Three-dimensional capillary waves due to a submerged source with small surface tension

Steady and unsteady linearised flow past a submerged source are studied in the small-surface-tension limit, in the absence of gravitational effects. The free-surface capillary waves generated are exponentially small in the surface tension, and are determined using the theory of exponential asymptotics. In the steady problem, capillary waves are found to extend upstream from the source, switching on across curves on the free surface known as Stokes lines. Asymptotic predictions and compared with computational solutions for the position of the free surface. In the unsteady problem, transient effects cause the solution to display more complicated asymptotic behaviour, such as higher-order Stokes lines. The theory of exponential asymptotics is applied to show how the capillary waves evolve over time, and eventually tend to the steady solution.

==> Cap_Steady_Asymp.txt <==
-1.05000000000000	-4.68448479884449
-1.04950000000000	-4.67912793476271
-1.04900000000000	-4.67377752210730
-1.04850000000000	-4.66843355345506
-1.04800000000000	-4.66309602139133
-1.04750000000000	-4.65776491850997
-1.04700000000000	-4.65244023741337
-1.04650000000000	-4.64712197071243
-1.04600000000000	-4.64181011102657
-1.04550000000000	-4.63650465098367
-1.04500000000000	-4.63120558322011
-1.04450000000000	-4.62591290038073
-1.04400000000000	-4.62062659511888
-1.04350000000000	-4.61534666009629
-1.04300000000000	-4.61007308798319
-1.04250000000000	-4.60480587145822
-1.04200000000000	-4.59954500320845
-1.04150000000000	-4.59429047592937
-1.04100000000000	-4.58904228232486
-1.04050000000000	-4.58380041510720
-1.04000000000000	-4.57856486699707
-1.03950000000000	-4.57333563072352
-1.03900000000000	-4.56811269902394
-1.03850000000000	-4.56289606464411
-1.03800000000000	-4.55768572033814
-1.03750000000000	-4.55248165886849
-1.03700000000000	-4.54728387300594
-1.03650000000000	-4.54209235552958
-1.03600000000000	-4.53690709922682
-1.03550000000000	-4.53172809689336
-1.03500000000000	-4.52655534133320
-1.03450000000000	-4.52138882535862
-1.03400000000000	-4.51622854179015
-1.03350000000000	-4.51107448345661
-1.03300000000000	-4.50592664319506
-1.03250000000000	-4.50078501385079
-1.03200000000000	-4.49564958827733
-1.03150000000000	-4.49052035933645
-1.03100000000000	-4.48539731989810
-1.03050000000000	-4.48028046284046
-1.03000000000000	-4.47516978104989
-1.02950000000000	-4.47006526742096
-1.02900000000000	-4.46496691485639
-1.02850000000000	-4.45987471626706
-1.02800000000000	-4.45478866457204
-1.02750000000000	-4.44970875269851
-1.02700000000000	-4.44463497358183
-1.02650000000000	-4.43956732016545
-1.02600000000000	-4.43450578540095
-1.02550000000000	-4.42945036224804
-1.02500000000000	-4.42440104367451
-1.02450000000000	-4.41935782265624
-1.02400000000000	-4.41432069217722
-1.02350000000000	-4.40928964522947
-1.02300000000000	-4.40426467481310
-1.02250000000000	-4.39924577393628
-1.02200000000000	-4.39423293561521
-1.02150000000000	-4.38922615287414
-1.02100000000000	-4.38422541874532
-1.02050000000000	-4.37923072626904
-1.02000000000000	-4.37424206849361
-1.01950000000000	-4.36925943847530
-1.01900000000000	-4.36428282927840
-1.01850000000000	-4.35931223397517
-1.01800000000000	-4.35434764564585
-1.01750000000000	-4.34938905737863
-1.01700000000000	-4.34443646226966
-1.01650000000000	-4.33948985342303
-1.01600000000000	-4.33454922395076
-1.01550000000000	-4.32961456697282
-1.01500000000000	-4.32468587561706
-1.01450000000000	-4.31976314301927
-1.01400000000000	-4.31484636232311
-1.01350000000000	-4.30993552668015
-1.01300000000000	-4.30503062924984
-1.01250000000000	-4.30013166319949
-1.01200000000000	-4.29523862170426
-1.01150000000000	-4.29035149794721
-1.01100000000000	-4.28547028511918
-1.01050000000000	-4.28059497641890
-1.01000000000000	-4.27572556505289
-1.00950000000000	-4.27086204423551
-1.00900000000000	-4.26600440718891
-1.00850000000000	-4.26115264714305
-1.00800000000000	-4.25630675733568
-1.00750000000000	-4.25146673101231
-1.00700000000000	-4.24663256142626
-1.00650000000000	-4.24180424183859
-1.00600000000000	-4.23698176551810
-1.00550000000000	-4.23216512574137
-1.00500000000000	-4.22735431579268
-1.00450000000000	-4.22254932896406
-1.00400000000000	-4.21775015855526
-1.00350000000000	-4.21295679787373
-1.00300000000000	-4.20816924023462
-1.00250000000000	-4.20338747896077
-1.00200000000000	-4.19861150738272
-1.00150000000000	-4.19384131883867
-1.00100000000000	-4.18907690667448
-1.00050000000000	-4.18431826424367
-1	-4.17956538490743
-0.999500000000000	-4.17481826203455
-0.999000000000000	-4.17007688900148
-0.998500000000000	-4.16534125919228
-0.998000000000000	-4.16061136599862
-0.997500000000000	-4.15588720281979
-0.997000000000000	-4.15116876306265
-0.996500000000000	-4.14645604014166
-0.996000000000000	-4.14174902747887
-0.995500000000000	-4.13704771850387
-0.995000000000000	-4.13235210665382
-0.994500000000000	-4.12766218537346
-0.994000000000000	-4.12297794811503
-0.993500000000000	-4.11829938833833
-0.993000000000000	-4.11362649951068
-0.992500000000000	-4.10895927510692
-0.992000000000000	-4.10429770860938
-0.991500000000000	-4.09964179350792
-0.991000000000000	-4.09499152329985
-0.990500000000000	-4.09034689149001
-0.990000000000000	-4.08570789159068
-0.989500000000000	-4.08107451712162
-0.989000000000000	-4.07644676161003
-0.988500000000000	-4.07182461859057
-0.988000000000000	-4.06720808160534
-0.987500000000000	-4.06259714420388
-0.987000000000000	-4.05799179994313
-0.986500000000000	-4.05339204238745
-0.986000000000000	-4.04879786510861
-0.985500000000000	-4.04420926168579
-0.985000000000000	-4.03962622570553
-0.984500000000000	-4.03504875076176
-0.984000000000000	-4.03047683045580
-0.983500000000000	-4.02591045839631
-0.983000000000000	-4.02134962819930
-0.982500000000000	-4.01679433348815
-0.982000000000000	-4.01224456789356
-0.981500000000000	-4.00770032505356
-0.981000000000000	-4.00316159861350
-0.980500000000000	-3.99862838222605
-0.980000000000000	-3.99410066955117
-0.979500000000000	-3.98957845425613
-0.979000000000000	-3.98506173001549
-0.978500000000000	-3.98055049051105
-0.978000000000000	-3.97604472943193
-0.977500000000000	-3.97154444047448
-0.977000000000000	-3.96704961734232
-0.976500000000000	-3.96256025374630
-0.976000000000000	-3.95807634340452
-0.975500000000000	-3.95359788004229
-0.975000000000000	-3.94912485739216
-0.974500000000000	-3.94465726919388
-0.974000000000000	-3.94019510919441
-0.973500000000000	-3.93573837114790
-0.973000000000000	-3.93128704881569
-0.972500000000000	-3.92684113596629
-0.972000000000000	-3.92240062637539
-0.971500000000000	-3.91796551382584
-0.971000000000000	-3.91353579210764
-0.970500000000000	-3.90911145501794
-0.970000000000000	-3.90469249636102
-0.969500000000000	-3.90027890994829
-0.969000000000000	-3.89587068959830
-0.968500000000000	-3.89146782913668
-0.968000000000000	-3.88707032239619
-0.967500000000000	-3.88267816321668
-0.967000000000000	-3.87829134544508
-0.966500000000000	-3.87390986293540
-0.966000000000000	-3.86953370954874
-0.965500000000000	-3.86516287915325
-0.965000000000000	-3.86079736562412
-0.964500000000000	-3.85643716284362
-0.964000000000000	-3.85208226470104
-0.963500000000000	-3.84773266509271
-0.963000000000000	-3.84338835792196
-0.962500000000000	-3.83904933709916
-0.962000000000000	-3.83471559654168
-0.961500000000000	-3.83038713017389
-0.961000000000000	-3.82606393192715
-0.960500000000000	-3.82174599573980
-0.960000000000000	-3.81743331555716
-0.959500000000000	-3.81312588533150
-0.959000000000000	-3.80882369902207
-0.958500000000000	-3.80452675059506
-0.958000000000000	-3.80023503402361
-0.957500000000000	-3.79594854328779
-0.957000000000000	-3.79166727237459
-0.956500000000000	-3.78739121527793
-0.956000000000000	-3.78312036599864
-0.955500000000000	-3.77885471854444
-0.955000000000000	-3.77459426692995
-0.954500000000000	-3.77033900517669
-0.954000000000000	-3.76608892731305
-0.953500000000000	-3.76184402737429
-0.953000000000000	-3.75760429940253
-0.952500000000000	-3.75336973744675
-0.952000000000000	-3.74914033556278
-0.951500000000000	-3.74491608781328
-0.951000000000000	-3.74069698826776
-0.950500000000000	-3.73648303100253
-0.950000000000000	-3.73227421010073
-0.949500000000000	-3.72807051965231
-0.949000000000000	-3.72387195375401
-0.948500000000000	-3.71967850650937
-0.948000000000000	-3.71549017202872
-0.947500000000000	-3.71130694442915
-0.947000000000000	-3.70712881783454
-0.946500000000000	-3.70295578637552
-0.946000000000000	-3.69878784418946
-0.945500000000000	-3.69462498542050
-0.945000000000000	-3.69046720421950
-0.944500000000000	-3.68631449474407
-0.944000000000000	-3.68216685115852
-0.943500000000000	-3.67802426763389
-0.943000000000000	-3.67388673834792
-0.942500000000000	-3.66975425748505
-0.942000000000000	-3.66562681923641
-0.941500000000000	-3.66150441779983
-0.941000000000000	-3.65738704737979
-0.940500000000000	-3.65327470218745
-0.940000000000000	-3.64916737644063
-0.939500000000000	-3.64506506436382
-0.939000000000000	-3.64096776018813
-0.938500000000000	-3.63687545815131
-0.938000000000000	-3.63278815249777
-0.937500000000000	-3.62870583747850
-0.937000000000000	-3.62462850735115
-0.936500000000000	-3.62055615637992
-0.936000000000000	-3.61648877883568
-0.935500000000000	-3.61242636899583
-0.935000000000000	-3.60836892114439
-0.934500000000000	-3.60431642957194
-0.934000000000000	-3.60026888857565
-0.933500000000000	-3.59622629245922
-0.933000000000000	-3.59218863553294
-0.932500000000000	-3.58815591211361
-0.932000000000000	-3.58412811652461
-0.931500000000000	-3.58010524309582
-0.931000000000000	-3.57608728616365
-0.930500000000000	-3.57207424007104
-0.930000000000000	-3.56806609916742
-0.929500000000000	-3.56406285780874
-0.929000000000000	-3.56006451035744
-0.928500000000000	-3.55607105118243
-0.928000000000000	-3.55208247465913
-0.927500000000000	-3.54809877516940
-0.927000000000000	-3.54411994710158
-0.926500000000000	-3.54014598485047
-0.926000000000000	-3.53617688281731
-0.925500000000000	-3.53221263540979
-0.925000000000000	-3.52825323704204
-0.924500000000000	-3.52429868213460
-0.924000000000000	-3.52034896511443
-0.923500000000000	-3.51640408041493
-0.923000000000000	-3.51246402247588
-0.922500000000000	-3.50852878574346
-0.922000000000000	-3.50459836467024
-0.921500000000000	-3.50067275371519
-0.921000000000000	-3.49675194734364
-0.920500000000000	-3.49283594002729
-0.920000000000000	-3.48892472624420
-0.919500000000000	-3.48501830047879
-0.919000000000000	-3.48111665722183
-0.918500000000000	-3.47721979097041
-0.918000000000000	-3.47332769622796
-0.917500000000000	-3.46944036750426
-0.917000000000000	-3.46555779931536
-0.916500000000000	-3.46167998618366
-0.916000000000000	-3.45780692263785
-0.915500000000000	-3.45393860321291
-0.915000000000000	-3.45007502245011
-0.914500000000000	-3.44621617489700
-0.914000000000000	-3.44236205510742
-0.913500000000000	-3.43851265764145
-0.913000000000000	-3.43466797706544
-0.912500000000000	-3.43082800795201
-0.912000000000000	-3.42699274487999
-0.911500000000000	-3.42316218243449
-0.911000000000000	-3.41933631520681
-0.910500000000000	-3.41551513779450
-0.910000000000000	-3.41169864480131
-0.909500000000000	-3.40788683083721
-0.909000000000000	-3.40407969051838
-0.908500000000000	-3.40027721846716
-0.908000000000000	-3.39647940931212
-0.907500000000000	-3.39268625768798
-0.907000000000000	-3.38889775823566
-0.906500000000000	-3.38511390560221
-0.906000000000000	-3.38133469444088
-0.905500000000000	-3.37756011941104
-0.905000000000000	-3.37379017517822
-0.904500000000000	-3.37002485641410
-0.904000000000000	-3.36626415779645
-0.903500000000000	-3.36250807400921
-0.903000000000000	-3.35875659974242
-0.902500000000000	-3.35500972969221
-0.902000000000000	-3.35126745856084
-0.901500000000000	-3.34752978105666
-0.901000000000000	-3.34379669189410
-0.900500000000000	-3.34006818579367
-0.900000000000000	-3.33634425748197
-0.899500000000000	-3.33262490169166
-0.899000000000000	-3.32891011316145
-0.898500000000000	-3.32519988663612
-0.898000000000000	-3.32149421686649
-0.897500000000000	-3.31779309860942
-0.897000000000000	-3.31409652662779
-0.896500000000000	-3.31040449569054
-0.896000000000000	-3.30671700057259
-0.895500000000000	-3.30303403605491
-0.895000000000000	-3.29935559692443
-0.894500000000000	-3.29568167797412
-0.894000000000000	-3.29201227400292
-0.893500000000000	-3.28834737981577
-0.893000000000000	-3.28468699022356
-0.892500000000000	-3.28103110004317
-0.892000000000000	-3.27737970409745
-0.891500000000000	-3.27373279721520
-0.891000000000000	-3.27009037423115
-0.890500000000000	-3.26645242998602
-0.890000000000000	-3.26281895932642
-0.889500000000000	-3.25918995710491
-0.889000000000000	-3.25556541817997
-0.888500000000000	-3.25194533741600
-0.888000000000000	-3.24832970968330
-0.887500000000000	-3.24471852985809
-0.887000000000000	-3.24111179282247
-0.886500000000000	-3.23750949346443
-0.886000000000000	-3.23391162667784
-0.885500000000000	-3.23031818736246
-0.885000000000000	-3.22672917042390
-0.884500000000000	-3.22314457077364
-0.884000000000000	-3.21956438332902
-0.883500000000000	-3.21598860301323
-0.883000000000000	-3.21241722475528
-0.882500000000000	-3.20885024349005
-0.882000000000000	-3.20528765415820
-0.881500000000000	-3.20172945170626
-0.881000000000000	-3.19817563108655
-0.880500000000000	-3.19462618725721
-0.880000000000000	-3.19108111518215
-0.879500000000000	-3.18754040983112
-0.879000000000000	-3.18400406617963
-0.878500000000000	-3.18047207920897
-0.878000000000000	-3.17694444390623
-0.877500000000000	-3.17342115526423
-0.877000000000000	-3.16990220828158
-0.876500000000000	-3.16638759796263
-0.876000000000000	-3.16287731931750
-0.875500000000000	-3.15937136736202
-0.875000000000000	-3.15586973711778
-0.874500000000000	-3.15237242361209
-0.874000000000000	-3.14887942187797
-0.873500000000000	-3.14539072695418
-0.873000000000000	-3.14190633388516
-0.872500000000000	-3.13842623772108
-0.872000000000000	-3.13495043351778
-0.871500000000000	-3.13147891633681
-0.871000000000000	-3.12801168124540
-0.870500000000000	-3.12454872331643
-0.870000000000000	-3.12109003762847
-0.869500000000000	-3.11763561926577
-0.869000000000000	-3.11418546331820
-0.868500000000000	-3.11073956488131
-0.868000000000000	-3.10729791905627
-0.867500000000000	-3.10386052094989
-0.867000000000000	-3.10042736567464
-0.866500000000000	-3.09699844834857
-0.866000000000000	-3.09357376409539
-0.865500000000000	-3.09015330804437
-0.865000000000000	-3.08673707533044
-0.864500000000000	-3.08332506109408
-0.864000000000000	-3.07991726048140
-0.863500000000000	-3.07651366864407
-0.863000000000000	-3.07311428073935
-0.862500000000000	-3.06971909193006
-0.862000000000000	-3.06632809738461
-0.861500000000000	-3.06294129227694
-0.861000000000000	-3.05955867178656
-0.860500000000000	-3.05618023109853
-0.860000000000000	-3.05280596540343
-0.859500000000000	-3.04943586989741
-0.859000000000000	-3.04606993978210
-0.858500000000000	-3.04270817026470
-0.858000000000000	-3.03935055655788
-0.857500000000000	-3.03599709387985
-0.857000000000000	-3.03264777745431
-0.856500000000000	-3.02930260251046
-0.856000000000000	-3.02596156428299
-0.855500000000000	-3.02262465801205
-0.855000000000000	-3.01929187894331
-0.854500000000000	-3.01596322232787
-0.854000000000000	-3.01263868342233
-0.853500000000000	-3.00931825748871
-0.853000000000000	-3.00600193979451
-0.852500000000000	-3.00268972561266
-0.852000000000000	-2.99938161022155
-0.851500000000000	-2.99607758890497
-0.851000000000000	-2.99277765695217
-0.850500000000000	-2.98948180965779
-0.850000000000000	-2.98619004232191
-0.849500000000000	-2.98290235025001
-0.849000000000000	-2.97961872875296
-0.848500000000000	-2.97633917314703
-0.848000000000000	-2.97306367875390
-0.847500000000000	-2.96979224090061
-0.847000000000000	-2.96652485491958
-0.846500000000000	-2.96326151614860
-0.846000000000000	-2.96000221993083
-0.845500000000000	-2.95674696161480
-0.845000000000000	-2.95349573655436
-0.844500000000000	-2.95024854010873
-0.844000000000000	-2.94700536764248
-0.843500000000000	-2.94376621452548
-0.843000000000000	-2.94053107613295
-0.842500000000000	-2.93729994784544
-0.842000000000000	-2.93407282504879
-0.841500000000000	-2.93084970313415
-0.841000000000000	-2.92763057749801
-0.840500000000000	-2.92441544354213
-0.840000000000000	-2.92120429667354
-0.839500000000000	-2.91799713230460
-0.839000000000000	-2.91479394585291
-0.838500000000000	-2.91159473274137
-0.838000000000000	-2.90839948839813
-0.837500000000000	-2.90520820825661
-0.837000000000000	-2.90202088775547
-0.836500000000000	-2.89883752233864
-0.836000000000000	-2.89565810745528
-0.835500000000000	-2.89248263855979
-0.835000000000000	-2.88931111111179
-0.834500000000000	-2.88614352057613
-0.834000000000000	-2.88297986242289
-0.833500000000000	-2.87982013212734
-0.833000000000000	-2.87666432516998
-0.832500000000000	-2.87351243703650
-0.832000000000000	-2.87036446321778
-0.831500000000000	-2.86722039920988
-0.831000000000000	-2.86408024051407
-0.830500000000000	-2.86094398263678
-0.830000000000000	-2.85781162108961
-0.829500000000000	-2.85468315138931
-0.829000000000000	-2.85155856905782
-0.828500000000000	-2.84843786962221
-0.828000000000000	-2.84532104861471
-0.827500000000000	-2.84220810157268
-0.827000000000000	-2.83909902403862
-0.826500000000000	-2.83599381156015
-0.826000000000000	-2.83289245969003
-0.825500000000000	-2.82979496398613
-0.825000000000000	-2.82670132001142
-0.824500000000000	-2.82361152333399
-0.824000000000000	-2.82052556952702
-0.823500000000000	-2.81744345416879
-0.823000000000000	-2.81436517284267
-0.822500000000000	-2.81129072113710
-0.822000000000000	-2.80822009464561
-0.821500000000000	-2.80515328896679
-0.821000000000000	-2.80209029970430
-0.820500000000000	-2.79903112246686
-0.820000000000000	-2.79597575286823
-0.819500000000000	-2.79292418652723
-0.819000000000000	-2.78987641906772
-0.818500000000000	-2.78683244611859
-0.818000000000000	-2.78379226331376
-0.817500000000000	-2.78075586629218
-0.817000000000000	-2.77772325069782
-0.816500000000000	-2.77469441217965
-0.816000000000000	-2.77166934639165
-0.815500000000000	-2.76864804899280
-0.815000000000000	-2.76563051564709
-0.814500000000000	-2.76261674202348
-0.814000000000000	-2.75960672379592
-0.813500000000000	-2.75660045664335
-0.813000000000000	-2.75359793624965
-0.812500000000000	-2.75059915830370
-0.812000000000000	-2.74760411849932
-0.811500000000000	-2.74461281253530
-0.811000000000000	-2.74162523611537
-0.810500000000000	-2.73864138494820
-0.810000000000000	-2.73566125474740
-0.809500000000000	-2.73268484123152
-0.809000000000000	-2.72971214012403
-0.808500000000000	-2.72674314715332
-0.808000000000000	-2.72377785805269
-0.807500000000000	-2.72081626856037
-0.807000000000000	-2.71785837441947
-0.806500000000000	-2.71490417137801
-0.806000000000000	-2.71195365518890
-0.805500000000000	-2.70900682160993
-0.805000000000000	-2.70606366640378
-0.804500000000000	-2.70312418533802
-0.804000000000000	-2.70018837418505
-0.803500000000000	-2.69725622872218
-0.803000000000000	-2.69432774473154
-0.802500000000000	-2.69140291800014
-0.802000000000000	-2.68848174431982
-0.801500000000000	-2.68556421948727
-0.801000000000000	-2.68265033930402
-0.800500000000000	-2.67974009957643
-0.800000000000000	-2.67683349611568
-0.799500000000000	-2.67393052473777
-0.799000000000000	-2.67103118126351
-0.798500000000000	-2.66813546151854
-0.798000000000000	-2.66524336133327
-0.797500000000000	-2.66235487654295
-0.797000000000000	-2.65947000298757
-0.796500000000000	-2.65658873651195
-0.796000000000000	-2.65371107296568
-0.795500000000000	-2.65083700820311
-0.795000000000000	-2.64796653808338
-0.794500000000000	-2.64509965847038
-0.794000000000000	-2.64223636523277
-0.793500000000000	-2.63937665424395
-0.793000000000000	-2.63652052138209
-0.792500000000000	-2.63366796253007
-0.792000000000000	-2.63081897357555
-0.791500000000000	-2.62797355041088
-0.791000000000000	-2.62513168893317
-0.790500000000000	-2.62229338504422
-0.790000000000000	-2.61945863465058
-0.789500000000000	-2.61662743366347
-0.789000000000000	-2.61379977799886
-0.788500000000000	-2.61097566357737
-0.788000000000000	-2.60815508632436
-0.787500000000000	-2.60533804216985
-0.787000000000000	-2.60252452704855
-0.786500000000000	-2.59971453689984
-0.786000000000000	-2.59690806766780
-0.785500000000000	-2.59410511530114
-0.785000000000000	-2.59130567575326
-0.784500000000000	-2.58850974498219
-0.784000000000000	-2.58571731895065
-0.783500000000000	-2.58292839362596
-0.783000000000000	-2.58014296498011
-0.782500000000000	-2.57736102898972
-0.782000000000000	-2.57458258163603
-0.781500000000000	-2.57180761890491
-0.781000000000000	-2.56903613678685
-0.780500000000000	-2.56626813127695
-0.780000000000000	-2.56350359837492
-0.779500000000000	-2.56074253408507
-0.779000000000000	-2.55798493441633
-0.778500000000000	-2.55523079538217
-0.778000000000000	-2.55248011300071
-0.777500000000000	-2.54973288329461
-0.777000000000000	-2.54698910229111
-0.776500000000000	-2.54424876602204
-0.776000000000000	-2.54151187052378
-0.775500000000000	-2.53877841183727
-0.775000000000000	-2.53604838600803
-0.774500000000000	-2.53332178908609
-0.774000000000000	-2.53059861712606
-0.773500000000000	-2.52787886618707
-0.773000000000000	-2.52516253233279
-0.772500000000000	-2.52244961163142
-0.772000000000000	-2.51974010015569
-0.771500000000000	-2.51703399398284
-0.771000000000000	-2.51433128919462
-0.770500000000000	-2.51163198187729
-0.770000000000000	-2.50893606812163
-0.769500000000000	-2.50624354402291
-0.769000000000000	-2.50355440568087
-0.768500000000000	-2.50086864919977
-0.768000000000000	-2.49818627068834
-0.767500000000000	-2.49550726625978
-0.767000000000000	-2.49283163203177
-0.766500000000000	-2.49015936412646
-0.766000000000000	-2.48749045867045
-0.765500000000000	-2.48482491179482
-0.765000000000000	-2.48216271963507
-0.764500000000000	-2.47950387833117
-0.764000000000000	-2.47684838402753
-0.763500000000000	-2.47419623287298
-0.763000000000000	-2.47154742102080
-0.762500000000000	-2.46890194462868
-0.762000000000000	-2.46625979985875
-0.761500000000000	-2.46362098287754
-0.761000000000000	-2.46098548985599
-0.760500000000000	-2.45835331696947
-0.760000000000000	-2.45572446039771
-0.759500000000000	-2.45309891632488
-0.759000000000000	-2.45047668093950
-0.758500000000000	-2.44785775043451
-0.758000000000000	-2.44524212100720
-0.757500000000000	-2.44262978885927
-0.757000000000000	-2.44002075019676
-0.756500000000000	-2.43741500123009
-0.756000000000000	-2.43481253817403
-0.755500000000000	-2.43221335724771
-0.755000000000000	-2.42961745467463
-0.754500000000000	-2.42702482668261
-0.754000000000000	-2.42443546950381
-0.753500000000000	-2.42184937937475
-0.753000000000000	-2.41926655253625
-0.752500000000000	-2.41668698523347
-0.752000000000000	-2.41411067371590
-0.751500000000000	-2.41153761423733
-0.751000000000000	-2.40896780305587
-0.750500000000000	-2.40640123643393
-0.750000000000000	-2.40383791063822
-0.749500000000000	-2.40127782193974
-0.749000000000000	-2.39872096661381
-0.748500000000000	-2.39616734093999
-0.748000000000000	-2.39361694120217
-0.747500000000000	-2.39106976368847
-0.747000000000000	-2.38852580469131
-0.746500000000000	-2.38598506050737
-0.746000000000000	-2.38344752743759
-0.745500000000000	-2.38091320178716
-0.745000000000000	-2.37838207986553
-0.744500000000000	-2.37585415798639
-0.744000000000000	-2.37332943246768
-0.743500000000000	-2.37080789963157
-0.743000000000000	-2.36828955580447
-0.742500000000000	-2.36577439731700
-0.742000000000000	-2.36326242050401
-0.741500000000000	-2.36075362170458
-0.741000000000000	-2.35824799726199
-0.740500000000000	-2.35574554352373
-0.740000000000000	-2.35324625684148
-0.739500000000000	-2.35075013357115
-0.739000000000000	-2.34825717007280
-0.738500000000000	-2.34576736271073
-0.738000000000000	-2.34328070785337
-0.737500000000000	-2.34079720187336
-0.737000000000000	-2.33831684114751
-0.736500000000000	-2.33583962205680
-0.736000000000000	-2.33336554098636
-0.735500000000000	-2.33089459432550
-0.735000000000000	-2.32842677846767
-0.734500000000000	-2.32596208981047
-0.734000000000000	-2.32350052475565
-0.733500000000000	-2.32104207970911
-0.733000000000000	-2.31858675108086
-0.732500000000000	-2.31613453528506
-0.732000000000000	-2.31368542873999
-0.731500000000000	-2.31123942786806
-0.731000000000000	-2.30879652909578
-0.730500000000000	-2.30635672885379
-0.730000000000000	-2.30392002357682
-0.729500000000000	-2.30148640970372
-0.729000000000000	-2.29905588367742
-0.728500000000000	-2.29662844194494
-0.728000000000000	-2.29420408095742
-0.727500000000000	-2.29178279717006
-0.727000000000000	-2.28936458704212
-0.726500000000000	-2.28694944703698
-0.726000000000000	-2.28453737362204
-0.725500000000000	-2.28212836326881
-0.725000000000000	-2.27972241245284
-0.724500000000000	-2.27731951765371
-0.724000000000000	-2.27491967535510
-0.723500000000000	-2.27252288204471
-0.723000000000000	-2.27012913421426
-0.722500000000000	-2.26773842835955
-0.722000000000000	-2.26535076098039
-0.721500000000000	-2.26296612858061
-0.721000000000000	-2.26058452766807
-0.720500000000000	-2.25820595475466
-0.720000000000000	-2.25583040635627
-0.719500000000000	-2.25345787899280
-0.719000000000000	-2.25108836918816
-0.718500000000000	-2.24872187347024
-0.718000000000000	-2.24635838837097
-0.717500000000000	-2.24399791042622
-0.717000000000000	-2.24164043617587
-0.716500000000000	-2.23928596216378
-0.716000000000000	-2.23693448493779
-0.715500000000000	-2.23458600104971
-0.715000000000000	-2.23224050705531
-0.714500000000000	-2.22989799951433
-0.714000000000000	-2.22755847499046
-0.713500000000000	-2.22522193005136
-0.713000000000000	-2.22288836126863
-0.712500000000000	-2.22055776521781
-0.712000000000000	-2.21823013847839
-0.711500000000000	-2.21590547763379
-0.711000000000000	-2.21358377927136
-0.710500000000000	-2.21126503998238
-0.710000000000000	-2.20894925636205
-0.709500000000000	-2.20663642500949
-0.709000000000000	-2.20432654252774
-0.708500000000000	-2.20201960552372
-0.708000000000000	-2.19971561060829
-0.707500000000000	-2.19741455439620
-0.707000000000000	-2.19511643350607
-0.706500000000000	-2.19282124456045
-0.706000000000000	-2.19052898418575
-0.705500000000000	-2.18823964901226
-0.705000000000000	-2.18595323567416
-0.704500000000000	-2.18366974080951
-0.704000000000000	-2.18138916106021
-0.703500000000000	-2.17911149307205
-0.703000000000000	-2.17683673349466
-0.702500000000000	-2.17456487898155
-0.702000000000000	-2.17229592619006
-0.701500000000000	-2.17002987178138
-0.701000000000000	-2.16776671242054
-0.700500000000000	-2.16550644477642
-0.700000000000000	-2.16324906552171
-0.699500000000000	-2.16099457133296
-0.699000000000000	-2.15874295889051
-0.698500000000000	-2.15649422487855
-0.698000000000000	-2.15424836598506
-0.697500000000000	-2.15200537890185
-0.697000000000000	-2.14976526032453
-0.696500000000000	-2.14752800695250
-0.696000000000000	-2.14529361548898
-0.695500000000000	-2.14306208264096
-0.695000000000000	-2.14083340511924
-0.694500000000000	-2.13860757963840
-0.694000000000000	-2.13638460291679
-0.693500000000000	-2.13416447167654
-0.693000000000000	-2.13194718264356
-0.692500000000000	-2.12973273254751
-0.692000000000000	-2.12752111812183
-0.691500000000000	-2.12531233610372
-0.691000000000000	-2.12310638323411
-0.690500000000000	-2.12090325625771
-0.690000000000000	-2.11870295192296
-0.689500000000000	-2.11650546698205
-0.689000000000000	-2.11431079819088
-0.688500000000000	-2.11211894230913
-0.688000000000000	-2.10992989610016
-0.687500000000000	-2.10774365633108
-0.687000000000000	-2.10556021977273
-0.686500000000000	-2.10337958319963
-0.686000000000000	-2.10120174339005
-0.685500000000000	-2.09902669712595
-0.685000000000000	-2.09685444119298
-0.684500000000000	-2.09468497238051
-0.684000000000000	-2.09251828748159
-0.683500000000000	-2.09035438329297
-0.683000000000000	-2.08819325661509
-0.682500000000000	-2.08603490425204
-0.682000000000000	-2.08387932301163
-0.681500000000000	-2.08172650970531
-0.681000000000000	-2.07957646114822
-0.680500000000000	-2.07742917415915
-0.680000000000000	-2.07528464556057
-0.679500000000000	-2.07314287217857
-0.679000000000000	-2.07100385084294
-0.678500000000000	-2.06886757838707
-0.678000000000000	-2.06673405164804
-0.677500000000000	-2.06460326746652
-0.677000000000000	-2.06247522268687
-0.676500000000000	-2.06034991415702
-0.676000000000000	-2.05822733872858
-0.675500000000000	-2.05610749325676
-0.675000000000000	-2.05399037460038
-0.674500000000000	-2.05187597962190
-0.674000000000000	-2.04976430518735
-0.673500000000000	-2.04765534816641
-0.673000000000000	-2.04554910543234
-0.672500000000000	-2.04344557386200
-0.672000000000000	-2.04134475033583
-0.671500000000000	-2.03924663173789
-0.671000000000000	-2.03715121495580
-0.670500000000000	-2.03505849688077
-0.670000000000000	-2.03296847440759
-0.669500000000000	-2.03088114443461
-0.669000000000000	-2.02879650386377
-0.668500000000000	-2.02671454960056
-0.668000000000000	-2.02463527855403
-0.667500000000000	-2.02255868763679
-0.667000000000000	-2.02048477376501
-0.666500000000000	-2.01841353385839
-0.666000000000000	-2.01634496484020
-0.665500000000000	-2.01427906363722
-0.665000000000000	-2.01221582717979
-0.664500000000000	-2.01015525240177
-0.664000000000000	-2.00809733624055
-0.663500000000000	-2.00604207563706
-0.663000000000000	-2.00398946753572
-0.662500000000000	-2.00193950888448
-0.662000000000000	-1.99989219663481
-0.661500000000000	-1.99784752774169
-0.661000000000000	-1.99580549916357
-0.660500000000000	-1.99376610786245
-0.660000000000000	-1.99172935080378
-0.659500000000000	-1.98969522495654
-0.659000000000000	-1.98766372729316
-0.658500000000000	-1.98563485478958
-0.658000000000000	-1.98360860442522
-0.657500000000000	-1.98158497318295
-0.657000000000000	-1.97956395804915
-0.656500000000000	-1.97754555601364
-0.656000000000000	-1.97552976406970
-0.655500000000000	-1.97351657921410
-0.655000000000000	-1.97150599844702
-0.654500000000000	-1.96949801877214
-0.654000000000000	-1.96749263719656
-0.653500000000000	-1.96548985073082
-0.653000000000000	-1.96348965638891
-0.652500000000000	-1.96149205118826
-0.652000000000000	-1.95949703214973
-0.651500000000000	-1.95750459629760
-0.651000000000000	-1.95551474065957
-0.650500000000000	-1.95352746226678
-0.650000000000000	-1.95154275815377
-0.649500000000000	-1.94956062535849
-0.649000000000000	-1.94758106092231
-0.648500000000000	-1.94560406189001
-0.648000000000000	-1.94362962530974
-0.647500000000000	-1.94165774823307
-0.647000000000000	-1.93968842771496
-0.646500000000000	-1.93772166081377
-0.646000000000000	-1.93575744459121
-0.645500000000000	-1.93379577611241
-0.645000000000000	-1.93183665244585
-0.644500000000000	-1.92988007066339
-0.644000000000000	-1.92792602784027
-0.643500000000000	-1.92597452105509
-0.643000000000000	-1.92402554738979
-0.642500000000000	-1.92207910392971
-0.642000000000000	-1.92013518776350
-0.641500000000000	-1.91819379598319
-0.641000000000000	-1.91625492568414
-0.640500000000000	-1.91431857396506
-0.640000000000000	-1.91238473792800
-0.639500000000000	-1.91045341467834
-0.639000000000000	-1.90852460132479
-0.638500000000000	-1.90659829497939
-0.638000000000000	-1.90467449275749
-0.637500000000000	-1.90275319177779
-0.637000000000000	-1.90083438916226
-0.636500000000000	-1.89891808203623
-0.636000000000000	-1.89700426752831
-0.635500000000000	-1.89509294277040
-0.635000000000000	-1.89318410489775
-0.634500000000000	-1.89127775104885
-0.634000000000000	-1.88937387836551
-0.633500000000000	-1.88747248399284
-0.633000000000000	-1.88557356507922
-0.632500000000000	-1.88367711877629
-0.632000000000000	-1.88178314223902
-0.631500000000000	-1.87989163262560
-0.631000000000000	-1.87800258709753
-0.630500000000000	-1.87611600281955
-0.630000000000000	-1.87423187695967
-0.629500000000000	-1.87235020668916
-0.629000000000000	-1.87047098918256
-0.628500000000000	-1.86859422161763
-0.628000000000000	-1.86671990117539
-0.627500000000000	-1.86484802504013
-0.627000000000000	-1.86297859039933
-0.626500000000000	-1.86111159444375
-0.626000000000000	-1.85924703436736
-0.625500000000000	-1.85738490736737
-0.625000000000000	-1.85552521064420
-0.624500000000000	-1.85366794140150
-0.624000000000000	-1.85181309684615
-0.623500000000000	-1.84996067418822
-0.623000000000000	-1.84811067064101
-0.622500000000000	-1.84626308342101
-0.622000000000000	-1.84441790974793
-0.621500000000000	-1.84257514684466
-0.621000000000000	-1.84073479193731
-0.620500000000000	-1.83889684225516
-0.620000000000000	-1.83706129503068
-0.619500000000000	-1.83522814749954
-0.619000000000000	-1.83339739690057
-0.618500000000000	-1.83156904047580
-0.618000000000000	-1.82974307547041
-0.617500000000000	-1.82791949913277
-0.617000000000000	-1.82609830871440
-0.616500000000000	-1.82427950147000
-0.616000000000000	-1.82246307465740
-0.615500000000000	-1.82064902553762
-0.615000000000000	-1.81883735137481
-0.614500000000000	-1.81702804943627
-0.614000000000000	-1.81522111699246
-0.613500000000000	-1.81341655131695
-0.613000000000000	-1.81161434968647
-0.612500000000000	-1.80981450938089
-0.612000000000000	-1.80801702768319
-0.611500000000000	-1.80622190187948
-0.611000000000000	-1.80442912925901
-0.610500000000000	-1.80263870711413
-0.610000000000000	-1.80085063274031
-0.609500000000000	-1.79906490343613
-0.609000000000000	-1.79728151650330
-0.608500000000000	-1.79550046924660
-0.608000000000000	-1.79372175897393
-0.607500000000000	-1.79194538299629
-0.607000000000000	-1.79017133862778
-0.606500000000000	-1.78839962318556
-0.606000000000000	-1.78663023398991
-0.605500000000000	-1.78486316836418
-0.605000000000000	-1.78309842363480
-0.604500000000000	-1.78133599713128
-0.604000000000000	-1.77957588618619
-0.603500000000000	-1.77781808813518
-0.603000000000000	-1.77606260031697
-0.602500000000000	-1.77430942007334
-0.602000000000000	-1.77255854474912
-0.601500000000000	-1.77080997169220
-0.601000000000000	-1.76906369825353
-0.600500000000000	-1.76731972178709
-0.600000000000000	-1.76557803964991
-0.599500000000000	-1.76383864920208
-0.599000000000000	-1.76210154780671
-0.598500000000000	-1.76036673282994
-0.598000000000000	-1.75863420164096
-0.597500000000000	-1.75690395161196
-0.597000000000000	-1.75517598011818
-0.596500000000000	-1.75345028453787
-0.596000000000000	-1.75172686225228
-0.595500000000000	-1.75000571064571
-0.595000000000000	-1.74828682710543
-0.594500000000000	-1.74657020902175
-0.594000000000000	-1.74485585378796
-0.593500000000000	-1.74314375880035
-0.593000000000000	-1.74143392145823
-0.592500000000000	-1.73972633916387
-0.592000000000000	-1.73802100932255
-0.591500000000000	-1.73631792934253
-0.591000000000000	-1.73461709663505
-0.590500000000000	-1.73291850861433
-0.590000000000000	-1.73122216269757
-0.589500000000000	-1.72952805630494
-0.589000000000000	-1.72783618685957
-0.588500000000000	-1.72614655178756
-0.588000000000000	-1.72445914851798
-0.587500000000000	-1.72277397448285
-0.587000000000000	-1.72109102711713
-0.586500000000000	-1.71941030385877
-0.586000000000000	-1.71773180214864
-0.585500000000000	-1.71605551943054
-0.585000000000000	-1.71438145315126
-0.584500000000000	-1.71270960076048
-0.584000000000000	-1.71103995971084
-0.583500000000000	-1.70937252745790
-0.583000000000000	-1.70770730146016
-0.582500000000000	-1.70604427917902
-0.582000000000000	-1.70438345807884
-0.581500000000000	-1.70272483562686
-0.581000000000000	-1.70106840929325
-0.580500000000000	-1.69941417655110
-0.580000000000000	-1.69776213487639
-0.579500000000000	-1.69611228174801
-0.579000000000000	-1.69446461464776
-0.578500000000000	-1.69281913106032
-0.578000000000000	-1.69117582847328
-0.577500000000000	-1.68953470437712
-0.577000000000000	-1.68789575626520
-0.576500000000000	-1.68625898163376
-0.576000000000000	-1.68462437798194
-0.575500000000000	-1.68299194281174
-0.575000000000000	-1.68136167362804
-0.574500000000000	-1.67973356793858
-0.574000000000000	-1.67810762325400
-0.573500000000000	-1.67648383708777
-0.573000000000000	-1.67486220695623
-0.572500000000000	-1.67324273037859
-0.572000000000000	-1.67162540487690
-0.571500000000000	-1.67001022797608
-0.571000000000000	-1.66839719720387
-0.570500000000000	-1.66678631009087
-0.570000000000000	-1.66517756417053
-0.569500000000000	-1.66357095697913
-0.569000000000000	-1.66196648605578
-0.568500000000000	-1.66036414894243
-0.568000000000000	-1.65876394318384
-0.567500000000000	-1.65716586632763
-0.567000000000000	-1.65556991592420
-0.566500000000000	-1.65397608952681
-0.566000000000000	-1.65238438469150
-0.565500000000000	-1.65079479897714
-0.565000000000000	-1.64920732994541
-0.564500000000000	-1.64762197516079
-0.564000000000000	-1.64603873219056
-0.563500000000000	-1.64445759860480
-0.563000000000000	-1.64287857197640
-0.562500000000000	-1.64130164988103
-0.562000000000000	-1.63972682989714
-0.561500000000000	-1.63815410960598
-0.561000000000000	-1.63658348659159
-0.560500000000000	-1.63501495844078
-0.560000000000000	-1.63344852274312
-0.559500000000000	-1.63188417709099
-0.559000000000000	-1.63032191907951
-0.558500000000000	-1.62876174630659
-0.558000000000000	-1.62720365637287
-0.557500000000000	-1.62564764688179
-0.557000000000000	-1.62409371543953
-0.556500000000000	-1.62254185965501
-0.556000000000000	-1.62099207713993
-0.555500000000000	-1.61944436550872
-0.555000000000000	-1.61789872237856
-0.554500000000000	-1.61635514536937
-0.554000000000000	-1.61481363210381
-0.553500000000000	-1.61327418020726
-0.553000000000000	-1.61173678730787
-0.552500000000000	-1.61020145103648
-0.552000000000000	-1.60866816902668
-0.551500000000000	-1.60713693891478
-0.551000000000000	-1.60560775833979
-0.550500000000000	-1.60408062494345
-0.550000000000000	-1.60255553637023
-0.549500000000000	-1.60103249026729
-0.549000000000000	-1.59951148428450
-0.548500000000000	-1.59799251607443
-0.548000000000000	-1.59647558329237
-0.547500000000000	-1.59496068359629
-0.547000000000000	-1.59344781464685
-0.546500000000000	-1.59193697410743
-0.546000000000000	-1.59042815964407
-0.545500000000000	-1.58892136892551
-0.545000000000000	-1.58741659962316
-0.544500000000000	-1.58591384941113
-0.544000000000000	-1.58441311596618
-0.543500000000000	-1.58291439696777
-0.543000000000000	-1.58141769009801
-0.542500000000000	-1.57992299304169
-0.542000000000000	-1.57843030348625
-0.541500000000000	-1.57693961912181
-0.541000000000000	-1.57545093764113
-0.540500000000000	-1.57396425673963
-0.540000000000000	-1.57247957411538
-0.539500000000000	-1.57099688746912
-0.539000000000000	-1.56951619450420
-0.538500000000000	-1.56803749292663
-0.538000000000000	-1.56656078044507
-0.537500000000000	-1.56508605477081
-0.537000000000000	-1.56361331361775
-0.536500000000000	-1.56214255470246
-0.536000000000000	-1.56067377574411
-0.535500000000000	-1.55920697446450
-0.535000000000000	-1.55774214858806
-0.534500000000000	-1.55627929584182
-0.534000000000000	-1.55481841395545
-0.533500000000000	-1.55335950066121
-0.533000000000000	-1.55190255369398
-0.532500000000000	-1.55044757079125
-0.532000000000000	-1.54899454969311
-0.531500000000000	-1.54754348814224
-0.531000000000000	-1.54609438388393
-0.530500000000000	-1.54464723466606
-0.530000000000000	-1.54320203823910
-0.529500000000000	-1.54175879235612
-0.529000000000000	-1.54031749477275
-0.528500000000000	-1.53887814324723
-0.528000000000000	-1.53744073554036
-0.527500000000000	-1.53600526941553
-0.527000000000000	-1.53457174263870
-0.526500000000000	-1.53314015297838
-0.526000000000000	-1.53171049820569
-0.525500000000000	-1.53028277609427
-0.525000000000000	-1.52885698442035
-0.524500000000000	-1.52743312096271
-0.524000000000000	-1.52601118350269
-0.523500000000000	-1.52459116982417
-0.523000000000000	-1.52317307771360
-0.522500000000000	-1.52175690495996
-0.522000000000000	-1.52034264935478
-0.521500000000000	-1.51893030869213
-0.521000000000000	-1.51751988076862
-0.520500000000000	-1.51611136338341
-0.520000000000000	-1.51470475433815
-0.519500000000000	-1.51330005143707
-0.519000000000000	-1.51189725248689
-0.518500000000000	-1.51049635529688
-0.518000000000000	-1.50909735767880
-0.517500000000000	-1.50770025744695
-0.517000000000000	-1.50630505241815
-0.516500000000000	-1.50491174041172
-0.516000000000000	-1.50352031924948
-0.515500000000000	-1.50213078675578
-0.515000000000000	-1.50074314075746
-0.514500000000000	-1.49935737908386
-0.514000000000000	-1.49797349956682
-0.513500000000000	-1.49659150004066
-0.513000000000000	-1.49521137834223
-0.512500000000000	-1.49383313231083
-0.512000000000000	-1.49245675978826
-0.511500000000000	-1.49108225861882
-0.511000000000000	-1.48970962664925
-0.510500000000000	-1.48833886172882
-0.510000000000000	-1.48696996170922
-0.509500000000000	-1.48560292444466
-0.509000000000000	-1.48423774779179
-0.508500000000000	-1.48287442960973
-0.508000000000000	-1.48151296776008
-0.507500000000000	-1.48015336010688
-0.507000000000000	-1.47879560451663
-0.506500000000000	-1.47743969885830
-0.506000000000000	-1.47608564100330
-0.505500000000000	-1.47473342882549
-0.505000000000000	-1.47338306020118
-0.504500000000000	-1.47203453300912
-0.504000000000000	-1.47068784513051
-0.503500000000000	-1.46934299444897
-0.503000000000000	-1.46799997885057
-0.502500000000000	-1.46665879622382
-0.502000000000000	-1.46531944445962
-0.501500000000000	-1.46398192145135
-0.501000000000000	-1.46264622509478
-0.500500000000000	-1.46131235328811
-0.500000000000000	-1.45998030393196
-0.499500000000000	-1.45865007492936
-0.499000000000000	-1.45732166418576
-0.498500000000000	-1.45599506960901
-0.498000000000000	-1.45467028910937
-0.497500000000000	-1.45334732059953
-0.497000000000000	-1.45202616199454
-0.496500000000000	-1.45070681121187
-0.496000000000000	-1.44938926617140
-0.495500000000000	-1.44807352479538
-0.495000000000000	-1.44675958500845
-0.494500000000000	-1.44544744473766
-0.494000000000000	-1.44413710191243
-0.493500000000000	-1.44282855446457
-0.493000000000000	-1.44152180032825
-0.492500000000000	-1.44021683744004
-0.492000000000000	-1.43891366373888
-0.491500000000000	-1.43761227716608
-0.491000000000000	-1.43631267566531
-0.490500000000000	-1.43501485718260
-0.490000000000000	-1.43371881966638
-0.489500000000000	-1.43242456106741
-0.489000000000000	-1.43113207933880
-0.488500000000000	-1.42984137243604
-0.488000000000000	-1.42855243831697
-0.487500000000000	-1.42726527494175
-0.487000000000000	-1.42597988027293
-0.486500000000000	-1.42469625227538
-0.486000000000000	-1.42341438891630
-0.485500000000000	-1.42213428816526
-0.485000000000000	-1.42085594799414
-0.484500000000000	-1.41957936637718
-0.484000000000000	-1.41830454129091
-0.483500000000000	-1.41703147071423
-0.483000000000000	-1.41576015262834
-0.482500000000000	-1.41449058501678
-0.482000000000000	-1.41322276586540
-0.481500000000000	-1.41195669316237
-0.481000000000000	-1.41069236489816
-0.480500000000000	-1.40942977906558
-0.480000000000000	-1.40816893365974
-0.479500000000000	-1.40690982667803
-0.479000000000000	-1.40565245612020
-0.478500000000000	-1.40439681998824
-0.478000000000000	-1.40314291628648
-0.477500000000000	-1.40189074302153
-0.477000000000000	-1.40064029820230
-0.476500000000000	-1.39939157983999
-0.476000000000000	-1.39814458594808
-0.475500000000000	-1.39689931454235
-0.475000000000000	-1.39565576364086
-0.474500000000000	-1.39441393126393
-0.474000000000000	-1.39317381543418
-0.473500000000000	-1.39193541417651
-0.473000000000000	-1.39069872551807
-0.472500000000000	-1.38946374748829
-0.472000000000000	-1.38823047811888
-0.471500000000000	-1.38699891544380
-0.471000000000000	-1.38576905749927
-0.470500000000000	-1.38454090232379
-0.470000000000000	-1.38331444795808
-0.469500000000000	-1.38208969244516
-0.469000000000000	-1.38086663383027
-0.468500000000000	-1.37964527016090
-0.468000000000000	-1.37842559948681
-0.467500000000000	-1.37720761985998
-0.467000000000000	-1.37599132933464
-0.466500000000000	-1.37477672596726
-0.466000000000000	-1.37356380781654
-0.465500000000000	-1.37235257294343
-0.465000000000000	-1.37114301941110
-0.464500000000000	-1.36993514528493
-0.464000000000000	-1.36872894863257
-0.463500000000000	-1.36752442752385
-0.463000000000000	-1.36632158003085
-0.462500000000000	-1.36512040422785
-0.462000000000000	-1.36392089819136
-0.461500000000000	-1.36272306000009
-0.461000000000000	-1.36152688773497
-0.460500000000000	-1.36033237947914
-0.460000000000000	-1.35913953331793
-0.459500000000000	-1.35794834733890
-0.459000000000000	-1.35675881963177
-0.458500000000000	-1.35557094828851
-0.458000000000000	-1.35438473140324
-0.457500000000000	-1.35320016707229
-0.457000000000000	-1.35201725339419
-0.456500000000000	-1.35083598846965
-0.456000000000000	-1.34965637040156
-0.455500000000000	-1.34847839729500
-0.455000000000000	-1.34730206725722
-0.454500000000000	-1.34612737839767
-0.454000000000000	-1.34495432882795
-0.453500000000000	-1.34378291666185
-0.453000000000000	-1.34261314001531
-0.452500000000000	-1.34144499700647
-0.452000000000000	-1.34027848575561
-0.451500000000000	-1.33911360438518
-0.451000000000000	-1.33795035101980
-0.450500000000000	-1.33678872378622
-0.450000000000000	-1.33562872081337
-0.449500000000000	-1.33447034023234
-0.449000000000000	-1.33331358017634
-0.448500000000000	-1.33215843878075
-0.448000000000000	-1.33100491418310
-0.447500000000000	-1.32985300452305
-0.447000000000000	-1.32870270794239
-0.446500000000000	-1.32755402258508
-0.446000000000000	-1.32640694659719
-0.445500000000000	-1.32526147812694
-0.445000000000000	-1.32411761532466
-0.444500000000000	-1.32297535634282
-0.444000000000000	-1.32183469933602
-0.443500000000000	-1.32069564246099
-0.443000000000000	-1.31955818387655
-0.442500000000000	-1.31842232174367
-0.442000000000000	-1.31728805422543
-0.441500000000000	-1.31615537948701
-0.441000000000000	-1.31502429569571
-0.440500000000000	-1.31389480102094
-0.440000000000000	-1.31276689363422
-0.439500000000000	-1.31164057170916
-0.439000000000000	-1.31051583342149
-0.438500000000000	-1.30939267694902
-0.438000000000000	-1.30827110047166
-0.437500000000000	-1.30715110217144
-0.437000000000000	-1.30603268023245
-0.436500000000000	-1.30491583284088
-0.436000000000000	-1.30380055818501
-0.435500000000000	-1.30268685445521
-0.435000000000000	-1.30157471984391
-0.434500000000000	-1.30046415254565
-0.434000000000000	-1.29935515075703
-0.433500000000000	-1.29824771267672
-0.433000000000000	-1.29714183650547
-0.432500000000000	-1.29603752044611
-0.432000000000000	-1.29493476270352
-0.431500000000000	-1.29383356148466
-0.431000000000000	-1.29273391499855
-0.430500000000000	-1.29163582145625
-0.430000000000000	-1.29053927907092
-0.429500000000000	-1.28944428605773
-0.429000000000000	-1.28835084063394
-0.428500000000000	-1.28725894101885
-0.428000000000000	-1.28616858543379
-0.427500000000000	-1.28507977210217
-0.427000000000000	-1.28399249924941
-0.426500000000000	-1.28290676510300
-0.426000000000000	-1.28182256789246
-0.425500000000000	-1.28073990584934
-0.425000000000000	-1.27965877720723
-0.424500000000000	-1.27857918020175
-0.424000000000000	-1.27750111307057
-0.423500000000000	-1.27642457405334
-0.423000000000000	-1.27534956139180
-0.422500000000000	-1.27427607332965
-0.422000000000000	-1.27320410811266
-0.421500000000000	-1.27213366398859
-0.421000000000000	-1.27106473920722
-0.420500000000000	-1.26999733202036
-0.420000000000000	-1.26893144068182
-0.419500000000000	-1.26786706344741
-0.419000000000000	-1.26680419857496
-0.418500000000000	-1.26574284432430
-0.418000000000000	-1.26468299895727
-0.417500000000000	-1.26362466073769
-0.417000000000000	-1.26256782793141
-0.416500000000000	-1.26151249880624
-0.416000000000000	-1.26045867163200
-0.415500000000000	-1.25940634468051
-0.415000000000000	-1.25835551622555
-0.414500000000000	-1.25730618454293
-0.414000000000000	-1.25625834791041
-0.413500000000000	-1.25521200460773
-0.413000000000000	-1.25416715291662
-0.412500000000000	-1.25312379112081
-0.412000000000000	-1.25208191750595
-0.411500000000000	-1.25104153035972
-0.411000000000000	-1.25000262797173
-0.410500000000000	-1.24896520863357
-0.410000000000000	-1.24792927063881
-0.409500000000000	-1.24689481228297
-0.409000000000000	-1.24586183186353
-0.408500000000000	-1.24483032767993
-0.408000000000000	-1.24380029803357
-0.407500000000000	-1.24277174122780
-0.407000000000000	-1.24174465556793
-0.406500000000000	-1.24071903936121
-0.406000000000000	-1.23969489091686
-0.405500000000000	-1.23867220854600
-0.405000000000000	-1.23765099056175
-0.404500000000000	-1.23663123527912
-0.404000000000000	-1.23561294101510
-0.403500000000000	-1.23459610608858
-0.403000000000000	-1.23358072882042
-0.402500000000000	-1.23256680753338
-0.402000000000000	-1.23155434055218
-0.401500000000000	-1.23054332620343
-0.401000000000000	-1.22953376281571
-0.400500000000000	-1.22852564871949
-0.400000000000000	-1.22751898224717
-0.399500000000000	-1.22651376173307
-0.399000000000000	-1.22550998551343
-0.398500000000000	-1.22450765192641
-0.398000000000000	-1.22350675931206
-0.397500000000000	-1.22250730601236
-0.397000000000000	-1.22150929037118
-0.396500000000000	-1.22051271073433
-0.396000000000000	-1.21951756544948
-0.395500000000000	-1.21852385286622
-0.395000000000000	-1.21753157133606
-0.394500000000000	-1.21654071921237
-0.394000000000000	-1.21555129485044
-0.393500000000000	-1.21456329660745
-0.393000000000000	-1.21357672284245
-0.392500000000000	-1.21259157191640
-0.392000000000000	-1.21160784219213
-0.391500000000000	-1.21062553203438
-0.391000000000000	-1.20964463980975
-0.390500000000000	-1.20866516388671
-0.390000000000000	-1.20768710263563
-0.389500000000000	-1.20671045442875
-0.389000000000000	-1.20573521764017
-0.388500000000000	-1.20476139064588
-0.388000000000000	-1.20378897182371
-0.387500000000000	-1.20281795955340
-0.387000000000000	-1.20184835221651
-0.386500000000000	-1.20088014819649
-0.386000000000000	-1.19991334587863
-0.385500000000000	-1.19894794365011
-0.385000000000000	-1.19798393989993
-0.384500000000000	-1.19702133301896
-0.384000000000000	-1.19606012139992
-0.383500000000000	-1.19510030343739
-0.383000000000000	-1.19414187752777
-0.382500000000000	-1.19318484206933
-0.382000000000000	-1.19222919546219
-0.381500000000000	-1.19127493610827
-0.381000000000000	-1.19032206241137
-0.380500000000000	-1.18937057277711
-0.380000000000000	-1.18842046561294
-0.379500000000000	-1.18747173932816
-0.379000000000000	-1.18652439233387
-0.378500000000000	-1.18557842304304
-0.378000000000000	-1.18463382987043
-0.377500000000000	-1.18369061123263
-0.377000000000000	-1.18274876554807
-0.376500000000000	-1.18180829123699
-0.376000000000000	-1.18086918672144
-0.375500000000000	-1.17993145042529
-0.375000000000000	-1.17899508077423
-0.374500000000000	-1.17806007619576
-0.374000000000000	-1.17712643511918
-0.373500000000000	-1.17619415597561
-0.373000000000000	-1.17526323719797
-0.372500000000000	-1.17433367722097
-0.372000000000000	-1.17340547448115
-0.371500000000000	-1.17247862741682
-0.371000000000000	-1.17155313446810
-0.370500000000000	-1.17062899407691
-0.370000000000000	-1.16970620468695
-0.369500000000000	-1.16878476474372
-0.369000000000000	-1.16786467269450
-0.368500000000000	-1.16694592698838
-0.368000000000000	-1.16602852607620
-0.367500000000000	-1.16511246841061
-0.367000000000000	-1.16419775244602
-0.366500000000000	-1.16328437663864
-0.366000000000000	-1.16237233944644
-0.365500000000000	-1.16146163932916
-0.365000000000000	-1.16055227474834
-0.364500000000000	-1.15964424416725
-0.364000000000000	-1.15873754605097
-0.363500000000000	-1.15783217886631
-0.363000000000000	-1.15692814108187
-0.362500000000000	-1.15602543116800
-0.362000000000000	-1.15512404759681
-0.361500000000000	-1.15422398884218
-0.361000000000000	-1.15332525337972
-0.360500000000000	-1.15242783968682
-0.360000000000000	-1.15153174624261
-0.359500000000000	-1.15063697152797
-0.359000000000000	-1.14974351402553
-0.358500000000000	-1.14885137221968
-0.358000000000000	-1.14796054459652
-0.357500000000000	-1.14707102964392
-0.357000000000000	-1.14618282585148
-0.356500000000000	-1.14529593171055
-0.356000000000000	-1.14441034571419
-0.355500000000000	-1.14352606635722
-0.355000000000000	-1.14264309213618
-0.354500000000000	-1.14176142154934
-0.354000000000000	-1.14088105309670
-0.353500000000000	-1.14000198527998
-0.353000000000000	-1.13912421660264
-0.352500000000000	-1.13824774556984
-0.352000000000000	-1.13737257068848
-0.351500000000000	-1.13649869046716
-0.351000000000000	-1.13562610341622
-0.350500000000000	-1.13475480804768
-0.350000000000000	-1.13388480287530
-0.349500000000000	-1.13301608641455
-0.349000000000000	-1.13214865718259
-0.348500000000000	-1.13128251369829
-0.348000000000000	-1.13041765448225
-0.347500000000000	-1.12955407805674
-0.347000000000000	-1.12869178294573
-0.346500000000000	-1.12783076767493
-0.346000000000000	-1.12697103077169
-0.345500000000000	-1.12611257076510
-0.345000000000000	-1.12525538618592
-0.344500000000000	-1.12439947556659
-0.344000000000000	-1.12354483744128
-0.343500000000000	-1.12269147034580
-0.343000000000000	-1.12183937281767
-0.342500000000000	-1.12098854339609
-0.342000000000000	-1.12013898062194
-0.341500000000000	-1.11929068303777
-0.341000000000000	-1.11844364918782
-0.340500000000000	-1.11759787761800
-0.340000000000000	-1.11675336687590
-0.339500000000000	-1.11591011551075
-0.339000000000000	-1.11506812207349
-0.338500000000000	-1.11422738511672
-0.338000000000000	-1.11338790319467
-0.337500000000000	-1.11254967486328
-0.337000000000000	-1.11171269868012
-0.336500000000000	-1.11087697320444
-0.336000000000000	-1.11004249699713
-0.335500000000000	-1.10920926862075
-0.335000000000000	-1.10837728663950
-0.334500000000000	-1.10754654961925
-0.334000000000000	-1.10671705612750
-0.333500000000000	-1.10588880473342
-0.333000000000000	-1.10506179400781
-0.332500000000000	-1.10423602252312
-0.332000000000000	-1.10341148885344
-0.331500000000000	-1.10258819157451
-0.331000000000000	-1.10176612926369
-0.330500000000000	-1.10094530050000
-0.330000000000000	-1.10012570386407
-0.329500000000000	-1.09930733793819
-0.329000000000000	-1.09849020130627
-0.328500000000000	-1.09767429255383
-0.328000000000000	-1.09685961026805
-0.327500000000000	-1.09604615303772
-0.327000000000000	-1.09523391945324
-0.326500000000000	-1.09442290810666
-0.326000000000000	-1.09361311759164
-0.325500000000000	-1.09280454650344
-0.325000000000000	-1.09199719343897
-0.324500000000000	-1.09119105699671
-0.324000000000000	-1.09038613577680
-0.323500000000000	-1.08958242838096
-0.323000000000000	-1.08877993341252
-0.322500000000000	-1.08797864947644
-0.322000000000000	-1.08717857517926
-0.321500000000000	-1.08637970912913
-0.321000000000000	-1.08558204993582
-0.320500000000000	-1.08478559621067
-0.320000000000000	-1.08399034656663
-0.319500000000000	-1.08319629961826
-0.319000000000000	-1.08240345398170
-0.318500000000000	-1.08161180827467
-0.318000000000000	-1.08082136111652
-0.317500000000000	-1.08003211112814
-0.317000000000000	-1.07924405693204
-0.316500000000000	-1.07845719715231
-0.316000000000000	-1.07767153041461
-0.315500000000000	-1.07688705534620
-0.315000000000000	-1.07610377057590
-0.314500000000000	-1.07532167473412
-0.314000000000000	-1.07454076645285
-0.313500000000000	-1.07376104436563
-0.313000000000000	-1.07298250710761
-0.312500000000000	-1.07220515331548
-0.312000000000000	-1.07142898162750
-0.311500000000000	-1.07065399068352
-0.311000000000000	-1.06988017912494
-0.310500000000000	-1.06910754559471
-0.310000000000000	-1.06833608873737
-0.309500000000000	-1.06756580719900
-0.309000000000000	-1.06679669962724
-0.308500000000000	-1.06602876467128
-0.308000000000000	-1.06526200098190
-0.307500000000000	-1.06449640721138
-0.307000000000000	-1.06373198201358
-0.306500000000000	-1.06296872404391
-0.306000000000000	-1.06220663195933
-0.305500000000000	-1.06144570441833
-0.305000000000000	-1.06068594008094
-0.304500000000000	-1.05992733760876
-0.304000000000000	-1.05916989566491
-0.303500000000000	-1.05841361291404
-0.303000000000000	-1.05765848802236
-0.302500000000000	-1.05690451965760
-0.302000000000000	-1.05615170648902
-0.301500000000000	-1.05540004718742
-0.301000000000000	-1.05464954042513
-0.300500000000000	-1.05390018487599
-0.300000000000000	-1.05315197921540
-0.299500000000000	-1.05240492212025
-0.299000000000000	-1.05165901226896
-0.298500000000000	-1.05091424834150
-0.298000000000000	-1.05017062901931
-0.297500000000000	-1.04942815298539
-0.297000000000000	-1.04868681892422
-0.296500000000000	-1.04794662552184
-0.296000000000000	-1.04720757146575
-0.295500000000000	-1.04646965544499
-0.295000000000000	-1.04573287615010
-0.294500000000000	-1.04499723227314
-0.294000000000000	-1.04426272250765
-0.293500000000000	-1.04352934554870
-0.293000000000000	-1.04279710009284
-0.292500000000000	-1.04206598483814
-0.292000000000000	-1.04133599848414
-0.291500000000000	-1.04060713973190
-0.291000000000000	-1.03987940728397
-0.290500000000000	-1.03915279984438
-0.290000000000000	-1.03842731611868
-0.289500000000000	-1.03770295481388
-0.289000000000000	-1.03697971463849
-0.288500000000000	-1.03625759430250
-0.288000000000000	-1.03553659251740
-0.287500000000000	-1.03481670799615
-0.287000000000000	-1.03409793945318
-0.286500000000000	-1.03338028560442
-0.286000000000000	-1.03266374516727
-0.285500000000000	-1.03194831686061
-0.285000000000000	-1.03123399940478
-0.284500000000000	-1.03052079152160
-0.284000000000000	-1.02980869193437
-0.283500000000000	-1.02909769936786
-0.283000000000000	-1.02838781254828
-0.282500000000000	-1.02767903020333
-0.282000000000000	-1.02697135106217
-0.281500000000000	-1.02626477385542
-0.281000000000000	-1.02555929731517
-0.280500000000000	-1.02485492017495
-0.280000000000000	-1.02415164116975
-0.279500000000000	-1.02344945903604
-0.279000000000000	-1.02274837251172
-0.278500000000000	-1.02204838033615
-0.278000000000000	-1.02134948125013
-0.277500000000000	-1.02065167399593
-0.277000000000000	-1.01995495731725
-0.276500000000000	-1.01925932995924
-0.276000000000000	-1.01856479066850
-0.275500000000000	-1.01787133819307
-0.275000000000000	-1.01717897128241
-0.274500000000000	-1.01648768868746
-0.274000000000000	-1.01579748916055
-0.273500000000000	-1.01510837145549
-0.273000000000000	-1.01442033432749
-0.272500000000000	-1.01373337653321
-0.272000000000000	-1.01304749683074
-0.271500000000000	-1.01236269397959
-0.271000000000000	-1.01167896674070
-0.270500000000000	-1.01099631387645
-0.270000000000000	-1.01031473415062
-0.269500000000000	-1.00963422632843
-0.269000000000000	-1.00895478917651
-0.268500000000000	-1.00827642146292
-0.268000000000000	-1.00759912195714
-0.267500000000000	-1.00692288943004
-0.267000000000000	-1.00624772265393
-0.266500000000000	-1.00557362040254
-0.266000000000000	-1.00490058145097
-0.265500000000000	-1.00422860457577
-0.265000000000000	-1.00355768855488
-0.264500000000000	-1.00288783216765
-0.264000000000000	-1.00221903419483
-0.263500000000000	-1.00155129341859
-0.263000000000000	-1.00088460862247
-0.262500000000000	-1.00021897859144
-0.262000000000000	-0.999554402111843
-0.261500000000000	-0.998890877971443
-0.261000000000000	-0.998228404959382
-0.260500000000000	-0.997566981866202
-0.260000000000000	-0.996906607483833
-0.259500000000000	-0.996247280605597
-0.259000000000000	-0.995589000026205
-0.258500000000000	-0.994931764541754
-0.258000000000000	-0.994275572949726
-0.257500000000000	-0.993620424048987
-0.257000000000000	-0.992966316639785
-0.256500000000000	-0.992313249523749
-0.256000000000000	-0.991661221503886
-0.255500000000000	-0.991010231384580
-0.255000000000000	-0.990360277971593
-0.254500000000000	-0.989711360072059
-0.254000000000000	-0.989063476494484
-0.253500000000000	-0.988416626048747
-0.253000000000000	-0.987770807546095
-0.252500000000000	-0.987126019799145
-0.252000000000000	-0.986482261621876
-0.251500000000000	-0.985839531829635
-0.251000000000000	-0.985197829239132
-0.250500000000000	-0.984557152668438
-0.250000000000000	-0.983917500936982
-0.249500000000000	-0.983278872865555
-0.249000000000000	-0.982641267276301
-0.248500000000000	-0.982004682992724
-0.248000000000000	-0.981369118839677
-0.247500000000000	-0.980734573643368
-0.247000000000000	-0.980101046231353
-0.246500000000000	-0.979468535432541
-0.246000000000000	-0.978837040077186
-0.245500000000000	-0.978206558996887
-0.245000000000000	-0.977577091024590
-0.244500000000000	-0.976948634994581
-0.244000000000000	-0.976321189742491
-0.243500000000000	-0.975694754105286
-0.243000000000000	-0.975069326921274
-0.242500000000000	-0.974444907030098
-0.242000000000000	-0.973821493272737
-0.241500000000000	-0.973199084491504
-0.241000000000000	-0.972577679530042
-0.240500000000000	-0.971957277233326
-0.240000000000000	-0.971337876447659
-0.239500000000000	-0.970719476020674
-0.239000000000000	-0.970102074801328
-0.238500000000000	-0.969485671639901
-0.238000000000000	-0.968870265387999
-0.237500000000000	-0.968255854898548
-0.237000000000000	-0.967642439025793
-0.236500000000000	-0.967030016625299
-0.236000000000000	-0.966418586553946
-0.235500000000000	-0.965808147669931
-0.235000000000000	-0.965198698832763
-0.234500000000000	-0.964590238903266
-0.234000000000000	-0.963982766743572
-0.233500000000000	-0.963376281217123
-0.233000000000000	-0.962770781188670
-0.232500000000000	-0.962166265524269
-0.232000000000000	-0.961562733091281
-0.231500000000000	-0.960960182758371
-0.231000000000000	-0.960358613395505
-0.230500000000000	-0.959758023873948
-0.230000000000000	-0.959158413066267
-0.229500000000000	-0.958559779846323
-0.229000000000000	-0.957962123089275
-0.228500000000000	-0.957365441671576
-0.228000000000000	-0.956769734470969
-0.227500000000000	-0.956175000366493
-0.227000000000000	-0.955581238238473
-0.226500000000000	-0.954988446968524
-0.226000000000000	-0.954396625439547
-0.225500000000000	-0.953805772535730
-0.225000000000000	-0.953215887142542
-0.224500000000000	-0.952626968146738
-0.224000000000000	-0.952039014436352
-0.223500000000000	-0.951452024900696
-0.223000000000000	-0.950865998430363
-0.222500000000000	-0.950280933917221
-0.222000000000000	-0.949696830254412
-0.221500000000000	-0.949113686336354
-0.221000000000000	-0.948531501058735
-0.220500000000000	-0.947950273318515
-0.220000000000000	-0.947370002013923
-0.219500000000000	-0.946790686044454
-0.219000000000000	-0.946212324310873
-0.218500000000000	-0.945634915715205
-0.218000000000000	-0.945058459160742
-0.217500000000000	-0.944482953552037
-0.217000000000000	-0.943908397794903
-0.216500000000000	-0.943334790796412
-0.216000000000000	-0.942762131464894
-0.215500000000000	-0.942190418709935
-0.215000000000000	-0.941619651442375
-0.214500000000000	-0.941049828574308
-0.214000000000000	-0.940480949019081
-0.213500000000000	-0.939913011691288
-0.213000000000000	-0.939346015506774
-0.212500000000000	-0.938779959382632
-0.212000000000000	-0.938214842237200
-0.211500000000000	-0.937650662990060
-0.211000000000000	-0.937087420562040
-0.210500000000000	-0.936525113875206
-0.210000000000000	-0.935963741852867
-0.209500000000000	-0.935403303419569
-0.209000000000000	-0.934843797501097
-0.208500000000000	-0.934285223024472
-0.208000000000000	-0.933727578917948
-0.207500000000000	-0.933170864111013
-0.207000000000000	-0.932615077534388
-0.206500000000000	-0.932060218120023
-0.206000000000000	-0.931506284801097
-0.205500000000000	-0.930953276512017
-0.205000000000000	-0.930401192188416
-0.204500000000000	-0.929850030767150
-0.204000000000000	-0.929299791186302
-0.203500000000000	-0.928750472385173
-0.203000000000000	-0.928202073304288
-0.202500000000000	-0.927654592885387
-0.202000000000000	-0.927108030071432
-0.201500000000000	-0.926562383806597
-0.201000000000000	-0.926017653036275
-0.200500000000000	-0.925473836707070
-0.200000000000000	-0.924930933766798
-0.199500000000000	-0.924388943164486
-0.199000000000000	-0.923847863850371
-0.198500000000000	-0.923307694775898
-0.198000000000000	-0.922768434893718
-0.197500000000000	-0.922230083157685
-0.197000000000000	-0.921692638522861
-0.196500000000000	-0.921156099945506
-0.196000000000000	-0.920620466383085
-0.195500000000000	-0.920085736794260
-0.195000000000000	-0.919551910138892
-0.194500000000000	-0.919018985378037
-0.194000000000000	-0.918486961473950
-0.193500000000000	-0.917955837390077
-0.193000000000000	-0.917425612091059
-0.192500000000000	-0.916896284542726
-0.192000000000000	-0.916367853712099
-0.191500000000000	-0.915840318567389
-0.191000000000000	-0.915313678077991
-0.190500000000000	-0.914787931214489
-0.190000000000000	-0.914263076948650
-0.189500000000000	-0.913739114253424
-0.189000000000000	-0.913216042102943
-0.188500000000000	-0.912693859472519
-0.188000000000000	-0.912172565338645
-0.187500000000000	-0.911652158678989
-0.187000000000000	-0.911132638472397
-0.186500000000000	-0.910614003698889
-0.186000000000000	-0.910096253339659
-0.185500000000000	-0.909579386377073
-0.185000000000000	-0.909063401794670
-0.184500000000000	-0.908548298577155
-0.184000000000000	-0.908034075710404
-0.183500000000000	-0.907520732181458
-0.183000000000000	-0.907008266978526
-0.182500000000000	-0.906496679090979
-0.182000000000000	-0.905985967509351
-0.181500000000000	-0.905476131225339
-0.181000000000000	-0.904967169231798
-0.180500000000000	-0.904459080522744
-0.180000000000000	-0.903951864093350
-0.179500000000000	-0.903445518939943
-0.179000000000000	-0.902940044060009
-0.178500000000000	-0.902435438452184
-0.178000000000000	-0.901931701116257
-0.177500000000000	-0.901428831053169
-0.177000000000000	-0.900926827265009
-0.176500000000000	-0.900425688755016
-0.176000000000000	-0.899925414527574
-0.175500000000000	-0.899426003588215
-0.175000000000000	-0.898927454943612
-0.174500000000000	-0.898429767601583
-0.174000000000000	-0.897932940571088
-0.173500000000000	-0.897436972862227
-0.173000000000000	-0.896941863486238
-0.172500000000000	-0.896447611455498
-0.172000000000000	-0.895954215783519
-0.171500000000000	-0.895461675484949
-0.171000000000000	-0.894969989575571
-0.170500000000000	-0.894479157072297
-0.170000000000000	-0.893989176993173
-0.169500000000000	-0.893500048357375
-0.169000000000000	-0.893011770185206
-0.168500000000000	-0.892524341498097
-0.168000000000000	-0.892037761318606
-0.167500000000000	-0.891552028670412
-0.167000000000000	-0.891067142578323
-0.166500000000000	-0.890583102068264
-0.166000000000000	-0.890099906167284
-0.165500000000000	-0.889617553903551
-0.165000000000000	-0.889136044306349
-0.164500000000000	-0.888655376406081
-0.164000000000000	-0.888175549234266
-0.163500000000000	-0.887696561823535
-0.163000000000000	-0.887218413207636
-0.162500000000000	-0.886741102421424
-0.162000000000000	-0.886264628500869
-0.161500000000000	-0.885788990483047
-0.161000000000000	-0.885314187406144
-0.160500000000000	-0.884840218309451
-0.160000000000000	-0.884367082233365
-0.159500000000000	-0.883894778219389
-0.159000000000000	-0.883423305310126
-0.158500000000000	-0.882952662549283
-0.158000000000000	-0.882482848981665
-0.157500000000000	-0.882013863653179
-0.157000000000000	-0.881545705610826
-0.156500000000000	-0.881078373902708
-0.156000000000000	-0.880611867578018
-0.155500000000000	-0.880146185687046
-0.155000000000000	-0.879681327281174
-0.154500000000000	-0.879217291412874
-0.154000000000000	-0.878754077135711
-0.153500000000000	-0.878291683504338
-0.153000000000000	-0.877830109574493
-0.152500000000000	-0.877369354403005
-0.152000000000000	-0.876909417047784
-0.151500000000000	-0.876450296567828
-0.151000000000000	-0.875991992023215
-0.150500000000000	-0.875534502475105
-0.150000000000000	-0.875077826985738
-0.149500000000000	-0.874621964618435
-0.149000000000000	-0.874166914437592
-0.148500000000000	-0.873712675508684
-0.148000000000000	-0.873259246898259
-0.147500000000000	-0.872806627673940
-0.147000000000000	-0.872354816904425
-0.146500000000000	-0.871903813659479
-0.146000000000000	-0.871453617009942
-0.145500000000000	-0.871004226027720
-0.145000000000000	-0.870555639785789
-0.144500000000000	-0.870107857358189
-0.144000000000000	-0.869660877820029
-0.143500000000000	-0.869214700247478
-0.143000000000000	-0.868769323717772
-0.142500000000000	-0.868324747309207
-0.142000000000000	-0.867880970101139
-0.141500000000000	-0.867437991173984
-0.141000000000000	-0.866995809609215
-0.140500000000000	-0.866554424489365
-0.140000000000000	-0.866113834898019
-0.139500000000000	-0.865674039919818
-0.139000000000000	-0.865235038640457
-0.138500000000000	-0.864796830146681
-0.138000000000000	-0.864359413526289
-0.137500000000000	-0.863922787868126
-0.137000000000000	-0.863486952262087
-0.136500000000000	-0.863051905799116
-0.136000000000000	-0.862617647571200
-0.135500000000000	-0.862184176671372
-0.135000000000000	-0.861751492193709
-0.134500000000000	-0.861319593233330
-0.134000000000000	-0.860888478886395
-0.133500000000000	-0.860458148250104
-0.133000000000000	-0.860028600422696
-0.132500000000000	-0.859599834503448
-0.132000000000000	-0.859171849592673
-0.131500000000000	-0.858744644791719
-0.131000000000000	-0.858318219202968
-0.130500000000000	-0.857892571929835
-0.130000000000000	-0.857467702076767
-0.129500000000000	-0.857043608749241
-0.129000000000000	-0.856620291053763
-0.128500000000000	-0.856197748097868
-0.128000000000000	-0.855775978990116
-0.127500000000000	-0.855354982840096
-0.127000000000000	-0.854934758758419
-0.126500000000000	-0.854515305856719
-0.126000000000000	-0.854096623247654
-0.125500000000000	-0.853678710044902
-0.125000000000000	-0.853261565363161
-0.124500000000000	-0.852845188318147
-0.124000000000000	-0.852429578026595
-0.123500000000000	-0.852014733606255
-0.123000000000000	-0.851600654175893
-0.122500000000000	-0.851187338855287
-0.122000000000000	-0.850774786765231
-0.121500000000000	-0.850362997027529
-0.121000000000000	-0.849951968764995
-0.120500000000000	-0.849541701101452
-0.120000000000000	-0.849132193161733
-0.119500000000000	-0.848723444071676
-0.119000000000000	-0.848315452958127
-0.118500000000000	-0.847908218948935
-0.118000000000000	-0.847501741172952
-0.117500000000000	-0.847096018760034
-0.117000000000000	-0.846691050841038
-0.116500000000000	-0.846286836547820
-0.116000000000000	-0.845883375013236
-0.115500000000000	-0.845480665371139
-0.115000000000000	-0.845078706756379
-0.114500000000000	-0.844677498304801
-0.114000000000000	-0.844277039153245
-0.113500000000000	-0.843877328439544
-0.113000000000000	-0.843478365302523
-0.112500000000000	-0.843080148881997
-0.112000000000000	-0.842682678318772
-0.111500000000000	-0.842285952754643
-0.111000000000000	-0.841889971332391
-0.110500000000000	-0.841494733195783
-0.110000000000000	-0.841100237489574
-0.109500000000000	-0.840706483359499
-0.109000000000000	-0.840313469952281
-0.108500000000000	-0.839921196415620
-0.108000000000000	-0.839529661898200
-0.107500000000000	-0.839138865549681
-0.107000000000000	-0.838748806520707
-0.106500000000000	-0.838359483962893
-0.106000000000000	-0.837970897028834
-0.105500000000000	-0.837583044872100
-0.105000000000000	-0.837195926647234
-0.104500000000000	-0.836809541509751
-0.104000000000000	-0.836423888616139
-0.103500000000000	-0.836038967123856
-0.103000000000000	-0.835654776191331
-0.102500000000000	-0.835271314977959
-0.102000000000000	-0.834888582644102
-0.101500000000000	-0.834506578351091
-0.101000000000000	-0.834125301261221
-0.100500000000000	-0.833744750537747
-0.100000000000000	-0.833364925344893
-0.0995000000000000	-0.832985824847841
-0.0990000000000001	-0.832607448212734
-0.0985000000000001	-0.832229794606674
-0.0980000000000001	-0.831852863197722
-0.0975000000000000	-0.831476653154898
-0.0970000000000001	-0.831101163648174
-0.0965000000000000	-0.830726393848482
-0.0960000000000001	-0.830352342927704
-0.0955000000000000	-0.829979010058677
-0.0950000000000001	-0.829606394415188
-0.0945000000000000	-0.829234495171976
-0.0940000000000001	-0.828863311504731
-0.0935000000000000	-0.828492842590088
-0.0930000000000001	-0.828123087605631
-0.0925000000000000	-0.827754045729892
-0.0920000000000001	-0.827385716142345
-0.0915000000000000	-0.827018098023411
-0.0910000000000001	-0.826651190554452
-0.0905000000000000	-0.826284992917774
-0.0900000000000001	-0.825919504296621
-0.0895000000000000	-0.825554723875180
-0.0890000000000001	-0.825190650838574
-0.0885000000000000	-0.824827284372865
-0.0880000000000001	-0.824464623665051
-0.0875000000000000	-0.824102667903067
-0.0870000000000001	-0.823741416275780
-0.0865000000000001	-0.823380867972991
-0.0860000000000001	-0.823021022185435
-0.0855000000000000	-0.822661878104776
-0.0850000000000001	-0.822303434923610
-0.0845000000000000	-0.821945691835460
-0.0840000000000001	-0.821588648034777
-0.0835000000000000	-0.821232302716942
-0.0830000000000001	-0.820876655078258
-0.0825000000000000	-0.820521704315955
-0.0820000000000001	-0.820167449628186
-0.0815000000000000	-0.819813890214027
-0.0810000000000001	-0.819461025273475
-0.0805000000000000	-0.819108854007448
-0.0800000000000001	-0.818757375617783
-0.0795000000000000	-0.818406589307235
-0.0790000000000001	-0.818056494279479
-0.0785000000000000	-0.817707089739102
-0.0780000000000001	-0.817358374891609
-0.0775000000000001	-0.817010348943420
-0.0770000000000000	-0.816663011101865
-0.0765000000000001	-0.816316360575189
-0.0760000000000001	-0.815970396572546
-0.0755000000000000	-0.815625118304001
-0.0750000000000000	-0.815280524980528
-0.0745000000000000	-0.814936615814009
-0.0740000000000001	-0.814593390017232
-0.0735000000000000	-0.814250846803891
-0.0730000000000001	-0.813908985388585
-0.0725000000000000	-0.813567804986817
-0.0720000000000001	-0.813227304814992
-0.0715000000000000	-0.812887484090418
-0.0710000000000001	-0.812548342031301
-0.0705000000000000	-0.812209877856749
-0.0700000000000001	-0.811872090786768
-0.0695000000000000	-0.811534980042260
-0.0690000000000000	-0.811198544845026
-0.0685000000000000	-0.810862784417759
-0.0680000000000001	-0.810527697984051
-0.0675000000000000	-0.810193284768383
-0.0670000000000000	-0.809859543996130
-0.0665000000000000	-0.809526474893559
-0.0660000000000001	-0.809194076687827
-0.0655000000000000	-0.808862348606979
-0.0650000000000001	-0.808531289879949
-0.0645000000000000	-0.808200899736560
-0.0640000000000000	-0.807871177407518
-0.0635000000000000	-0.807542122124416
-0.0630000000000001	-0.807213733119732
-0.0625000000000000	-0.806886009626825
-0.0620000000000001	-0.806558950879937
-0.0615000000000000	-0.806232556114191
-0.0610000000000001	-0.805906824565592
-0.0605000000000000	-0.805581755471021
-0.0600000000000000	-0.805257348068239
-0.0595000000000000	-0.804933601595883
-0.0590000000000000	-0.804610515293467
-0.0585000000000000	-0.804288088401379
-0.0580000000000000	-0.803966320160883
-0.0575000000000000	-0.803645209814113
-0.0570000000000000	-0.803324756604078
-0.0565000000000000	-0.803004959774657
-0.0560000000000000	-0.802685818570597
-0.0555000000000000	-0.802367332237517
-0.0550000000000001	-0.802049500021903
-0.0545000000000000	-0.801732321171107
-0.0540000000000001	-0.801415794933348
-0.0535000000000000	-0.801099920557710
-0.0530000000000001	-0.800784697294141
-0.0525000000000000	-0.800470124393451
-0.0520000000000001	-0.800156201107314
-0.0515000000000000	-0.799842926688264
-0.0510000000000001	-0.799530300389694
-0.0505000000000000	-0.799218321465858
-0.0500000000000000	-0.798906989171866

==> Cap_Steady_Num_2.txt <==
-0.397940008672038	-1.22346583190053
-0.425968732272281	-1.28185120921476
-0.455931955649724	-1.34966375159996
-0.488116639021126	-1.42900226506136
-0.522878745280338	-1.52316495560559
-0.560667306169737	-1.63618917533670
-0.602059991327962	-1.77332484011005
-0.647817481888638	-1.94346750484775
-0.698970004336019	-2.15930835476706
-0.756961951313706	-2.44047286156589
-0.823908740944319	-2.81750625920840
-0.863054199702737	-3.07315555958266
-0.914733554261704	-3.45410776362443
-0.966412908820670	-3.88736148938151
-1			-4.19956443560743



==> SL_Unsteady1.txt <==
7.50000000000000	1.70416227722209
7.29902252409825	1.70580218511520
7.06744277917484	1.70374366150314
6.86440677966103	1.69969574564667
6.65833888434276	1.70071176569869
6.43745935637499	1.69813386396401
6.22881355932204	1.69399905194796
6.01618224845985	1.69414835015476
5.80904146694010	1.69095853305991
5.59322033898306	1.68659793575667
5.37192921459304	1.68548853662694
5.18276263534283	1.68164414431820
4.95762711864408	1.67677792894067
4.72458254762415	1.67373508999703
4.55943669318442	1.66937686613763
4.32203389830509	1.66342888198321
4.07244898358467	1.65719474629653
3.94020677843568	1.65301356054738
3.69531086809142	1.64367218275604
3.54486050830255	1.63808084728560
3.30508474576272	1.62533248220539
3.08883879980046	1.61455103070803
2.87392689902342	1.60274045834546
2.67795974371013	1.58898305084746
2.49465482832210	1.57314178184741
2.28813559322034	1.55332658069046
2.03540561528316	1.52693103901197
1.90677966101695	1.50931532933039
1.69966521384928	1.47830088784564
1.48401692493828	1.43971188862105
1.27376347251988	1.39572805290386
1.09626253975702	1.35049982789262
0.889830508474581	1.28564665366250
0.707244472983245	1.21571904925443
0.524952595886936	1.12758977699443
0.366033640575484	1.03227144417029
0.222747690702560	0.921320105907618
0.149616361151734	0.848768903524615
0.0635593220339026	0.738303553184232
0.0213371123752416	0.656930332714225
0.00305066573346095	-0.603813559322030
0.0270914726671185	-0.672061069705763
0.127118644067801	-0.826034507057248
0.292307335578786	-0.978879105099180
0.440829082826043	-1.08050847457627
0.495542668424798	-1.11228813559322
0.609528075023915	-1.17013294192524
0.762711864406784	-1.23847643939472
0.912542577687510	-1.29389850989089
1.14406779661017	-1.36247674398312
1.28572481221162	-1.39830508474576
1.52542372881356	-1.44754241394688
1.69966521384929	-1.47830088784563
1.90677966101695	-1.50931532933038
2.14743468254010	-1.53900599542600
2.32104232747113	-1.55833046306434
2.54237288135594	-1.57575454021364
2.73745951243252	-1.59339171582234
2.96864613120757	-1.60762505523311
3.17796610169492	-1.61852101531040
3.41187525094431	-1.63221423399515
3.57334455935252	-1.63851984742714
3.81355932203390	-1.64829149685398
3.94121266263255	-1.65307706941220
4.19491525423729	-1.66056439321568
4.43521958346953	-1.66647533178471
4.59461119688201	-1.67088238332267
4.83050847457628	-1.67443550806640
5.05782998042493	-1.67945815516829
5.24274862313736	-1.68342658923905
5.46610169491526	-1.68655344193963
5.68359251638728	-1.68928883954493
5.88752451007179	-1.69260925583449
6.10169491525425	-1.69267385421774
6.31163500555331	-1.69683957071788
6.53004152683902	-1.69953305226273
6.73728813559323	-1.70119397566511
6.94134223826404	-1.70272555834613
7.17098178529823	-1.70488009038296
7.37288135593221	-1.70335019878335
7.50000000000000	-1.70416227722228

==> SL_Unsteady1_t10.txt <==
12.5 -1.714776565264074
12.41046729615717 -1.7221857650673216
12.385770078519261 -1.722504772396823
12.295918367346932 -1.714475919546636
12.20673487921216 -1.7218365493592667
12.181350882045804 -1.7221672085764312
12.091836734693866 -1.7141606196002241
12.003019563046353 -1.7214702328720088
11.97691513786533 -1.721813097049021
11.887755102040805 -1.7138297089291628
11.799322463145694 -1.7210857001196056
11.772461756027061 -1.7214413478638144
11.683673469387744 -1.7134821526868735
11.59564478564435 -1.7206817449678906
11.5679895560381 -1.721050780527913
11.479591836734683 -1.7131168299518034
11.391987836107699 -1.7202570618514792
11.363497257746843 -1.7206401148897172
11.275510204081622 -1.7127325250971293
11.188353029314504 -1.7198102359916134
11.158983471123335 -1.7202079609192715
11.07142857142856 -1.7123279181720008
10.984741900115734 -1.7193397325373219
10.954446684832194 -1.7197528072811905
10.8673469387755 -1.7119015741143884
10.781156115545775 -1.7188438844542206
10.749885253396835 -1.7192730084988919
10.663265306122439 -1.7114519306868647
10.577597488356782 -1.7183208789901532
10.545297382726362 -1.7187667704814804
10.459183673469377 -1.7109772848836207
10.374067992136112 -1.717768742557762
10.340681113827216 -1.7182321342353961
10.255102040816316 -1.7104757777226176
10.170569778202584 -1.7171853238382282
10.13603430438959 -1.717666957450831
10.051020408163255 -1.709945377026893
9.96710519455645 -1.716568274831303
9.931354607938713 -1.717068893653014
9.846938775510194 -1.709383858042597
9.763676807123039 -1.715915029611651
9.726639450180544 -1.7164353685479061
9.642857142857133 -1.7087887815116933
9.560287423607395 -1.7152227804742353
9.521886002092911 -1.7157635531133344
9.438775510204072 -1.708157468815969
9.356940120334402 -1.7144884510941663
9.317091149233772 -1.7150503329072564
9.234693877551011 -1.7074869737725002
9.15363827243261 -1.7137086663428966
9.112251456678452 -1.7142922730049968
9.03061224489795 -1.7067740505368354
8.950385587871457 -1.7128797182509894
8.907363128814307 -1.7134855777939142
8.82653061224489 -1.7060151170327997
8.747186145848469 -1.7119975276209167
8.702421963136079 -1.7126260447687467
8.622448979591828 -1.705206213153403
8.544044440143901 -1.7110576006724234
8.49742329697959 -1.7117090112653197
8.418367346938767 -1.7043429529223415
8.340965428103233 -1.7100549800600306
8.292361945943563 -1.710729292882353
8.214285714285706 -1.7034204695846273
8.137954586061406 -1.708984189448797
8.087232132434707 -1.7096811120265578
8.010204081632645 -1.7024333524494661
7.935017972058371 -1.7078391707987703
7.88202740250621 -1.7085580147511208
7.806122448979584 -1.7013755740698033
7.732162296851399 -1.706613213352681
7.67674052869161 -1.707352773589583
7.602040816326523 -1.700240406050279
7.529395004342648 -1.705298873208371
7.4713633960543975 -1.706057273605431
7.397959183673462 -1.6990203214782127
7.326724362665153 -1.703887882232806
7.2658868679827835 -1.7046623781868782
7.193877551020401 -1.697706881519499
7.124159567308408 -1.7023710449364897
7.060300627447767 -1.7031577703049232
6.98979591836734 -1.6962906032503873
6.921710857776951 -1.7007381218148858
6.8545929883459875 -1.7015317638562042
6.785714285714279 -1.6947608051466003
6.719389649415348 -1.6989776975234272
6.648750670142954 -1.6997710783062314
6.581632653061218 -1.6931054259076252
6.517208682092849 -1.6970770321928654
6.442758527194181 -1.6978605680105197
6.377551020408157 -1.6913108112790949
6.315182187478001 -1.6950218941546522
6.23659922170961 -1.6957828951790095
6.173469387755096 -1.6893614623664048
6.113326076595071 -1.6927963723845212
6.030252826044651 -1.6935181321671116
5.969387755102035 -1.6872397373347743
5.911658149143786 -1.690382667182745
5.823696335648242 -1.6910432744237631
5.765306122448974 -1.6849254964172373
5.710198325733641 -1.687760857939829
5.616903067976173 -1.6883316394047552
5.561224489795913 -1.6823956775612763
5.5089689035227405 -1.6849086474976684
5.409841914386698 -1.6853521184683413
5.357142857142852 -1.67962378664135
5.30799483479144 -1.6818010835759076
5.202476400371537 -1.682068237106241
5.153061224489791 -1.6765792816275455
5.107304026527837 -1.6784102591864507
4.994763492888783 -1.6784369622765485
4.94897959183673 -1.6732268239640526
4.906927657126823 -1.6747049959344038
4.7866520695709145 -1.6744071716117408
4.744897959183669 -1.6695253619627084
4.70690050369774 -1.6706505167104257
4.57808092933652 -1.669917664030407
4.540816326530608 -1.6654269991386599
4.507261270372974 -1.6662081173821297
4.368976171244129 -1.6648945385910774
4.336734693877547 -1.6608755834474385
4.308052904709217 -1.661334850392826
4.159247688229976 -1.6592476882299854
4.132653061224486 -1.6558049285883751
4.1093228867375355 -1.6559832357114468
3.9487843978539985 -1.6528660305070693
3.9285714285714253 -1.6501365416121268
3.9111234753722477 -1.6501010144236736
3.7374476348818604 -1.6456109001879922
3.7244897959183643 -1.643776675011096
3.713511903569835 -1.6436309535730254
3.5250618107493343 -1.6373067087085273
3.520408163265303 -1.6366124347887099
3.5165505337998364 -1.6365106906899625
3.426448170752632 -1.6326530612244958
3.321510893696806 -1.6274686981399316
3.3163265306122414 -1.6270631045670498
3.311203047538503 -1.6275295781507573
3.1286554021950135 -1.6162425569886627
3.1122448979591804 -1.616217152879859
3.0956822566140936 -1.6160904198794088
2.936895210176321 -1.6039211163542941
2.9081632653061193 -1.6011973362642722
2.878396785890192 -1.6028865818085687
2.7463055511599643 -1.5904291427175894
2.704081632653058 -1.5892435375322662
2.658890712220718 -1.5874621407921556
2.5569557788646033 -1.5756972823598887
2.4999999999999964 -1.5688102582589551
2.4365170039649553 -1.5691700651894545
2.3689098054895537 -1.5596616230818776
2.2959183673469354 -1.5546460110046467
2.210321251009959 -1.5470559448875192
2.182231692655397 -1.5422581032629732
2.0918367346938744 -1.5276326095084318
1.9993126227807638 -1.521095540484545
1.979205198630927 -1.5200215251615483
1.887755102040813 -1.5066822147986094
1.8217527418603645 -1.494573788751883
1.7419474086804088 -1.4868453678640914
1.6836734693877518 -1.4736752360821306
1.6455970798882307 -1.4666478180709557
1.494659299030411 -1.4436388908671551
1.4795918367346905 -1.439936748395793
1.4708814729233504 -1.4372817923827748
1.431967567624797 -1.4285714285714346
1.3044090783031608 -1.3996725543499031
1.2755102040816293 -1.394377179927027
1.2343381302398495 -1.387399354729655
1.1411388572899555 -1.3588611427100472
1.071428571428568 -1.3428919962586787
1.018996222110646 -1.326530612244904
0.9807890366050852 -1.3151293307418563
0.9693877551020375 -1.3120451392320867
0.9486522648188308 -1.3057951219616974
0.9040406718689713 -1.2898368791514396
0.8673469387755068 -1.2776873387813097
0.8287317612293367 -1.2631049734645436
0.7903615910238716 -1.2495452644932687
0.7653061224489762 -1.2395075515054776
0.7319149970998693 -1.2244897959183734
0.6833745123161427 -1.2043805897246762
0.6632653061224456 -1.1965730979871554
0.6119536348665567 -1.1731781246624844
0.54568814010228 -1.1379853292854778
0.5173861958354204 -1.1224489795918426
0.47912173506557015 -1.102510917995657
0.4591836734693844 -1.0918552017983305
0.4264733092429601 -1.0714285714285774
0.41505850975933123 -1.0645333269753652
0.37640555242024004 -1.0396708585426984
0.35714285714285376 -1.0269637068522786
0.35348136036707273 -1.0240696600410932
0.3491075292604332 -1.0204081632653121
0.29461112649995486 -0.9808990775816805
0.25510204081632315 -0.9505173841184398
0.238398066804359 -0.9350713209507457
0.2221320437024414 -0.9183673469387815
0.18520540001223282 -0.8862231714163412
0.16729695592832824 -0.8673469387755162
0.15306122448979254 -0.8532041071696652
0.13548211292908918 -0.8339056421729543
0.12150385702693384 -0.8163265306122509
0.10204081632652723 -0.7930837757055741
0.09014103152897798 -0.7772059072465349
0.0822023105434147 -0.7653061224489857
0.05102040816326192 -0.7174130143749085
0.04982057925997779 -0.7154855431890045
0.04924687901628868 -0.7142857142857203
0.047786321483584714 -0.7110516276060431
0.015459896673865603 -0.647805409448586
0.005066610070004807 -0.6122448979591897
0.005066610070000546 0.6122448979591777
0.015459896673862356 0.6478054094485772
0.047786321483574375 0.7110516276060208
0.04924687901628294 0.7142857142857083
0.04982057925997387 0.7154855431889964
0.05102040816326192 0.7174130143749066
0.08220231054340651 0.7653061224489737
0.08991544600277995 0.777431492772721
0.12273146029598495 0.8163265306122389
0.13548211292908446 0.8339056421729469
0.15306122448979254 0.853204107169665
0.16729695592831656 0.8673469387755042
0.18528858389255554 0.8861399875360064
0.19238738817250914 0.8928571428571368
0.20408163265305784 0.904273122489241
0.21142593107374283 0.9110230485180845
0.21965518932827466 0.9183673469387695
0.2295918367346905 0.9275044089354011
0.23837820519420655 0.9350911825608862
0.24875203796417275 0.9438775510204023
0.25510204081632315 0.9494101276171736
0.26609919168226664 0.9583906042360915
0.2797059403783538 0.9693877551020349
0.2806122448979558 0.9701399252538944
0.29454563099114744 0.9809645730904759
0.30612244897958846 0.9899365523242587
0.31296654904952803 0.9948979591836675
0.3236755881017683 1.0028550241431204
0.3485701388467539 1.0204081632653001
0.35344761742880554 1.0241034029793483
0.35714285714285376 1.0268369765967011
0.3767131182718109 1.0399784243942574
0.38385117077060854 1.0447202578008106
0.38572498463788907 1.0459183673469328
0.40816326530611907 1.060548732243712
0.4149427692379007 1.064649067496784
0.42647330924293736 1.0714285714285654
0.4591836734693844 1.0918552017983332
0.47912173506556277 1.1025109179956523
0.5102040816326496 1.1206104085090887
0.5138682225540162 1.1224489795918307
0.54512644717617 1.1385470222115757
0.561224489795915 1.1479189308500748
0.6108694509176957 1.1720939407136113
0.6127658542090954 1.1729484315051808
0.6138975498672504 1.173469387755096
0.6632653061224456 1.1964292185816583
0.6833745123161374 1.2043805897246695
0.7142857142857109 1.2185857499265893
0.729212702463699 1.2244897959183614
0.7550351178788707 1.234760800488467
0.7653061224489762 1.239494125912262
0.7903615910238939 1.2495452644932792
0.8287317612293252 1.2631049734645432
0.8673469387755068 1.2776873387813112
0.9040406718689629 1.289836879151436
0.9486522648188435 1.3057951219616981
0.9693877551020375 1.3120451392320824
0.9807890366050788 1.3151293307418508
1.015562646687863 1.326530612244892
1.0204081632653028 1.328090942751136
1.0591262943791093 1.3388328892943508
1.071428571428568 1.3430485621777775
1.0950138225303823 1.3501158633467063
1.1389717738396299 1.3610282261603608
1.1734693877550986 1.3704235223976713
1.2195796883570975 1.3824611279694237
1.2332942251725583 1.3863554496623518
1.2755102040816293 1.3956606397592264
1.3024619305517957 1.4016197021012562
1.3660379068975548 1.4170583150608174
1.37755102040816 1.419057426243197
1.4245823049534372 1.4285714285714226
1.4702924585090065 1.4378708067971067
1.4795918367346905 1.4399367483957912
1.4943960087154584 1.4433756005521905
1.556376144555934 1.4538279370767095
1.581632653061221 1.4585223015370314
1.6455970798882182 1.4666478180709561
1.6836734693877518 1.4736752360821257
1.7419474086804139 1.4868453678640845
1.821752741860365 1.4945737887518706
1.887755102040813 1.5026234275180688
1.9792051986309367 1.520021525161546
1.9993126227807534 1.5210955404845434
2.0918367346938744 1.527632609508442
2.1822316926553804 1.5422581032629774
2.2103212510099812 1.5470559448875292
2.2959183673469354 1.549509911333779
2.368909805489545 1.5596616230818738
2.4365170039649713 1.5691700651894587
2.4999999999999964 1.5688102582589791
2.556955778864577 1.5756972823599031
2.6588907122207326 1.5874621407921587
2.704081632653058 1.5859366624761009
2.7463055511599603 1.5904291427175816
2.8783967858901724 1.6028865818085372
2.9081632653061193 1.6011973362642333
2.9368952101763255 1.6039211163542777
3.0956822566141153 1.6160904198794188
3.1122448979591804 1.614838431511709
3.1286554021949904 1.6162425569886738
3.3112030475384997 1.6275295781507424
3.3163265306122414 1.6270631045670323
3.3215108936968143 1.627468698139911
3.4264481707535213 1.6326530612244838
3.516550533799897 1.6365106906898899
3.520408163265303 1.6366124347886382
3.5250618107492704 1.6373067087084512
3.713511903569821 1.6436309535730271
3.7244897959183643 1.643776675011076
3.737447634881839 1.6456109001879589
3.911123475372295 1.6501010144236141
3.9285714285714253 1.651458045770759
3.948784397853999 1.6528660305070577
4.109322886737495 1.6559832357114759
4.132653061224486 1.6558049285884062
4.1592476882299065 1.6592476882299043
4.308052904709204 1.6613348503928265
4.336734693877547 1.663101816352504
4.368976171244309 1.6648945385912457
4.507261270372774 1.6662081173823184
4.540816326530608 1.6654269991387927
4.578080929336545 1.6699176640304212
4.706900503697709 1.6706505167104435
4.744897959183669 1.672530079034302
4.786652069570998 1.674407171611813
4.906927657126958 1.6747049959342568
4.94897959183673 1.6732268239639865
4.994763492888741 1.6784369622764947
5.107304026528002 1.6784102591862728
5.153061224489791 1.6802506673848023
5.202476400371378 1.6820682371060705
5.307994834791356 1.6818010835759807
5.357142857142852 1.6796237866414028
5.409841914386729 1.6853521184683604
5.508968903522604 1.6849086474977935
5.561224489795913 1.6866375982946094
5.61690306797653 1.6883316394051011
5.710198325733301 1.6877608579401573
5.765306122448974 1.684925496417222
5.823696335648137 1.6910432744236465
5.91165814914372 1.6903826671827997
5.969387755102035 1.691970762475182
6.0302528260449355 1.693518132167384
6.113326076595075 1.6927963723845059
6.173469387755096 1.6893614623664204
6.236599221709407 1.6957828951787948
6.315182187478322 1.6950218941543191
6.377551020408157 1.696462434138684
6.442758527194362 1.6978605680106893
6.517208682092298 1.6970770321934043
6.581632653061218 1.6931054259081342
6.648750670142821 1.6997710783060864
6.719389649415337 1.698977697523426
6.785714285714279 1.7002755180261755
6.85459298834626 1.7015317638564649
6.92171085777687 1.7007381218149542
6.98979591836734 1.6962906032508487
7.0603006274475595 1.7031577703047027
7.124159567308695 1.7023710449361906
7.193877551020401 1.703536382190313
7.265886867982902 1.7046623781869839
7.32672436266521 1.7038878822327364
7.397959183673462 1.6990203214778155
7.471363396055089 1.706057273606111
7.529395004342032 1.7052988732089758
7.602040816326523 1.7063440330999313
7.67674052869135 1.7073527735893101
7.732162296851717 1.7066132133523515
7.806122448979584 1.7013755740693348
7.882027402505778 1.7085580147506776
7.935017972058594 1.7078391707985359
8.010204081632645 1.7087767652123522
8.087232132436158 1.7096811120279967
8.137954586059692 1.7089841894504987
8.214285714285706 1.7034204695848723
8.2923619459445 1.7107292928832762
8.340965428102292 1.71005498006096
8.418367346938767 1.710897037430278
8.497423296979484 1.7117090112651998
8.544044440144143 1.711057600672169
8.622448979591828 1.7052062131533217
8.702421963135219 1.7126260447678743
8.747186145849444 1.7119975276199295
8.82653061224489 1.7127550876863449
8.907363128814847 1.713485577794441
8.950385587870434 1.7128797182520015
9.03061224489795 1.706774050538323
9.112251456679292 1.7142922730058257
9.153638272431932 1.713708666343563
9.234693877551011 1.7143916388440579
9.3170911492361 1.7150503329095732
9.35694012033213 1.714488451096427
9.438775510204072 1.7081574688171124
9.52188600209264 1.7157635531130504
9.560287423607837 1.7152227804737805
9.642857142857133 1.7158399433004432
9.726639450180548 1.7164353685478988
9.763676807123169 1.7159150296115095
9.846938775510194 1.709383858042584
9.931354607937495 1.7170688936517846
9.967105194557448 1.7165682748302915
10.051020408163255 1.7171273415970498
10.136034304387753 1.717666957448982
10.170569778204511 1.71718532383629
10.255102040816316 1.710475777723175
10.340681113824575 1.7182321342327413
10.374067992138462 1.7177687425553985
10.459183673469377 1.7182764605296657
10.545297382726119 1.718766770481225
10.57759748835763 1.718320878989292
10.663265306122439 1.7114519306850855
10.749885253396315 1.7192730084983603
10.781156115545501 1.7188438844544816
10.8673469387755 1.7193061415423354
10.954446684830337 1.7197528072793216
10.984741900118152 1.7193397325348931
11.07142857142856 1.712327918172688
11.15898347112419 1.7202079609201124
11.18835302931378 1.7198102359923266
11.275510204081622 1.7202321656014163
11.363497257747374 1.7206401148902364
11.391987836106798 1.7202570618523692
11.479591836734683 1.7131168299523805
11.567989556040095 1.7210507805298967
11.59564478564236 1.7206817449698675
11.683673469387744 1.721067823302291
11.77246175602759 1.7214413478643318
11.799322463145637 1.7210857001196505
11.887755102040805 1.7138297089281345
11.976915137864015 1.7218130970476953
12.003019563046998 1.7214702328713516
12.091836734693866 1.721824366336905
12.181350882046816 1.7221672085774322
12.206734879211515 1.7218365493598995
12.295918367346932 1.71447591954622
12.385770078519698 1.7225047723972466
12.410467296157025 1.7221857650674552
12.5 1.7147765652653115

==> SL_Unsteady1_t20.txt <==
25. -1.721801805074105
24.911525388491473 -1.7297072066732593
24.886636238467673 -1.7295253776939328
24.79797979797982 -1.721761942618628
24.709467992771707 -1.7296700129736722
24.684654314730103 -1.7294870994113234
24.59595959595964 -1.7217211055834083
24.507409673478428 -1.7296318957005818
24.482673321500183 -1.7294478906210509
24.39393939393944 -1.7216792619810815
24.30535039987814 -1.7295928241204974
24.28069328924496 -1.7294077208560712
24.191919191919236 -1.7216363786235158
24.103290140078187 -1.7295527663407457
24.078714249600303 -1.729366558480526
23.989898989899032 -1.721592420845442
23.901228860891113 -1.7295116891738767
23.876736235492036 -1.7293243705685897
23.78787878787883 -1.7215473525673144
23.69916652762427 -1.7294695579272343
23.67475928126056 -1.7292811227798668
23.58585858585863 -1.7215011361793087
23.49710310404561 -1.729426336368777
23.472783422791665 -1.7292367792285577
23.383838383838427 -1.721453732478629
23.295038552496095 -1.7293819868394624
23.2708086973406 -1.7291913026594206
23.181818181818223 -1.7214051006959166
23.092972833589357 -1.7293364699529286
23.068835143891576 -1.7291446540882405
22.979797979798022 -1.7213551980254476
22.890905906239247 -1.7292897446230187
22.866862803021522 -1.729096792938092
22.77777777777782 -1.7213039800463459
22.68883772760939 -1.7292417680133665
22.664891717061135 -1.7290476768782768
22.575757575757617 -1.7212514002412134
22.48676825291612 -1.729192495340299
22.46292193021365 -1.7289972617055607
22.373737373737413 -1.7211974100981728
22.28469743528053 -1.7291418797249145
22.26095348872853 -1.728945501170478
22.171717171717212 -1.7211419589316035
22.08262522571895 -1.7290898721835317
22.058986440897062 -1.728892346981744
21.96969696969701 -1.721084993725154
21.880551573152843 -1.7290364216376282
21.857020837049443 -1.7288377488091577
21.767676767676807 -1.7210264590572948
21.678476423946332 -1.7289814744513183
21.655056729989244 -1.7287816538491554
21.565656565656603 -1.7209662969940267
21.476399722134857 -1.7289249746600492
21.453094174777775 -1.7287240070404226
21.363636363636402 -1.72090444684822
21.274321408971293 -1.7288668635166842
21.251133229182155 -1.7286647506158415
21.1616161616162 -1.7208408451674857
21.072241422943208 -1.728807079508805
21.049173953634888 -1.7286038241429045
20.959595959595998 -1.7207754253981433
20.870159699712666 -1.728745558298464
20.847216411293555 -1.7285411644640356
20.757575757575793 -1.7207081179677632
20.668076171728455 -1.7286822323344564
20.645260668438993 -1.7284767052983943
20.555555555555593 -1.7206388497394274
20.465990768087508 -1.7286170307137088
20.443306794556754 -1.7284103771604329
20.353535353535392 -1.7205675442766841
20.263903414505656 -1.728549879152063
20.24135486242536 -1.728342107271622
20.151515151515188 -1.7204941211761162
20.06181403298616 -1.7284806996527662
20.039404948374848 -1.7282718193019326
19.949494949494984 -1.7204184961143407
19.859722541464812 -1.7284094101516225
19.837457132638495 -1.7281994330180845
19.747474747474783 -1.7203405806210919
19.65762885392485 -1.7283359246318621
19.63551149927461 -1.7281248643617662
19.545454545454582 -1.7202602816662043
19.455532879703746 -1.7282601524309622
19.433568136776806 -1.7280480248393655
19.343434343434378 -1.7201775015197809
19.25343452363954 -1.7281819983869582
19.231627137956547 -1.7279688216394233
19.141414141414174 -1.7200921374050648
19.051333685469757 -1.7281013622373795
19.029688600512504 -1.7278871570632646
18.939393939393973 -1.720004081180977
18.84923025964338 -1.7280181384312008
18.827752627192368 -1.7278029283631995
18.737373737373773 -1.7199132190401663
18.647124134980317 -1.7279322157883428
18.625819326123743 -1.727716027411621
18.53535353535357 -1.7198194311284272
18.445015194305366 -1.7278434771335918
18.42388881114334 -1.7276263403718215
18.333333333333364 -1.7197225911494414
18.242903314030055 -1.7277517988784852
18.221961202207247 -1.7275337472877113
18.131313131313163 -1.7196225659263602
18.040788363738276 -1.7276570506069067
18.02003662574673 -1.7274381217280266
17.929292929292963 -1.7195192150418357
17.83867020572596 -1.7275590946147972
17.818115215123953 -1.727339330330599
17.72727272727276 -1.719412390257052
17.636548694535186 -1.7274577854442208
17.616197111048816 -1.7272372323855352
17.525252525252554 -1.7193019350453551
17.43442367638994 -1.7273529693191805
17.414282462107202 -1.7271316793069478
17.323232323232354 -1.7191876839807232
17.23229498865454 -1.7272444836039806
17.212371425244157 -1.7270225141497906
17.121212121212153 -1.7190694622355323
17.03016245921108 -1.727132156180725
17.01046416636703 -1.7269095710067148
16.91919191919195 -1.7189470848106019
16.82802590578735 -1.7270158047771969
16.808560860932563 -1.7267926744209796
16.717171717171745 -1.7188203558887596
16.62588513519581 -1.7268952362058578
16.606661694662016 -1.7266716386713232
16.515151515151544 -1.7186890680503968
16.423739942548995 -1.7267702455792457
16.404766864256118 -1.7265462670570217
16.313131313131343 -1.7185530014761163
16.22159011051456 -1.7266406155650136
16.202876578060142 -1.7264163512327915
16.11111111111114 -1.7184119230049673
16.019435408251724 -1.7265061153223789
16.000991057050935 -1.7262816702217962
15.909090909090938 -1.7182655851771462
15.81727559046113 -1.7263664995519863
15.79911053567714 -1.7261419895753918
15.707070707070736 -1.7181137252373522
15.61511039629435 -1.72622150740541
15.597235262865102 -1.7259970603672268
15.505050505050534 -1.717956063853984
15.412939548162676 -1.726070861293937
15.395365503068996 -1.7258466181431316
15.303030303030331 -1.7177923040102787
15.210762750422623 -1.7259142655740876
15.193501537467734 -1.7256903817241895
15.101010101010129 -1.7176221295610257
15.008579687935903 -1.7257514051075682
14.991643665244784 -1.7255280519269385
14.898989898989926 -1.717445203767755
14.806390024569952 -1.7255819437618212
14.789792204923533 -1.7253593102279865
14.696969696969724 -1.717261167701463
14.604193401430827 -1.725405522642897
14.587947495940385 -1.7251838171909328
14.494949494949521 -1.7170696384426172
14.401989435059205 -1.7252217582914797
14.386109900232034 -1.7250012108790802
14.292929292929319 -1.7168702072051425
14.199777715404947 -1.7250302406574223
14.184279804022449 -1.7248111050684645
14.090909090909117 -1.716662437155523
13.997557803491166 -1.724830530763846
13.982457619872918 -1.7246130871977914
13.888888888888914 -1.7164458611649809
13.795329229071255 -1.7246221583641352
13.780643788718232 -1.7244067163322772
13.686868686868712 -1.7162199792306638
13.593091487838679 -1.7244046191517644
13.578838782293774 -1.7241915207365304
13.48484848484851 -1.715984255703756
13.390844038475898 -1.724177371809183
13.377043105684013 -1.7239669953260899
13.282828282828307 -1.7157381162291814
13.188586299355672 -1.723939834709161
13.175257300151015 -1.7237325988388836
13.080808080808104 -1.7154809443670003
12.986317644925414 -1.7236913822991036
12.973481946225284 -1.7234877507444144
12.878787878787902 -1.715212077885202
12.784037401627208 -1.7234313410211024
12.771717667169764 -1.7232318277797314
12.6767676767677 -1.7149308046638039
12.581744843486105 -1.7231589849001991
12.569965132699563 -1.72296416022973
12.474747474747497 -1.7146363581572654
12.379439187142992 -1.7228735305772924
12.368225063140226 -1.722684027768864
12.272727272727295 -1.7143279123990878
12.177119586344073 -1.7225741317985734
12.16649823401727 -1.7223906548716186
12.070707070707092 -1.7140045764417684
11.974785125822455 -1.72225987329716
11.96478548110099 -1.7220832057676951
11.86868686868689 -1.713665388215583
11.77243481448005 -1.7219297639749558
11.763087705992167 -1.7217607788563172
11.666666666666687 -1.713309307681582
11.570067577720923 -1.7215827292360328
11.561405882348774 -1.7214224004795051
11.464646464646485 -1.7129352092481354
11.3676822489423 -1.72121760247761
11.359741062730345 -1.7210670180777332
11.262626262626283 -1.7125418732653936
11.165277559961872 -1.7208331155173857
11.15809438622394 -1.7206934925639352
11.06060606060608 -1.7121279766263016
10.962852130254573 -1.720427887830288
10.95646708693836 -1.7203005898293136
10.858585858585878 -1.7116920821507162
10.760404454858842 -1.7200004144547603
10.754860503434596 -1.7198869713128737
10.656565656565675 -1.7112326268112028
10.557932890748004 -1.7195490523641244
10.55327608923307 -1.7194511834941997
10.454545454545473 -1.7107479084626094
10.355435641406615 -1.7190720050429384
10.351715424558746 -1.7189916461483183
10.25252525252527 -1.7102360709551347
10.15291073938704 -1.7185673050435646
10.150180229441474 -1.7185066392453898
10.050505050505068 -1.7096950874194428
9.95035602650212 -1.7180327941788496
9.948672378382414 -1.7179942882842467
9.848484848484865 -1.7091227413868373
9.74776913130077 -1.7174661009976975
9.747193916772572 -1.7174525478738871
9.646464646464663 -1.7085166055096923
9.545816798956066 -1.7168094636701887
9.545104928418803 -1.7168221001359365
9.44444444444446 -1.707874017481898
9.344549453630819 -1.7160566069752365
9.342358325353073 -1.716095699090408
9.242424242424258 -1.7071920527460815
9.143328582707046 -1.715257275878805
9.139567094764917 -1.7153246705224547
9.040404040404056 -1.7064674935254096
8.94215795702499 -1.7144076995406594
8.936727541288446 -1.7145053190661848
8.838383838383853 -1.7056967935797385
8.741041722423638 -1.7135037321218072
8.733835582179983 -1.713633561977926
8.636363636363651 -1.7048760380372419
8.539984443190765 -1.7125408093344796
8.530886697773141 -1.7127048795912845
8.434343434343448 -1.7040008974951042
8.33899115111178 -1.7115138993932615
8.327875874383492 -1.7117142582218405
8.232323232323246 -1.703066575490515
8.138067400906154 -1.710417447578685
8.12479753827676 -1.7106561241353075
8.030303030303044 -1.7020677482121909
7.937219332883333 -1.7092453135813037
7.921645479091504 -1.7095242669702557
7.828282828282841 -1.7009984951682358
7.736453743809154 -1.7079907006352801
7.718412760696268 -1.7083117505952217
7.626262626262639 -1.6998522192574894
7.5357781670700845 -1.7066460753541473
7.515091617043917 -1.7070108089630736
7.424242424242436 -1.6986215544038998
7.335200963346493 -1.7052030770575373
7.311673330013519 -1.7056127239528769
7.222222222222235 -1.6972982585272094
7.134731423127147 -1.7036524152566805
7.108148085530838 -1.7041076814903986
7.020202020202033 -1.6958730892118659
6.934379882522773 -1.7019837538408535
6.904504803329829 -1.7024846013095907
6.818181818181831 -1.6943356588717893
6.734157853937993 -1.7001855804054309
6.7007309345435315 -1.7007309345434964
6.616161616161628 -1.6926742655253868
6.534078173216839 -1.6982450591063833
6.4968122197900415 -1.698832421810208
6.414141414141427 -1.690875694482321
6.334155164906353 -1.696147865396666
6.292732398388664 -1.696772802429033
6.212121212121225 -1.688924985181707
6.134404827209302 -1.6938780010735168
6.088472856655797 -1.694533462716368
6.010101010101023 -1.6868051560957682
5.934845037964321 -1.6914175882982954
5.884012199661231 -1.6920930077420033
5.80808080808082 -1.6844968789549648
5.735495782618693 -1.6887466416237213
5.679325725891293 -1.689426735992268
5.606060606060619 -1.6819780913554083
5.536379404458892 -1.6858428177633193
5.47438477756983 -1.6865059896910066
5.404040404040417 -1.6792235340184658
5.337520876304658 -1.6826811438973528
5.269155929983835 -1.6832973441252135
5.202020202020215 -1.6762041952401825
5.1389480913274985 -1.6792337268543096
5.06359996988688 -1.6797615860484612
5.000000000000012 -1.6728866400638465
4.940692168449036 -1.6754694477125693
4.857670594001075 -1.6758524121828573
4.797979797979811 -1.669232194893291
4.742787764869972 -1.6713536492714327
4.651312730826875 -1.6715147510288595
4.595959595959609 -1.6651959487544472
4.545273384580737 -1.6668478275404657
4.444460347717864 -1.6666825699400496
4.393939393939407 -1.660725518888998
4.348191667427594 -1.6619093426734057
4.237033542901842 -1.6612759671442303
4.1919191919192045 -1.6557595087711123
4.151589639026237 -1.656491169054561
4.028934626251794 -1.6551972525143852
3.9898989898990025 -1.6502255575600957
3.955518898955825 -1.6505417071047708
3.8200427421162657 -1.6483255703990585
3.7878787878788005 -1.644037836070328
3.7600357261086286 -1.644004677931765
3.610206346088687 -1.6405093763916818
3.5858585858585985 -1.6370937766140328
3.565201091339922 -1.63681911068027
3.399232451306143 -1.63155568362934
3.3838383838383965 -1.629269717941379
3.3710805983861913 -1.6289194016137984
3.186870892852027 -1.6212143271954256
3.1818181818181945 -1.620414977664176
3.1777444409301143 -1.6202353570496735
3.102396798632628 -1.6161616161615933
2.9869328518927873 -1.6090267440667985
2.9797979797979925 -1.6084357756237215
2.97261649136873 -1.6089801277323308
2.7985458976821844 -1.5953934962571994
2.7777777777777906 -1.5951205138926576
2.756253482115049 -1.5946373204988515
2.611403224412309 -1.5805159675068732
2.5757575757575886 -1.5767287669180226
2.5374412148315795 -1.5778452552355842
2.4255616108060822 -1.5643373790928974
2.3737373737373866 -1.5617517680758273
2.3154298281916508 -1.5578540706158572
2.241070292039653 -1.5468084958391248
2.1717171717171846 -1.5368875779871316
2.0890892375389027 -1.5335336819833116
2.057980458777404 -1.5278781270811714
1.9696969696969824 -1.5184717539054808
1.945279045730793 -1.5151515151514923
1.8788013686941123 -1.5050370151442614
1.8571460968699538 -1.5036107433345647
1.7676767676767804 -1.4856464219988368
1.7052111345381844 -1.4766070472799873
1.618060791926287 -1.4665456404111
1.5656565656565784 -1.4555098496425432
1.5329149054091111 -1.4468830743888585
1.3666141081746563 -1.4171191586796712
1.3636363636363764 -1.4163099850703316
1.3620145836053004 -1.4157631941724673
1.3546006372569803 -1.4141414141413913
1.2626262626262754 -1.3927876590899222
1.2014766550334577 -1.374280920724108
1.1616161616161744 -1.3673295638283287
1.1188068049093505 -1.3559406698381142
1.0985125418252477 -1.3510377943504643
1.0606060606060734 -1.3396550001205794
1.0405753885366735 -1.33316198520069
0.9738987768722482 -1.3131313131312903
0.9595959595959724 -1.309041367090676
0.9537922752924125 -1.3073276288277302
0.8876754765476933 -1.2840416951694684
0.8585858585858714 -1.2745816290216216
0.8130669727857307 -1.2576400979213302
0.7977817485687599 -1.2523272031141788
0.7575757575757704 -1.236434797579553
0.7408927990287384 -1.2288041706682213
0.7029058422168787 -1.2121212121211893
0.6565656565656695 -1.1935106775998177
0.6218936460539053 -1.1774492016094251
0.6007705228419119 -1.1669062448348457
0.5555555555555685 -1.1450962345078421
0.5340252915772623 -1.1326413750893944
0.496679343703967 -1.1111111111110883
0.4689068824391013 -1.0967496832174546
0.45454545454546746 -1.0891257257805649
0.40864314660793677 -1.060606060606038
0.4057673895995344 -1.0588790750469206
0.39616209383485973 -1.0527277504004806
0.3535353535353664 -1.0244412324582681
0.34535703072107005 -1.0182793329152837
0.33436626258178254 -1.0101010101009873
0.3030303030303159 -0.9878544367959424
0.28729412564135337 -0.9753321369848993
0.2682115990860249 -0.9595959595959368
0.2525252525252654 -0.9474547989858612
0.23206176382699112 -0.9295543977891606
0.20973725074323396 -0.9090909090908863
0.20202020202021492 -0.9024199755311783
0.17975641330745312 -0.8808496472985976
0.15872082668326126 -0.8585858585858358
0.1515151515151644 -0.8514026439730855
0.13089885063873744 -0.8286971089572123
0.11462639882979765 -0.8080808080807853
0.1010101010101139 -0.791701963108201
0.0861673462337582 -0.7724185123520905
0.07684037968515348 -0.7575757575757348
0.05050505050506339 -0.7165624530949423
0.046985391080989425 -0.7105903664947583
0.04519632997076915 -0.7070707070706843
0.03972950213267792 -0.6962951586982988
0.029645966534204468 -0.6774247405364927
0.025252525252538138 -0.6673240089472758
0.02053107554240449 -0.6565656565656338
0.014464840220608998 -0.6421008163450377
0.010932273074196875 -0.6313131313131086
0.005395874866572583 -0.611456480927143
0.003527683969994873 -0.6060606060605833
0.0027841275683346267 -0.6032764784922615
0 0
0.0027841275683425093 0.6032764784922993
0.0035276839700052534 0.6060606060606288
0.005395874866589406 0.6114564809272054
0.014464840220621417 0.6421008163450709
0.020531075542424095 0.6565656565656793
0.025252525252538138 0.6673240089472767
0.029645966534217683 0.677424740536525
0.03972950213272741 0.6962951586983939
0.04519632997079565 0.7070707070707298
0.04698539108100689 0.7105903664947864
0.05050505050506339 0.7165624530949395
0.07684037968518477 0.7575757575757803
0.08616734623377718 0.772418512352117
0.1010101010101139 0.7917019631082021
0.11462639882983547 0.8080808080808308
0.13089885063875972 0.8286971089572355
0.1515151515151644 0.8514026439730876
0.1587208266833045 0.8585858585858813
0.17975641330747572 0.8808496472986205
0.20202020202021492 0.9024199755311761
0.2097372507432888 0.9090909090909318
0.23206176382701532 0.9295543977891819
0.2525252525252654 0.9474547989858607
0.2682115990860837 0.9595959595959823
0.2872941256413792 0.975332136984919
0.3030303030303159 0.9878544367959426
0.33436626258184204 1.0101010101010328
0.3452833037330672 1.018353059903332
0.3535353535353664 1.0244412324582692
0.37520505432392653 1.0389363598175232
0.3962848764000582 1.0528505329657245
0.40404040404041697 1.057913055703716
0.4057673895995617 1.0588790750469383
0.45454545454546746 1.0894996277935562
0.46890688243913053 1.0967496832174706
0.49667934370405487 1.1111111111111338
0.5340252915772945 1.1326413750894078
0.5555555555555685 1.1450962345078364
0.602880675559897 1.1647960921169063
0.7106856118734132 1.2121212121212348
0.7416702145355021 1.2280267551615032
0.7575757575757704 1.2365047785239325
0.7989179256657386 1.253463380211203
0.8895230958573426 1.2821940758598647
0.9595959595959724 1.3077182148523339
1.041731510475735 1.3320058632616742
1.0995029442591524 1.3520281967844148
1.1616161616161744 1.3673295638283274
1.201476655033498 1.3742809207241131
1.355791330202511 1.4141414141414368
1.3620145836053386 1.4157631941724746
1.3636363636363764 1.416309985070326
1.3666141081745866 1.417119158679647
1.5329149054091495 1.4468830743888657
1.5656565656565784 1.4539031399114186
1.6180607919262284 1.4665456404110868
1.7052111345382215 1.4766070472799957
1.7676767676767804 1.4856464219988443
1.8571460968699118 1.5036107433345682
1.8788013686941472 1.505037015144272
1.9696969696969824 1.5129881068973148
2.0579804587774446 1.5278781270811768
2.0890892375388557 1.5335336819833103
2.1717171717171846 1.5368875779871463
2.2410702920396637 1.54680849583916
2.3154298281916286 1.5578540706158805
2.3737373737373866 1.5579842073986598
2.4255616108061395 1.5643373790928856
2.537441214831498 1.5778452552355484
2.5757575757575886 1.576728766918003
2.6114032244123653 1.580515967506862
2.756253482115019 1.594637320498867
2.7777777777777906 1.5934578095441592
2.7985458976822173 1.595393496257212
2.972616491368661 1.6089801277323073
2.9797979797979925 1.6084357756236976
2.9869328518928544 1.6090267440667767
3.102396798634168 1.6161616161616388
3.177744440930201 1.6202353570496326
3.1818181818181945 1.6204149776641292
3.1868708928519194 1.6212143271953634
3.3710805983862615 1.6289194016137738
3.3838383838383965 1.629269717941356
3.39923245130604 1.6315556836292826
3.565201091340022 1.6368191106802155
3.5858585858585985 1.638624351849766
3.6102063460886535 1.640509376391694
3.760035726108674 1.6440046779317656
3.7878787878788005 1.6440378360702268
3.820042742116102 1.6483255703989401
3.955518898955912 1.6505417071047295
3.9898989898990025 1.652853609295386
4.02893462625169 1.6551972525143264
4.1515896390263585 1.6564911690544848
4.1919191919192045 1.6557595087710808
4.237033542901715 1.6612759671441493
4.348191667427592 1.6619093426734532
4.393939393939407 1.6643045640678338
4.444460347717852 1.6666825699400842
4.545273384580943 1.6668478275403051
4.595959595959609 1.6651959487543584
4.651312730826653 1.671514751028683
4.742787764869999 1.6713536492714502
4.797979797979811 1.6736277899688878
4.8576705940014335 1.6758524121832616
4.940692168448783 1.6754694477128687
5.000000000000012 1.6728866400638274
5.063599969886982 1.6797615860486081
5.138948091327332 1.6792337268545208
5.202020202020215 1.681298653205541
5.269155929984015 1.6832973441254386
5.337520876304419 1.6826811438976368
5.404040404040417 1.6792235340186137
5.474384777569947 1.6865059896911692
5.536379404458979 1.6858428177632778
5.606060606060619 1.6876708162314684
5.679325725890806 1.6894267359918256
5.7354957826190995 1.6887466416233599
5.80808080808082 1.684496878955136
5.884012199661193 1.6920930077420107
5.93484503796437 1.6914175882982923
6.010101010101023 1.6930111693195038
6.088472856655394 1.6945334627160098
6.134404827209689 1.6938780010731749
6.212121212121225 1.6889249851816792
6.292732398388511 1.6967728024289246
6.334155164906441 1.6961478653966238
6.414141414141427 1.6975235765174466
6.496812219790126 1.6988324218103377
6.5340781732168365 1.6982450591064315
6.616161616161628 1.6926742655251916
6.7007309345432535 1.7007309345432635
6.734157853938306 1.7001855804051633
6.818181818181831 1.7013654577136557
6.90450480332938 1.7024846013091879
6.934379882523215 1.7019837538404563
7.020202020202033 1.695873089211451
7.108148085531273 1.7041076814908789
7.134731423126647 1.703652415257226
7.222222222222235 1.7046595901552697
7.311673330013525 1.7056127239529286
7.335200963346457 1.7052030770576188
7.424242424242436 1.698621554404147
7.515091617044495 1.7070108089636968
7.535778167069567 1.706646075354711
7.626262626262639 1.7075026309551882
7.718412760695832 1.708311750594832
7.736453743809629 1.7079907006348505
7.828282828282841 1.7009984951679797
7.921645479090469 1.7095242669692665
7.937219332884274 1.7092453135804089
8.030303030303044 1.7099713465883715
8.124797538276507 1.7106561241351006
8.138067400906445 1.71041744757844
8.232323232323246 1.703066575490939
8.32787587438238 1.7117142582207734
8.338991151112914 1.7115138993921712
8.434343434343448 1.7121272151698603
8.530886697772972 1.7127048795911624
8.539984443191006 1.7125408093342842
8.636363636363651 1.7048760380369123
8.733835582178775 1.7136335619767644
8.741041722424857 1.7135037321206337
8.838383838383853 1.7140198600162406
8.936727541288633 1.714505319066417
8.942157957024802 1.7144076995408928
9.040404040404056 1.7064674935259305
9.139567094763787 1.7153246705213705
9.143328582708243 1.7152572758776534
9.242424242424258 1.715689634875815
9.342358325353366 1.7160956990907468
9.344549453630494 1.7160566069756056
9.44444444444446 1.707874017481582
9.545104928418937 1.7168221001361148
9.545816798955926 1.716809463670376
9.646464646464663 1.717169587453839
9.647103905070404 1.7171717171717398
9.747193916773844 1.7174525478726606
9.747769131299433 1.717466100996408
9.848484848484865 1.7091227413869439
9.948672378380516 1.7179942882861896
9.950356026504105 1.7180327941808782
10.050505050505068 1.7182788320022582
10.15018022944 1.7185066392469102
10.152910739388574 1.7185673050451442
10.25252525252527 1.710236070955717
10.351715424558357 1.7189916461487533
10.355435641406997 1.7190720050433659
10.454545454545473 1.7192689603912106
10.55327608923219 1.7194511834951243
10.55793289074905 1.7195490523652164
10.656565656565675 1.711232626812402
10.75486050343415 1.7198869713133642
10.760404454859149 1.7200004144551135
10.858585858585878 1.7201564819021258
10.9564670869384 1.720300589829319
10.962852130254443 1.7204278878302044
11.06060606060608 1.712127976623147
11.158094386223079 1.7206934925648416
11.165277559962858 1.720833115518418
11.262626262626283 1.7209549387664633
11.35974106273029 1.7210670180778338
11.36768224894231 1.7212176024776655
11.464646464646485 1.7129352092456618
11.56140588235006 1.7214224004782657
11.570067577719673 1.7215827292348276
11.666666666666687 1.7216757342176303
11.763087705992064 1.7217607788564655
11.77243481448015 1.7219297639751006
11.86868686868689 1.7136653882136224
11.964785481098874 1.722083205769856
11.974785125824585 1.7222598732993348
12.070707070707092 1.7223285214779624
12.166498234018295 1.7223906548706382
12.177119586343032 1.722574131797577
12.272727272727295 1.7143279123989739
12.368225063142388 1.7226840277667463
12.379439187141095 1.7228735305754406
12.474747474747497 1.7229215133890807
12.569965132699135 1.7229641602302037
12.581744843486202 1.7231589849003421
12.6767676767677 1.7149308046638079
12.771717667167351 1.7232318277821888
12.784037401629877 1.7234313410238178
12.878787878787902 1.7234617305261237
12.973481946222316 1.723487750747428
12.98631764492852 1.723691382302255
13.080808080808104 1.7154809443686911
13.175257300145605 1.72373259884434
13.188586299361234 1.7239398347147692
13.282828282828307 1.7239552012882786
13.377043105684415 1.7239669953257348
13.390844038474981 1.7241773718083113
13.48484848484851 1.71598425570331
13.578838782298973 1.7241915207313763
13.593091487833888 1.724404619147018
13.686868686868712 1.7244071241399668
13.780643788722951 1.724406716327603
13.795329229066184 1.7246221583591086
13.888888888888914 1.7164458611686848
13.982457619871232 1.7246130871995227
13.997557803492722 1.7248305307654468
14.090909090909117 1.724822000048052
14.184279804026787 1.7248111050641726
14.199777715400936 1.7250302406534568
14.292929292929319 1.7168702072023585
14.38610990022889 1.7250012108822699
14.401989435062198 1.7252217582945186
14.494949494949521 1.7252037409785943
14.587947495944643 1.7251838171867195
14.604193401426517 1.7254055226386336
14.696969696969724 1.7172611677038534
14.789792204937589 1.7253593102139748
14.806390024555165 1.7255819437470812
14.898989898989926 1.7255557594056905
14.991643665244332 1.7255280519274363
15.008579687937036 1.7257514051087477
15.101010101010129 1.71762212956174
15.193501537474035 1.7256903817179348
15.210762750416643 1.7259142655681545
15.303030303030331 1.7258810424735098
15.395365503059145 1.7258466181530292
15.412939548172858 1.7260708613041653
15.505050505050534 1.7179560638553615
15.597235262862915 1.7259970603694592
15.615110396296668 1.7262215074077736
15.707070707070736 1.7261822135738334
15.799110535678546 1.7261419895740326
15.81727559045997 1.7263664995508714
15.909090909090938 1.7182655851839115
16.000991057046658 1.7262816702261201
16.01943540825446 1.72650611532516
16.11111111111114 1.7264615839938093
16.202876578051043 1.726416351241937
16.2215901105239 1.7266406155743996
16.313131313131343 1.7185530014665522
16.404766864253155 1.7265462670600276
16.42373994255262 1.7267702455829148
16.515151515151544 1.7267211961737876
16.606661694670827 1.7266716386625565
16.625885135187286 1.72689523619738
16.717171717171745 1.7188203558930704
16.808560860925756 1.7267926744278312
16.828025905793908 1.7270158047838
16.91919191919195 1.7269628601117173
17.010464166348964 1.7269095710248268
17.030162459229548 1.7271321561992363
17.121212121212153 1.719069462241259
17.212371425250417 1.7270225141435755
17.232294988648384 1.7272444835978715
17.323232323232354 1.7271881843098966
17.41428246211427 1.7271316792999247
17.43442367638193 1.7273529693112135
17.525252525252554 1.7193019350449235
17.616197111070772 1.7272372323636276
17.6365486945111 1.7274577854201814
17.72727272727276 1.7273986019088248
17.818115215132618 1.7273393303219802
17.838670205718927 1.727559094607809
17.929292929292963 1.7195192150377936
18.02003662574757 1.727438121727235
18.04078836373752 1.7276570506061975
18.131313131313163 1.727595393102873
18.221961202198827 1.7275337472961765
18.242903314039456 1.7277517988879327
18.333333333333364 1.7197225911593526
18.423888811142465 1.7276263403727425
18.445015194305608 1.727843477133878
18.53535353535357 1.7277797041137475
18.625819326121697 1.727716027413713
18.64712413498124 1.727932215789312
18.737373737373773 1.719913219040135
18.8277526272085 1.727802928347112
18.84923025962879 1.7280181384166553
18.939393939393973 1.7279525637144526
19.029688600535316 1.7278871570404981
19.05133368544684 1.7281013622145047
19.141414141414174 1.7200921374128246
19.23162713796073 1.72796882163529
19.253434523636546 1.7281819983840065
19.343434343434378 1.728114897264605
19.433568136759483 1.728048024856734
19.455532879717634 1.7282601524448957
19.545454545454582 1.7202602816615196
19.635511499282188 1.728124864354235
19.657628853917398 1.728335924624454
19.747474747474783 1.72826753882764
19.837457132615057 1.728199433041566
19.85972254149125 1.7284094101781071
19.949494949494984 1.7204184961181175
20.03940494838032 1.7282718192965074
20.061814032976397 1.7284806996430504
20.151515151515188 1.7284112418508824
20.241354862390555 1.7283421073064726
20.263903414543993 1.7285498791904452
20.353535353535392 1.7205675442824662
20.443306794561433 1.7284103771558001
20.46599076808295 1.7286170307091975
20.555555555555593 1.7285466882548757
20.645260668469458 1.7284767052679744
20.66807617169735 1.7286822323033966
20.757575757575793 1.7207081179663957
20.84721641130182 1.7285411644558162
20.870159699700803 1.7287455582866456
20.959595959595998 1.7286744963283214
21.049173953656805 1.7286038241210335
21.07224142292157 1.7288070794872121
21.1616161616162 1.7208408451500676
21.251133229204083 1.7286647505939579
21.274321408948346 1.7288668634937823
21.363636363636402 1.7287952278023442
21.453094174786127 1.728724007032117
21.47639972213442 1.728924974659658
21.565656565656603 1.7209662970069968
21.655056729949145 1.7287816538893015
21.678476423981014 1.728981474486045
21.767676767676807 1.728909393803913
21.85702083706 1.7288377487986484
21.88055157314056 1.7290364216253948
21.96969696969701 1.7210849937165364
22.058986440874254 1.7288923470045996
22.082625225746053 1.7290898722106813
22.171717171717212 1.729017460370572
22.260953488729722 1.7289455011693298
22.28469743527551 1.7291418797199398
22.373737373737413 1.7211974100943155
22.462921930252964 1.7289972616662903
22.486768252874885 1.7291924952991098
22.575757575757617 1.7291198529636918
22.664891717057234 1.729047676882222
22.6888377276193 1.7292417680233232
22.77777777777782 1.721303980056876
22.866862803030767 1.7290967929288952
22.890905906227083 1.7292897446109023
22.979797979798022 1.7292169608423398
23.0688351438798 1.729144654100064
23.092972833601802 1.729336469965421
23.181818181818223 1.721405100671399
23.270808697381035 1.7291913026190302
23.29503855245993 1.7293819868033433
23.383838383838427 1.7293091403595646
23.472783422825252 1.7292367791950145
23.497103104008445 1.7294263363316578
23.58585858585863 1.721501136179438
23.67475928127855 1.72928112276192
23.699166527604767 1.7294695579077746
23.78787878787883 1.7293967185540222
23.876736235481264 1.7293243705794072
23.90122886089991 1.7295116891827187
23.989898989899032 1.7215924208570192
24.078714249566378 1.7293665585144964
24.103290140119974 1.7295527663825772
24.191919191919236 1.7294799957505267
24.280693289203526 1.7294077208975505
24.30535039991484 1.729592824157243
24.39393939393944 1.7216792619911678
24.482673321523695 1.7294478905975852
24.50740967345671 1.729631895678909
24.59595959595964 1.7295592482813658
24.68465431475078 1.7294870993906934
24.709467992758412 1.7296700129604228
24.79797979797982 1.7217619426709
24.88663623842758 1.7295253777340702
24.911525388518314 1.7297072067001447
25. 1.7218018050607597

==> SL_Unsteady1_t3.txt <==
5. 1.6787100065709073
4.995088415812487 1.679298942128276
4.799131700708619 1.6745525098176954
4.789473684210526 1.6738193719877863
4.780163564040179 1.6749004061454429
4.593597179960316 1.6695607147765246
4.578947368421051 1.6684249915604856
4.564746241846944 1.6700093997416816
4.388566322174004 1.6640652567733636
4.368421052631578 1.6624613281276241
4.348758461014269 1.66454793469848
4.184096172680188 1.6580090904777058
4.157894736842104 1.655852808478183
4.132105167450175 1.6584209569238597
3.9802493262528955 1.6513296211155246
3.947368421052631 1.6485120365792996
3.9146691014959853 1.6515112067591435
3.777093870585823 1.6439587609931237
3.7368421052631575 1.640337587004618
3.696303574168938 1.6436719952215697
3.5747030810346327 1.6358232347548403
3.526315789473684 1.6312112096038858
3.4768220727559793 1.6347168095980844
3.3731548305334447 1.6268451694665547
3.31578947368421 1.6209941661680203
3.255982914502609 1.6244039671341879
3.1725307467243242 1.6169429374862014
3.1052631578947363 1.6095222236299491
3.0334659444988223 1.6124133129198752
2.9729153016626353 1.6060320667584167
2.894736842105263 1.5965984774530273
2.8088360521039752 1.5983097363145014
2.774395320706213 1.5940257319253655
2.6842105263157894 1.5819825506245588
2.581484094501355 1.5814840945013549
2.577060938006297 1.5808337988358074
2.4736842105263155 1.5653735905705133
2.3851018296545683 1.5622665913980625
2.350693526892088 1.5612198426815616
2.2631578947368416 1.5463824865928946
2.1953422075666347 1.5414998976965224
2.1156923532510596 1.5367449848300068
2.052631578947368 1.5244851937691057
2.007157484756529 1.5191583047171549
1.8747239597421987 1.5063029071106198
1.8421052631578945 1.5001946131490855
1.8205593807278146 1.4952300929563953
1.671881899368043 1.4736842105263155
1.6369764187901434 1.4682867391045928
1.6315789473684208 1.4679398485546709
1.6251806644414613 1.467285927599356
1.4621406317906793 1.4325962103145833
1.4210526315789471 1.4253658516086019
1.3649438958351634 1.4175754747825318
1.2883227877362045 1.3958877385795845
1.2105263157894735 1.3802712931223602
1.16711537059276 1.3684210526315788
1.1191856509398532 1.3544985595864623
1.084432564907316 1.3475904596441581
0.9999999999999998 1.3205533941824403
0.9585967921029362 1.3045611026339055
0.8947368421052629 1.2873035191518085
0.8307166192753838 1.2631578947368418
0.800948397693176 1.251683181254192
0.7894736842105261 1.248954448738516
0.7672051820535112 1.2408893925798268
0.6533350684144287 1.1887701947434655
0.582265287756248 1.1578947368421049
0.5799385838279395 1.156903521435218
0.5789473684210524 1.1564933993319761
0.5761690071528639 1.1551163755739164
0.5111365383156579 1.1204424090527627
0.4833095507744246 1.1052631578947365
0.4736842105263156 1.1001722679145602
0.46135932140218944 1.0929382687706102
0.44385114367631284 1.0824646457973708
0.4210526315789472 1.0688002146018365
0.3968815559864111 1.0526315789473681
0.379398888561766 1.041653743017181
0.36842105263157876 1.034490161335035
0.35679507022128 1.026315789473684
0.348090144061998 1.0203309085695806
0.3421052631578946 1.016279153480354
0.31979446138452333 0.9999999999999998
0.3174549932587167 0.9983344804254934
0.31578947368421034 0.9971589064609421
0.303921558244344 0.9881320845601335
0.2875647854656356 0.975593109271206
0.2631578947368419 0.9562299133357779
0.258427885478611 0.9520984303108623
0.2532599803541465 0.9473684210526313
0.2105263157894735 0.9105144169929849
0.20252455395500307 0.9027386039397333
0.1947985433705674 0.8947368421052628
0.1578947368421051 0.8584084505805576
0.15008807287787176 0.8499119271221278
0.1437505455984673 0.8421052631578945
0.10526315789473667 0.7970592453024335
0.10197399538820917 0.7927628467170535
0.09971704993990477 0.7894736842105261
0.08433279623061019 0.7685433225463996
0.07973301071928951 0.7623722524386047
0.06307330226750349 0.7368421052631576
0.058768656805271866 0.730705027405254
0.05263157894736825 0.7202346855115715
0.03318100444982376 0.6842105263157892
0.022537616171959214 0.6616729101438298
0.018238607225041212 0.6498175545934621
0.010903960807749837 0.6315789473684208
0 0
0.008067682127572123 -0.623511265240849
0.010903960807749934 -0.6315789473684212
0.018238607225040667 -0.649817554593462
0.022537616171958832 -0.6616729101438307
0.026315789473684043 -0.6696814387609777
0.03317464245203394 -0.6842105263157896
0.03951451561888777 -0.6973275896442701
0.04712012624907967 -0.7105263157894739
0.05263157894736825 -0.7201678443941645
0.05876865680527168 -0.7307050274052547
0.06290559149288179 -0.7368421052631581
0.07894736842105246 -0.7612168518754063
0.07973301071928914 -0.7623722524386056
0.08433279623060913 -0.7685433225463989
0.0997170499399064 -0.7894736842105265
0.10197399538820993 -0.7927628467170533
0.10526315789473667 -0.797059245302432
0.14375054559846906 -0.8421052631578949
0.15008807287787293 -0.849911927122127
0.1578947368421051 -0.8584084505805547
0.1947985433705717 -0.8947368421052633
0.20249977836917488 -0.902763379525562
0.2105263157894735 -0.9105144169929829
0.2532599803541457 -0.9473684210526317
0.25843834394002146 -0.9520879718494522
0.2631578947368419 -0.9562299133357789
0.3031111098908226 -0.9873216362066125
0.31578947368421034 -0.9971970404314018
0.3174744576168416 -0.9983150160673689
0.3199443795204243 -1.0000000000000002
0.36842105263157876 -1.034693464342611
0.37939888856176623 -1.041653743017181
0.39688155598641484 -1.0526315789473686
0.4210526315789472 -1.0688002146018343
0.44424714550235356 -1.0820686439713305
0.4736842105263156 -1.1001722679145594
0.48330955077442683 -1.105263157894737
0.5111365383156576 -1.1204424090527634
0.5761690071528598 -1.1551163755739127
0.5789473684210524 -1.1564933993319741
0.5799385838279411 -1.1569035214352166
0.5822652877562531 -1.1578947368421053
0.6533350684144288 -1.1887701947434657
0.7672051820535064 -1.2408893925798226
0.7894736842105261 -1.2489544487385118
0.8002168138404377 -1.2524147651069306
0.8307166192753996 -1.2631578947368423
0.8947368421052629 -1.2873035191518045
0.9318180338459818 -1.300239086477561
0.9558657357423648 -1.3072921589944773
0.9999999999999998 -1.321407099420377
1.0364501522387495 -1.3319709003928293
1.083801211712052 -1.3469591064488944
1.1052631578947367 -1.3523909227021518
1.1182090153092692 -1.3554751952170467
1.1671153705927586 -1.3684210526315792
1.2105263157894735 -1.3802712931223544
1.2883227877362018 -1.3958877385795876
1.364943895835176 -1.417575474782545
1.4210526315789471 -1.4253658516086096
1.462140631790669 -1.432596210314594
1.6251806644414812 -1.4672859275993764
1.6315789473684208 -1.4675936308564244
1.6369764187901281 -1.4682867391046086
1.6670163399422933 -1.473684210526316
1.7368421052631575 -1.4849679624373662
1.820559380727802 -1.4952300929564084
1.8421052631578945 -1.5001946131491024
1.8747239597422105 -1.5063029071106318
2.007157484756539 -1.5191583047171446
2.052631578947368 -1.5274347902656693
2.1156923532510867 -1.5367449848300347
2.195342207566614 -1.5414998976965437
2.2631578947368416 -1.5463824865928968
2.3506935268920626 -1.5612198426815362
2.38510182965459 -1.5622665913980414
2.4736842105263155 -1.5719783744887086
2.5526166099119996 -1.5789473684210527
2.577060938006298 -1.580833798835807
2.5814840945013535 -1.581484094501354
2.6842105263157894 -1.5819825506245628
2.7743953207061858 -1.5940257319253932
2.8088360521040268 -1.598309736314553
2.894736842105263 -1.6028084339027837
2.972915301662622 -1.6060320667584302
3.033465944498804 -1.6124133129198575
3.1052631578947363 -1.6095222236299451
3.1725307467243495 -1.6169429374861763
3.2559829145025927 -1.6244039671341721
3.31578947368421 -1.6258408121805137
3.373154830533451 -1.6268451694665487
3.4768220727559482 -1.634716809598054
3.526315789473684 -1.631211209603848
3.5747030810346834 -1.6358232347547903
3.6963035741688586 -1.6436719952214904
3.7368421052631575 -1.6438900609785763
3.7770938705858486 -1.6439587609930983
3.914669101495967 -1.6515112067591258
3.947368421052631 -1.6485120365792485
3.98024932625289 -1.6513296211155306
4.132105167450203 -1.6584209569238884
4.157894736842104 -1.6582414960252108
4.184096172680209 -1.658009090477685
4.348758461014262 -1.6645479346984733
4.368421052631578 -1.6624613281276182
4.388566322174026 -1.6640652567733414
4.564746241847085 -1.670009399741823
4.578947368421051 -1.6697944270285778
4.593597179960153 -1.6695607147766875
4.780163564040134 -1.6749004061453976
4.789473684210526 -1.6738193719877303
4.799131700708679 -1.6745525098176366
4.995088415812478 -1.6792989421282676
5. -1.6787100065709033

==> SL_Unsteady2.txt <==
4.57627118644068	-1.67992578286333
4.44915254237289	-1.64282866517103
4.21508301733774	-1.54559149191400
4.06779661016950	-1.45921339167272
3.88435538872580	-1.32750901805387
3.69641177637061	-1.14406779661017
3.58057210111382	-0.995699085326856
3.45087037017912	-0.781378844755381
3.38794916112050	-0.635593220338979
3.30707150352999	-0.383342689970659
3.28468310569706	-0.254237288135589
3.26558351079164	-0.0395012349710753
3.27265678266250	0.159546607168023
3.30633870289856	0.380101975067549
3.35797199618261	0.561361826691080
3.43849931330161	0.756415940935686
3.52995245276434	0.919200089608552
3.68644067796611	1.13265547456740
3.81657895075589	1.26816681195599
3.97626951886641	1.39830508474577
4.18848552340448	1.53185345964638
4.36341662536394	1.61115964582251
4.55488433766379	1.67392922165826
4.76601291740818	1.71703793004946
4.95762711864408	1.72873826171485
5.15670850689665	1.72450511706614
5.37557946219936	1.68913878423326
5.52966101694916	1.64824190579081
5.72033898305086	1.57092249289860
5.91656125833861	1.46740871596573
6.06503037855906	1.36164054805058
6.20078458592731	1.24315746728324
6.35593220338984	1.07081271050032
6.48307027592544	0.889849936942382
6.56968893727792	0.722231310159274
6.64128865726494	0.539593742010696
6.69441139512779	0.338479191737957
6.72301436470796	0.127118644067801
6.72448857432482	-0.114319082799380
6.70404854299612	-0.287476880732700
6.64976275857269	-0.508474576271182
6.60673291596851	-0.639029795895900
6.48308264008923	-0.889830508474572
6.41949152542374	-0.987503817079626
6.29429070093592	-1.14406779661017
6.13454755856688	-1.30403908399060
5.99232491728751	-1.41605373084682
5.84745762711865	-1.50756528163247
5.66525565449720	-1.59745904432770
5.47717858784705	-1.66361926581314
5.28332719833503	-1.70819822539379
5.13827617310972	-1.72613060655130
4.90744921578148	-1.72948311408656
4.75949256537927	-1.71610169491525
4.57627118644068	-1.67992578286333

==> SL_Unsteady2_t10.txt <==
9.026187234083771 -1.4329964393856138
9.03061224489795 -1.4356824912843407
9.051554035458214 -1.4495132191316977
9.15374149671965 -1.5095238094027952
9.234693877551011 -1.5467490249135785
9.421489266040496 -1.6326530612244958
9.433927974703064 -1.637500596725504
9.438775510204072 -1.6388558373106061
9.448593589038847 -1.6424711400592704
9.594169801351839 -1.68134040272979
9.642857142857133 -1.6888333479777886
9.718619315209878 -1.7084152335772405
9.76443563673489 -1.715156199999801
9.846938775510194 -1.7177106796156474
9.946514867029357 -1.7322291527436593
9.951303948575223 -1.732369520812528
10.051020408163255 -1.7235962852268325
10.144685290704846 -1.726317943766086
10.163054551574922 -1.7247005504658917
10.255102040816316 -1.7060529300075893
10.322318328739659 -1.699869349147838
10.410119214038344 -1.6817175206555288
10.459183673469377 -1.666330246905434
10.486867536627278 -1.6603369243823958
10.571271898376327 -1.6326530612244958
10.638807303362295 -1.6081950584643527
10.663265306122439 -1.5964001623117299
10.722271747622695 -1.5736466197242385
10.780129684051666 -1.5454358065006617
10.811108527467207 -1.530612244897965
10.8673469387755 -1.4988576198454338
10.909390917952512 -1.4706154077484477
10.972950534687127 -1.4285714285714346
11.030964566388066 -1.388107423530941
11.07142857142856 -1.3605900928740944
11.113582966657262 -1.326530612244904
11.144136454524089 -1.2971976790139017
11.220276810762245 -1.2244897959183734
11.248429439523342 -1.1974090313600936
11.275510204081622 -1.166964616413686
11.343740129827959 -1.0886380890116487
11.392813154586923 -1.0204081632653121
11.43037050042174 -0.9711868269523687
11.479591836734683 -0.8943487461204132
11.508937514593022 -0.8456722084705911
11.523043861313134 -0.8163265306122509
11.576689569801708 -0.7192287975452246
11.579813021289016 -0.7124660825135244
11.613728385801204 -0.6122448979591897
11.634994587091215 -0.5635660156626618
11.683673469387744 -0.4110416689304039
11.684319169552015 -0.4088089654704
11.684436231094566 -0.40816326530612845
11.684727622598125 -0.4071091120957474
11.714395940411647 -0.23480410367697008
11.71920596993145 -0.20408163265306722
11.722840602686603 -0.164914499354209
11.72963767880013 -0.04596420941239243
11.727125534770238 -5.9952*10^-15
11.72963767880013 0.04596420941238066
11.722840602686603 0.16491449935419578
11.719205969931451 0.20408163265305523
11.714395940411649 0.23480410367695959
11.684727622598128 0.4071091120957323
11.684501433936918 0.40816326530611646
11.684319169552017 0.40880896547039
11.683673469387744 0.4110416689304005
11.634994587091219 0.5635660156626527
11.61372838580121 0.6122448979591777
11.579813021289022 0.7124660825135168
11.57668956980172 0.7192287975452005
11.52304386131314 0.8163265306122389
11.508937514593027 0.8456722084705831
11.479591836734683 0.8943487461204127
11.430370500421743 0.9711868269523615
11.392813154586932 1.0204081632653001
11.343740129827964 1.0886380890116425
11.275510204081622 1.166964616413687
11.248429439523347 1.1974090313600878
11.220276810762257 1.2244897959183614
11.144136454524094 1.2971976790138964
11.113582966657276 1.326530612244892
11.07142857142856 1.360590092874094
11.030964566388073 1.388107423530936
10.980734084019518 1.4285714285714226
10.96938775510203 1.436283231157073
10.90939091795252 1.470615407748443
10.8673469387755 1.4930538051690156
10.780129684051673 1.545435806500657
10.722271747622674 1.5736466197242482
10.663265306122439 1.5964001623117314
10.638807303362304 1.6081950584643498
10.571271898376363 1.6326530612244838
10.459183673469377 1.6663302469054326
10.410119214038328 1.6817175206555324
10.32231832873967 1.6998693491478365
10.255102040816316 1.7060529300075888
10.163054551574907 1.724700550465894
10.144685290704858 1.726317943766086
10.051020408163255 1.7323695208125296
9.95130394857521 1.732369520812529
9.946514867029371 1.732229152743661
9.846938775510194 1.717710679615647
9.764435636734879 1.7151561999998004
9.718619315209892 1.7084152335772436
9.642857142857133 1.6939854470374593
9.59416980135183 1.6813404027297876
9.448593589038863 1.6424711400592746
9.438775510204072 1.6388558373106044
9.433927974703057 1.6375005967254999
9.421489266040469 1.6326530612244838
9.290430507760544 1.5769164310149515
9.234693877551011 1.546749024913579
9.153741496719643 1.5095238094027914
9.051554035458244 1.449513219131716
9.03061224489795 1.435682491284339
9.026187234083764 1.432996439385608
9.020177003645781 1.4285714285714226
8.910459029856822 1.344643010959489
8.82653061224489 1.2696227922696117
8.802468833110332 1.2485515750529184
8.779444131741949 1.2244897959183614
8.702416944769567 1.1445218307406235
8.622448979591828 1.0478230844292353
8.610234994168422 1.0326221486887062
8.602090688065429 1.0204081632653001
8.551454223223425 0.9494134068968972
8.527052860489555 0.9117226497145137
8.478007984840918 0.8163265306122389
8.45586644239108 0.7788274351599265
8.418367346938767 0.6994126963303982
8.391998972200794 0.638613272697152
8.383565329804954 0.6122448979591777
8.35955248736012 0.5534300383805295
8.339295166394535 0.4872354458503485
8.324352831967603 0.40816326530611646
8.299173224543813 0.3232757550480098
8.291601761143333 0.28139767951068173
8.286910059039283 0.20408163265305523
8.275717972660503 0.14264937427825852
8.2704872262564 0.05620151197068661
8.274044598267125 -5.9952*10^-15
8.2704872262564 -0.05620151197069898
8.275717972660503 -0.14264937427826954
8.286910059039284 -0.20408163265306722
8.291601761143335 -0.2813976795106961
8.299173224543814 -0.3232757550480199
8.324352831967607 -0.40816326530612845
8.339295166394539 -0.48723544585035755
8.359552487360126 -0.5534300383805477
8.38356532980496 -0.6122448979591897
8.391998972200797 -0.6386132726971607
8.418367346938767 -0.6994126963303986
8.455866442391084 -0.7788274351599345
8.473117893317779 -0.8163265306122509
8.520408163265298 -0.9016946756051801
8.527052860489558 -0.9117226497145204
8.55145422322345 -0.9494134068969343
8.602090688065436 -1.0204081632653121
8.610234994168428 -1.0326221486887135
8.622448979591828 -1.0478230844292367
8.70241694476957 -1.1445218307406302
8.77944413174196 -1.2244897959183734
8.80246883311034 -1.2485515750529246
8.82653061224489 -1.2696227922696126
8.91045902985683 -1.344643010959495
9.020177003645797 -1.4285714285714346
9.026187234083771 -1.4329964393856138

==> SL_Unsteady2_t20.txt <==
19.087204072185184 -1.4683514833703832
19.141414141414174 -1.4972564789878378
19.215678965022928 -1.5418967925528397
19.3201246659476 -1.5928519386748152
19.343434343434378 -1.6018216274363288
19.379779973403444 -1.6161616161615933
19.504557427317 -1.6570587342991745
19.545454545454582 -1.6658849102992794
19.617969631814546 -1.6886767025215572
19.66520352346471 -1.698432840171664
19.747474747474783 -1.7059339041481163
19.840749097915467 -1.7249074677411111
19.857712013798068 -1.72639888248488
19.949494949494984 -1.7236497532467052
20.03631090040035 -1.7313658672764338
20.06389017957813 -1.7305568462447394
20.151515151515188 -1.7177042375679932
20.25009126866824 -1.7147377333146465
20.255798033450368 -1.7138989362466133
20.353535353535392 -1.688562306250664
20.41632080550787 -1.6789470681340695
20.520586814532358 -1.6511303571848284
20.555555555555593 -1.6382326041310327
20.572812274124995 -1.633418334730996
20.617119030056084 -1.6161616161615933
20.715645361252108 -1.5742312198379063
20.757575757575793 -1.5515088716866103
20.85171420718214 -1.508279863747736
20.88498604257161 -1.488751331165779
20.959595959595998 -1.441604407980325
20.97534720232815 -1.4298926568735442
20.996746724172798 -1.4141414141413913
21.090148402218883 -1.342673654744075
21.12940693925016 -1.3131313131312903
21.1616161616162 -1.2846362984810973
21.197157418266094 -1.247662468771082
21.237284565970807 -1.2121212121211893
21.262626262626302 -1.185724752207149
21.296161723218013 -1.1446465717027998
21.3282882696633 -1.1111111111110883
21.363636363636402 -1.0677277244123702
21.387233877265842 -1.0336985237304268
21.40635036474704 -1.0101010101009873
21.464646464646503 -0.925477765162861
21.47071158263879 -0.915156027083171
21.48883357152352 -0.8849038022138657
21.528282556544408 -0.8080808080807853
21.54216704592075 -0.78459128834493
21.565656565656603 -0.7348806657173632
21.60460848246359 -0.6450125228675692
21.617042794754155 -0.6060606060605833
21.65259154762075 -0.5191256240964364
21.659183298479423 -0.49756713686319887
21.676780418632553 -0.40404040404038133
21.6976195466571 -0.3339831830206734
21.711294789203382 -0.2584021804936062
21.714660806553447 -0.20202020202017928
21.72286863642059 -0.1572120707639619
21.730114452809755 -0.03756231486702866
21.727697527652037  2.27318*10^-14
21.730114452809755 0.03756231486707513
21.722868636420586 0.1572120707640034
21.714660806553443 0.20202020202022475
21.71129478920337 0.25840218049365943
21.697619546657094 0.33398318302071167
21.676780418632543 0.4040404040404268
21.659183298479412 0.4975671368632326
21.65259154762073 0.5191256240965048
21.617042794754138 0.6060606060606288
21.604608482463576 0.6450125228676019
21.565656565656603 0.7348806657173609
21.54216704592073 0.7845912883449591
21.52828255654438 0.8080808080808308
21.48883357152346 0.8849038022139716
21.47071158263877 0.9151560270832009
21.464646464646503 0.9254777651628636
21.40635036474701 1.0101010101010328
21.387233877265825 1.0336985237304541
21.363636363636402 1.0630726790869094
21.296161723217992 1.144646571702825
21.231165227200233 1.2121212121212348
21.197157418266073 1.2476624687711053
21.1616161616162 1.2846362984810953
21.129406939250106 1.3131313131313358
21.09014840221886 1.3426736547440965
21.060606060606098 1.3687132517588467
21.00001075317613 1.4141414141414368
20.975347202328127 1.429892656873565
20.959595959595998 1.43944824176317
20.884986042571732 1.488751331165702
20.85171420718211 1.5082798637477492
20.757575757575793 1.5515088716866074
20.715645361252076 1.57423121983792
20.617119030055974 1.6161616161616388
20.555555555555593 1.638232604131038
20.52058681453242 1.6511303571848097
20.41632080550783 1.6789470681340775
20.353535353535392 1.688562306250666
20.25579803345043 1.713898936246599
20.250091268668196 1.7147377333146476
20.23132309155207 1.7171717171717398
20.151515151515188 1.7258446815798332
20.06389017957809 1.7305568462447447
20.03631090040039 1.7313658672764367
19.949494949494984 1.7236497532467046
19.857712013798025 1.7263988824848802
19.840749097915506 1.7249074677411187
19.768676908447915 1.7171717171717398
19.747474747474783 1.7144635692480656
19.665203523464754 1.6984328401716686
19.617969631814486 1.688676702521541
19.545454545454582 1.6658849102992832
19.504557427317035 1.6570587342991858
19.37977997340358 1.6161616161616388
19.353103380887482 1.6064925787085333
19.343434343434378 1.601821627436321
19.320124665947514 1.5928519386747746
19.21567896502296 1.5418967925528566
19.141414141414174 1.4972564789878389
19.087204072185212 1.4683514833704003
19.005220782660434 1.4141414141414368
18.96644871241116 1.3870866411242482
18.939393939393973 1.3647710373144126
18.85417153246593 1.2973436190492802
18.764920733278174 1.2121212121212348
18.75088036717341 1.198614582321597
18.737373737373773 1.1834329890539557
18.656685352131902 1.0907893953429006
18.598679059893453 1.0101010101010328
18.57126490655353 0.9741896389010712
18.53535353535357 0.9181568383544
18.49396292984151 0.8494714135928907
18.474087610249835 0.8080808080808308
18.42396614835536 0.7174479930588397
18.40751704487688 0.680244317604142
18.382471332011843 0.6060606060606288
18.367512057295375 0.5718818820986181
18.333333333333364 0.4648754567029245
18.319693522021012 0.4176802153527789
18.317229326299604 0.4040404040404268
18.31105746632201 0.38176453702906954
18.287942944135928 0.24741059121766135
18.280829982602388 0.20202020202022475
18.275455023144332 0.14414189183119328
18.270796277739414 0.06253705559397167
18.27426293559675  2.27318*10^-14
18.270796277739414 -0.06253705559392776
18.27545502314433 -0.1441418918311438
18.28082998260238 -0.20202020202017928
18.28794294413592 -0.24741059121762166
18.311057466321994 -0.38176453702901153
18.317229326299593 -0.40404040404038133
18.319693522021005 -0.41768021535274186
18.333333333333364 -0.4648754567029215
18.367512057295365 -0.5718818820985851
18.382471332011825 -0.6060606060605833
18.407517044876847 -0.6802443176040642
18.423966148355344 -0.7174479930588072
18.474087610249814 -0.8080808080807853
18.493962929841494 -0.8494714135928613
18.53535353535357 -0.9181568383544007
18.57126490655351 -0.9741896389010449
18.598679059893417 -1.0101010101009873
18.65668535213188 -1.090789395342877
18.737373737373773 -1.1834329890539614
18.750880367173387 -1.198614582321576
18.764920733278124 -1.2121212121211893
18.8541715324659 -1.297343619049261
18.939393939393973 -1.3647710373144168
18.966448712411133 -1.3870866411242302
19.005220782660366 -1.4141414141413913
19.087204072185184 -1.4683514833703832

==> SL_Unsteady2_t3.txt <==
2.2631578947368416 -1.5687933457988443
2.202248511744459 -1.5345935935186987
2.157894736842105 -1.5135301492425972
2.0884171461145264 -1.473684210526316
2.0672248441789254 -1.4590909452947587
2.052631578947368 -1.4485596826262592
1.977851859499769 -1.3989044910787167
1.9426215554166775 -1.3731679182675331
1.8421052631578945 -1.2868755113905779
1.8291749653714415 -1.2760881925232952
1.8139524356350836 -1.2631578947368423
1.7368421052631575 -1.1860475643649162
1.7239118074767046 -1.1708250346285582
1.6315789473684208 -1.0630548142518812
1.6268320817324669 -1.0573784445833225
1.6235429442106462 -1.0526315789473686
1.6010955089212833 -1.022148140500231
1.5409090547052413 -0.9327751558210745
1.4924358258092862 -0.8421052631578949
1.465406406481301 -0.797751488255541
1.4210526315789471 -0.7068459747559512
1.397758876254142 -0.6548727026932264
1.3900523467943764 -0.6315789473684212
1.3675986048439261 -0.5781249206334003
1.3427195030740287 -0.4993857600838659
1.3274096948290022 -0.42105263157894757
1.3000673591795753 -0.3315115881888455
1.2928657181273804 -0.292865718127381
1.2810208898003368 -0.2105263157894739
1.2755010140235075 -0.14555161755543986
1.2701395682830765 -0.05961325249360324
1.2740314422368746 -2.22045*10^-16
1.2701395682830765 0.059613252493602796
1.2755010140235075 0.1455516175554394
1.2810208898003368 0.21052631578947345
1.2928657181273804 0.29286571812738055
1.3000673591795753 0.3315115881888451
1.327409694829002 0.4210526315789471
1.3427195030740287 0.49938576008386554
1.3675986048439261 0.5781249206333998
1.3900523467943764 0.6315789473684208
1.397758876254142 0.654872702693226
1.4210526315789471 0.706845974755951
1.465406406481301 0.7977514882555407
1.492435825809286 0.8421052631578945
1.5409090547052413 0.9327751558210742
1.6010955089212824 1.0221481405002297
1.623542944210646 1.0526315789473681
1.6268320817324666 1.0573784445833223
1.6315789473684208 1.063054814251881
1.7239118074767046 1.1708250346285578
1.8162446675849881 1.2631578947368418
1.8291749653714413 1.276088192523295
1.8421052631578945 1.2868755113905779
1.9426215554166772 1.373167918267533
1.9778518594997698 1.3989044910787172
2.052631578947368 1.4507129987872027
2.0672248441789254 1.4590909452947582
2.091783087889423 1.4736842105263155
2.2022485117444583 1.5345935935186985
2.2631578947368416 1.5687933457988446
2.2851083312191474 1.5789473684210522
2.3451272973067736 1.6022411237458576
2.4218750793666004 1.6324013951560739
2.4736842105263155 1.6467589646089191
2.5006142399161337 1.6572804969259711
2.6022504766390826 1.6842105263157892
2.668488411811154 1.6999326408204243
2.6842105263157894 1.7018990249206456
2.7071342818726194 1.7071342818726194
2.8544483824445597 1.7244989859764923
2.894736842105263 1.7283975882795681
2.940386747506397 1.7298604317169235
3.059613252493602 1.7298604317169235
3.1052631578947363 1.724632164362088
3.1455516175554394 1.7244989859764923
3.29286571812738 1.7071342818726194
3.31578947368421 1.7018990249206456
3.397749523360917 1.6842105263157892
3.499385760083866 1.6572804969259711
3.526315789473684 1.6467589646089191
3.578124920633399 1.6324013951560739
3.654872702693226 1.6022411237458576
3.7368421052631575 1.5604661270913498
3.7977514882555408 1.5345935935186987
3.8421052631578942 1.5135301492425977
3.911582853885474 1.4736842105263155
3.932775155821074 1.4590909452947587
3.947368421052631 1.4507129987872034
4.022148140500228 1.3989044910787185
4.057378444583322 1.3731679182675331
4.157894736842104 1.2868755113905785
4.183755332415012 1.2631578947368418
4.276088192523295 1.1708250346285585
4.368421052631578 1.0630548142518825
4.373167918267533 1.057378444583323
4.376457055789354 1.0526315789473681
4.398904491078721 1.0221481405002257
4.459090945294759 0.9327751558210748
4.507564174190714 0.8421052631578945
4.534593593518698 0.7977514882555415
4.578947368421051 0.7068459747559542
4.602241123745857 0.6548727026932268
4.612758721955136 0.6315789473684208
4.632401395156075 0.5781249206333975
4.657280496925971 0.49938576008386665
4.672590305170997 0.4210526315789471
4.699932640820425 0.3315115881888461
4.707134281872619 0.2928657181273792
4.718979110199663 0.21052631578947345
4.724498985976492 0.14555161755544035
4.729860431716923 0.05961325249360181
4.725968557763125 -2.22045*10^-16
4.729860431716923 -0.059613252493602255
4.724498985976492 -0.1455516175554408
4.718979110199663 -0.2105263157894739
4.707134281872619 -0.29286571812737966
4.699932640820425 -0.3315115881888465
4.672590305170997 -0.42105263157894757
4.657280496925971 -0.49938576008386704
4.632401395156075 -0.5781249206333983
4.612758721955135 -0.6315789473684212
4.602241123745857 -0.6548727026932272
4.578947368421051 -0.7148916687808547
4.568793345798845 -0.7368421052631581
4.534593593518698 -0.7977514882555418
4.513530149242597 -0.8421052631578949
4.473684210526315 -0.9115828538854747
4.459090945294758 -0.932775155821075
4.39890449107872 -1.022148140500227
4.376457055789354 -1.0526315789473686
4.373167918267533 -1.0573784445833232
4.368421052631578 -1.0630548142518828
4.276088192523295 -1.170825034628559
4.183755332415011 -1.2631578947368423
4.170825034628558 -1.2760881925232956
4.157894736842104 -1.2868755113905788
4.057378444583322 -1.3731679182675334
4.02214814050023 -1.3989044910787176
3.947368421052631 -1.4507129987872032
3.9327751558210737 -1.4590909452947587
3.9082169121105763 -1.473684210526316
3.7977514882555408 -1.534593593518699
3.7368421052631575 -1.568793345798845
3.7148916687808518 -1.5789473684210527
3.654872702693226 -1.602241123745858
3.5781249206333996 -1.6324013951560739
3.526315789473684 -1.6467589646089191
3.4993857600838654 -1.6572804969259711
3.397749523360915 -1.6842105263157896
3.331511588188845 -1.6999326408204245
3.31578947368421 -1.7018990249206456
3.2928657181273806 -1.7071342818726194
3.1455516175554394 -1.7244989859764925
3.1052631578947363 -1.724632164362088
3.0596132524936026 -1.7298604317169235
2.9403867475063965 -1.7298604317169235
2.894736842105263 -1.724632164362088
2.85444838244456 -1.7244989859764925
2.707134281872619 -1.7071342818726194
2.6842105263157894 -1.7018990249206456
2.6684884118111545 -1.6999326408204245
2.6022504766390844 -1.6842105263157896
2.4736842105263155 -1.6467589646089191
2.4218750793665995 -1.6324013951560736
2.3451272973067736 -1.6022411237458578
2.2851083312191487 -1.5789473684210527
2.2631578947368416 -1.5687933457988443

==> SL_Unsteady3.txt <==
6.72859552582269	0
6.68508268356063	-0.133099134621184
6.64504028604553	-0.227272727272732
6.59090909090908	-0.337159970525377
6.52088552384921	-0.454545454545459
6.45668507815698	-0.547594169066080
6.36363636363636	-0.666798899633421
6.28561224560434	-0.755309215301321
6.21103180169416	-0.833333333333338
6.09595662032150	-0.944441468806357
5.98484848484848	-1.04573404746731
5.89658957388755	-1.12386230116029
5.79894215496893	-1.21212121212122
5.70114662235927	-1.30720722841989
5.60606060606060	-1.40926084695450
5.52309552280523	-1.50794400765373
5.45795910280764	-1.59432273917129
5.37878787878787	-1.70761233353074
5.30810768138594	-1.81818181818182
5.24769742091569	-1.91436408758237
5.19130814640141	-2.00948996458324
5.12283689649304	-2.12121212121213
5.07575757575757	-2.20102838992619
5.01877442201280	-2.29150169474009
4.95712139285579	-2.39136345562906
4.88494296980661	-2.50000000000000
4.80960269878290	-2.61263300181321
4.75521516879692	-2.68939393939394
4.69696969696969	-2.76751094569704
4.61655420325443	-2.87412996083020
4.54930587680347	-2.95839678589439
4.46969696969696	-3.05253789435106
4.37366626480403	-3.16154505268283
4.28439555880420	-3.25757575757576
4.18812607210585	-3.35479273877252
4.09090909090909	-3.44717440876645
3.99191924358840	-3.53737378904295
3.87615714351040	-3.63636363636364
3.78787878787878	-3.70693399964956
3.69868786588516	-3.77444544164275
3.61082840859552	-3.83810113586825
3.52144365961683	-3.90023153840471
3.40909090909090	-3.97171414119695
3.32206726219199	-4.02641758629286
3.19184273825702	-4.10093364734793
3.09321144529966	-4.15381750590573
2.99108810188152	-4.20588159508818
2.87878787878787	-4.25791782282818
2.74217046043653	-4.31818181818182
2.65151515151515	-4.35472214666078
2.56790216633158	-4.38608398451341
2.45587474851408	-4.42557171821106
2.34125904019225	-4.46247116140438
2.22396540948197	-4.49669268220925
2.12121212121212	-4.52314514322413
2.03295137781248	-4.54545454545455
1.89393939393939	-4.57405421270627
1.76532334265043	-4.59831302098593
1.66020325147989	-4.61474870602535
1.52572409371630	-4.63178469977691
1.41827659642004	-4.64232946418602
1.28787878787878	-4.65199851756965
1.17247089310506	-4.65731937795355
1.06060606060606	-4.65844338571420
0.947165374016562	-4.65889523204404
0.833333333333329	-4.65527389620477
0.708620412197745	-4.64801435159169
0.589659056940199	-4.63761367033253
0.454545454545450	-4.62261998347754
0.454545454545450	-4.62261998347754
0.378787878787874	-4.61178276090505
0.256290966176868	-4.59219388230798
0.129043447000072	-4.56792624996962
0.00460142562871639	-4.54085311982583
-0.108202788545352	-4.51300933266678
-0.227272727272732	-4.47997681325793
-0.321139041603000	-4.45158823112428
-0.454545454545459	-4.40690642711047
-0.575125492978015	-4.36300428085680
-0.683758731351110	-4.32012236771475
-0.809703481244802	-4.26605409451278
-0.909090909090913	-4.21958263005555
-1.01678676324770	-4.16666666666667
-1.13636363636364	-4.10353365477979
-1.24126726523335	-4.04429756826365
-1.33600193428814	-3.98751708580329
-1.47470970687720	-3.89895213111962
-1.56450508073143	-3.83723235345870
-1.66666666666667	-3.76379262502686
-1.73910823895911	-3.70880520865608
-1.82354014654190	-3.64172196472372
-1.92013689185262	-3.56060606060606
-2.02676394768184	-3.46615788707578
-2.12121212121213	-3.37732128274599
-2.21909847727349	-3.27970453787955
-2.31134096636995	-3.18181818181819
-2.40043795060518	-3.08225613242336
-2.46996357428213	-3.00026660458517
-2.53782112286835	-2.91660900165623
-2.62376971861278	-2.80303030303031
-2.69894092400614	-2.69894092400614
-2.76038249968016	-2.60886734816501
-2.81973673385811	-2.51670643082781
-2.87760348816982	-2.42305803362437
-2.95454545454546	-2.28910025958375
-3.00368835933052	-2.19696969696970
-3.05597463839043	-2.09554051312473
-3.10606060606061	-1.99080408572396
-3.14908986138453	-1.89393939393940
-3.18240287295482	-1.81759712704519
-3.23249239357691	-1.69175003066552
-3.26946777782408	-1.59090909090910
-3.31497545011193	-1.45775182261535
-3.34410015162751	-1.36363636363637
-3.37571288413698	-1.25450076292486
-3.40657589013799	-1.13636363636364
-3.42900320104629	-1.04069376865069
-3.45608581099568	-0.909090909090913
-3.48363676022421	-0.758787482200042
-3.49511354969674	-0.681818181818186
-3.51167767095748	-0.557132216412029
-3.52600988219737	-0.419949276136764
-3.53431504637067	-0.303030303030308
-3.54140765937246	-0.170713552748760
-3.54409981009174	-0.0592513252432549
-3.54356916164893	0.0927944747147020
-3.53906732170323	0.227272727272723
-3.53161598790460	0.349797806086415
-3.51935996249283	0.489056932189795
-3.50523991103868	0.606060606060602
-3.48484848484849	0.751101266435663
-3.47049504910486	0.833333333333329
-3.44883305709923	0.948833057099223
-3.42152667347059	1.07304182498573
-3.40573873074873	1.13971581470581
-3.37121212121212	1.27109707962219
-3.34173133419686	1.37203436449988
-3.30528773475957	1.48710591657774
-3.26646305720772	1.59979639054105
-3.22535145471533	1.71019993956381
-3.18215479152525	1.81818181818181
-3.13630050975159	1.92417929763037
-3.09831416882343	2.00757575757575
-3.05597463839043	2.09554051312472
-3.00368835933051	2.19696969696969
-2.95454545454546	2.28910025958370
-2.87760348816976	2.42305803362430
-2.81973673385805	2.51670643082774
-2.74139028818513	2.63739759060274
-2.67862127488331	2.72727272727272
-2.60348318917976	2.83075591645248
-2.53737838499445	2.91716706955100
-2.44462140989403	3.03030303030303
-2.36503802887013	3.12261378644588
-2.27272727272728	3.22369926559687
-2.18151518740798	3.31787882377161
-2.08782009703919	3.40909090909090
-1.98697776937581	3.50212928452732
-1.89393939393940	3.58309656307656
-1.78163454669020	3.67557394062958
-1.69606611455450	3.74152066000903
-1.60875361032710	3.80572330729679
-1.51515151515152	3.87157660419860
-1.41234023832731	3.93939393939393
-1.28908892755655	4.01636165482926
-1.19305038839444	4.07183826718230
-1.09556136516364	4.12586439546666
-0.984848484848489	4.18274058346995
-0.860943896043524	4.24242424242424
-0.757575757575762	4.28831909907689
-0.677077974293964	4.32292202570604
-0.530303030303035	4.37963869825359
-0.434123006192869	4.41436184229198
-0.321139041599786	4.45158823112749
-0.227272727272732	4.47974601327816
-0.108202788551878	4.51300933266024
0.00460142563206910	4.54085311982247
0.129043447006631	4.56792624996306
0.227272727272723	4.58725822241160
0.368073991153905	4.61049823357815
0.454545454545450	4.62261998347307
0.589659056942976	4.63761367032974
0.708620412196975	4.64801435159091
0.833333333333329	4.65432562545657
0.947165374015677	4.65889523204492
1.09845758050780	4.65911817706795
1.21212121212121	4.65479921329112
1.33603023924825	4.64881824560022
1.45705731892746	4.63887550074564
1.59090909090909	4.62407101692562
1.66666666666666	4.61380349976316
1.79099690223427	4.59402720526457
1.91849584568305	4.57001099719820
2.04308562654944	4.54308562654944
2.15004851256549	4.51661815410117
2.27272727272727	4.48244001281777
2.36222895315323	4.45595286502857
2.50000000000000	4.40977276125567
2.62298428028318	4.36540852270742
2.73155792315509	4.32246701406418
2.83773767605599	4.27713161544993
2.94140794944270	4.22928673732149
3.04314124180749	4.17950487817112
3.14310255689361	4.12795104174210
3.24027498487754	4.07360831821087
3.33614137614500	4.01795955796318
3.46175255486048	3.93939393939393
3.56060606060606	3.87305981801941
3.62918336003224	3.82575757575757
3.71212121212121	3.76380544838355
3.81082842361691	3.68917157638308
3.93939393939393	3.58235051647665
4.03201100771458	3.50170797741155
4.13249220482717	3.40909090909090
4.22608081615382	3.31698990706291
4.31818181818181	3.22105316019029
4.40953948010137	3.12166069222258
4.48923285920407	3.03030303030303
4.58340053453572	2.91673386786905
4.64937800091926	2.83119618273745
4.72695028896203	2.72727272727272
4.80542020224675	2.61882222199566
4.87037233556021	2.52188748707537
4.93526841796579	2.42424242424242
4.99999999999999	2.32190385322177
5.07723837172535	2.19845049293748
5.13367259768517	2.10336956738214
5.19788076894780	1.99908892802188
5.25994930686775	1.89393939393939
5.31813290875906	1.80307921245305
5.39494367363031	1.68282246150910
5.45795910280821	1.59432273917185
5.52309552280525	1.50794400765374
5.60606060606060	1.40926084695508
5.70114662235918	1.30720722841979
5.79894215496950	1.21212121212121
5.89658957388781	1.12386230116054
5.98484848484848	1.04573404746741
6.09595662032143	0.944441468806286
6.21103180169402	0.833333333333329
6.28561224560450	0.755309215301478
6.36363636363636	0.666798899633597
6.45668507815697	0.547594169066061
6.52088552384927	0.454545454545450
6.59090909090908	0.337159970525532
6.64504028604547	0.227272727272723
6.68508268356043	0.133099134621375
6.72859552582269	0

==> SL_Unsteady3_t10.txt <==
1.6236372228293208 -6.794730124109455
1.6836734693877518 -6.810037846197208
1.7678183017423157 -6.818838709905588
1.7987535748847632 -6.823695404707074
1.887755102040813 -6.836474846605895
1.889793129340012 -6.836734693877554
1.97712600273966 -6.849404609505238
2.0063832581502363 -6.853322033660447
2.0918367346938744 -6.868817630303207
2.1591872049642387 -6.871425039933721
2.2365310662908904 -6.87938820914804
2.2959183673469354 -6.884787336676402
2.346235771903561 -6.888458105647459
2.4578404327325436 -6.8966159429366325
2.4999999999999964 -6.901409781135416
2.538286447751843 -6.900489062452238
2.671704244102658 -6.906398121653686
2.704081632653058 -6.907140457423478
2.735513875673733 -6.90734326718341
2.879108968692112 -6.909721213590077
2.9081632653061193 -6.911218805695066
2.938243937468527 -6.908694838041677
3.0807344471279974 -6.907265059372902
3.1122448979591804 -6.905971240048161
3.146957628576531 -6.904062779586734
3.277011261815772 -6.899460241407616
3.3163265306122414 -6.8992686854696785
3.3623074444219356 -6.892794596394391
3.4681459329271136 -6.886513279865896
3.520408163265303 -6.881233823648865
3.5851488857810954 -6.874034787688292
3.654115892908025 -6.8684016071937455
3.7244897959183643 -6.864576088761321
3.816593247609408 -6.8466720585130405
3.834627604725662 -6.844831686358322
3.8864028687435708 -6.836734693877554
3.9285714285714253 -6.830999687144631
4.013032398799142 -6.819154847778741
4.0567008307464585 -6.810646108029052
4.132653061224486 -6.803487471643463
4.187956587719311 -6.789997404045849
4.307679782784178 -6.763748788644393
4.336734693877547 -6.758659790882789
4.357172285469893 -6.75513146914337
4.441767261225962 -6.734693877551024
4.5235576563887445 -6.71743520740916
4.540816326530608 -6.712596319504458
4.571307907970847 -6.704202296110785
4.687997740755631 -6.677793659122986
4.744897959183669 -6.665390740149445
4.845381301471588 -6.631095587185881
4.850052892505889 -6.629538944228805
4.94897959183673 -6.606906102774337
5.005029339144975 -6.586661992206207
5.147030236145663 -6.536643233242091
5.153061224489791 -6.5352397142899346
5.156418500950863 -6.533969521359035
5.165550704063918 -6.530612244897963
5.310164754842624 -6.483634142597735
5.357142857142852 -6.468128071085557
5.455785259268918 -6.4251730143709676
5.467913928624018 -6.419841173416797
5.561224489795913 -6.384357024909124
5.604128303950066 -6.369434426399055
5.698882029120206 -6.326530612244902
5.74598526005216 -6.307209749848088
5.765306122448974 -6.29718989021423
5.821577389667786 -6.270259345026091
5.886466069159421 -6.243608926302287
5.969387755102035 -6.208204850206061
6.025781073789969 -6.178842298279775
6.13143808691956 -6.122448979591841
6.159573848531858 -6.108553440368603
6.173469387755096 -6.101323443245436
6.2242022417901115 -6.071716125556826
6.293161416152221 -6.038059375335904
6.321055547025919 -6.02040816326531
6.377551020408157 -5.9894975705595925
6.425609185078156 -5.9664255116087785
6.504568264085251 -5.91836734693878
6.553514375327993 -5.890249069205555
6.581632653061218 -5.870208760244429
6.667074249721424 -5.816326530612249
6.677722848900233 -5.810375910124733
6.715118045501609 -5.784881954498389
6.785714285714279 -5.743105493779564
6.803232945414052 -5.731804373985492
6.829298667968109 -5.714285714285719
6.92671416313379 -5.651203959052168
6.98979591836734 -5.607707853584924
7.046761011080041 -5.567169174345358
7.123273838654645 -5.510204081632658
7.163879256450915 -5.480205787063172
7.193877551020401 -5.456625152175181
7.278437622782458 -5.390682520741653
7.382005174201595 -5.306122448979597
7.390708914184373 -5.298872179490507
7.397959183673462 -5.29246433794182
7.488950057054132 -5.215131575598927
7.50125641812968 -5.205338050782753
7.502513485808839 -5.204081632653066
7.602040816326523 -5.11871565195037
7.611977403363067 -5.111977403363079
7.6237874206863445 -5.102040816326536
7.720149040486611 -5.016067407833562
7.734851423896666 -5.000000000000005
7.806122448979584 -4.932469427517254
7.825929890036071 -4.917766624729961
7.847944230154095 -4.897959183673475
7.929409951795805 -4.817165053836635
8.010204081632645 -4.7331031690032574
8.030615732293459 -4.714289201681227
8.052105000088075 -4.693877551020414
8.129507415076814 -4.609099251811522
8.214285714285706 -4.5127796715415815
8.22596646040902 -4.501476664490667
8.237813168404003 -4.489795918367353
8.319768966110095 -4.39119753753868
8.34992061604083 -4.35416101661223
8.409458979497883 -4.285714285714292
8.413168329558212 -4.280515268333738
8.418367346938767 -4.273143255327178
8.505741681404258 -4.169006987526721
8.579175945988656 -4.081632653061231
8.596185643005386 -4.0553693164747875
8.622448979591828 -4.012270946948901
8.64879544349831 -3.9795918367347003
8.68419095846881 -3.9392929992851498
8.720427415590756 -3.8775510204081693
8.724489795918359 -3.8712346701971994
8.769262937529295 -3.820283345692574
8.79459352607811 -3.7755102040816384
8.82653061224489 -3.7244481225573995
8.850569735929007 -3.6975085114392243
8.863691029864187 -3.673469387755108
8.922151490280271 -3.577848509719726
8.927316795972338 -3.5701739388294955
8.99932002363482 -3.469387755102047
9.009108511343568 -3.4478840215476647
9.03061224489795 -3.405172822961586
9.087228552902005 -3.3219224304530397
9.130020778146786 -3.265306122448986
9.160060103422898 -3.190672348320873
9.211631220262813 -3.0842871470841238
9.224602916007951 -3.0612244897959244
9.228276461200377 -3.0548070734452906
9.234693877551011 -3.0390367421084847
9.280761621250154 -2.9591836734693935
9.301581734302376 -2.9240307138942283
9.32815611733703 -2.857142857142863
9.336734693877542 -2.8364100442313953
9.36834450087748 -2.786711847816271
9.41188567214905 -2.6799510625448253
9.427111848103355 -2.653061224489802
9.429360534126515 -2.6436462484122445
9.438775510204072 -2.616236463017491
9.495406203164185 -2.505610284796854
9.534129468970802 -2.448979591836741
9.550839756556382 -2.3569622055359893
9.561880091425051 -2.325875010615763
9.596962474111308 -2.2448979591836795
9.610380839483456 -2.2124216558100027
9.63114745142823 -2.1428571428571486
9.642857142857133 -2.102622356116188
9.663008203103704 -2.0609673867771887
9.669180643339084 -2.040816326530618
9.681060965751396 -2.0026125036363567
9.714599578278591 -1.9084771292990144
9.73347354105705 -1.836734693877557
9.744897959183664 -1.7902028394313483
9.761008203938772 -1.7508041223061348
9.773352311544933 -1.7062395251897573
9.806121260500701 -1.6326530612244958
9.807060450022448 -1.592774735736748
9.843236320079699 -1.4322738840019302
9.844452204593418 -1.4285714285714346
9.844369455246465 -1.4260021083077052
9.846938775510194 -1.4109381992447763
9.884324396701524 -1.261875417109704
9.900550681679297 -1.2244897959183734
9.90497561537168 -1.1664529560568877
9.915069754610066 -1.0885391423651833
9.931832859924784 -1.0204081632653121
9.945090077656015 -0.9222568611194916
9.944704032367088 -0.9140917874691454
9.943289562634202 -0.8163265306122509
9.96570562444375 -0.731011746892746
9.970983120350457 -0.6922821857719874
9.908722481400652 -0.6122448979591897
9.971629312210993 -0.5328538020069269
9.976101991581944 -0.48308168188743983
9.930660698829978 -0.4918851886259119
9.846938775510194 -0.5612627532010274
9.809465437585326 -0.6122448979591897
9.7109050534004 -0.680292808502458
9.642857142857133 -0.68913482795726
9.55431741326144 -0.7007846275548832
9.535070676310806 -0.7085400640659231
9.438775510204072 -0.715153899361354
9.356280150820504 -0.694740257342758
9.317325610935686 -0.6948766313438646
9.234693877551011 -0.6746785813747621
9.191098844633284 -0.6558399308769164
9.068261166689668 -0.6122448979591897
9.038546353019372 -0.6043107898377683
9.03061224489795 -0.6028778433257189
9.013995276431439 -0.5956279294926783
8.901630335825677 -0.5371451743784019
8.82653061224489 -0.5007310153471619
8.772903390772255 -0.4617904867787635
8.700264172326522 -0.40816326530612845
8.651391076625835 -0.37922116827212127
8.622448979591828 -0.36063908471599737
8.53750108470946 -0.2890295275354363
8.44833984123584 -0.20408163265306722
8.431608864211672 -0.19084011538016274
8.418367346938767 -0.1782918294901999
8.273247078284284 -5.9952*10^-15
8.418367346938767 0.1782918294915748
8.431608864210732 0.19084011538109044
8.448339841233972 0.20408163265305523
8.537501084709904 0.2890295275349801
8.622448979591828 0.36063908471620354
8.651391076626192 0.37922116827175256
8.700264172326943 0.40816326530611646
8.772903390772075 0.46179048677893136
8.82653061224489 0.5007310153462898
8.901630335825647 0.53714517437842
9.01399527642687 0.595627929488097
9.03061224489795 0.6028778433225483
9.038546353021921 0.6043107898352065
9.06826116670106 0.6122448979591777
9.191098844635537 0.6558399308746523
9.234693877551011 0.6783149269976348
9.3173256109338 0.6948766313419663
9.356280150822005 0.6947402573412439
9.438775510204072 0.7151538993629143
9.535070676314126 0.7085400640692319
9.55431741325505 0.7007846275612603
9.642857142857133 0.6975370166402123
9.710905053403245 0.6802928085052892
9.809465437578261 0.6122448979591777
9.846938775510194 0.561262753193386
9.908722481420792 0.6122448979591777
9.970983120332972 0.6922821857894602
9.965705624424789 0.7310117468737727
9.943289562630595 0.8163265306122389
9.944704032363203 0.914091787465248
9.94509007765281 0.9222568611226832
9.93183285993801 1.0204081632653001
9.915069754606538 1.0885391423616444
9.904975615364535 1.1664529560640218
9.900550681674384 1.2244897959183614
9.884324396703507 1.261875417111673
9.846938775510194 1.410938199262102
9.844369455249431 1.42600210831066
9.844452204596225 1.4285714285714226
9.843236320083818 1.432273883997799
9.807060450019542 1.5927747357338313
9.806121260496498 1.6326530612244838
9.773352311542382 1.7062395251922968
9.761008203940138 1.7508041223074886
9.744897959183664 1.7902028394274214
9.733473541056872 1.836734693877545
9.714599578287604 1.908477129308016
9.681060965751211 2.00261250363653
9.669180643335839 2.0408163265306065
9.663008203096487 2.0609673867699594
9.642857142857133 2.102622356073856
9.631147451415034 2.142857142857137
9.61038083948443 2.2124216558109633
9.596962474103552 2.2448979591836675
9.561880091409058 2.325875010631743
9.550839756549355 2.3569622055289496
9.53412946897423 2.4489795918367285
9.495406203163698 2.505610284796354
9.438775510204072 2.6162364629925485
9.429360534119075 2.643646248404792
9.427111848094272 2.65306122448979
9.411885672141745 2.6799510625521177
9.368344500884922 2.7867118478237014
9.336734693877542 2.836410044222923
9.3281561173306 2.8571428571428514
9.301581734298072 2.9240307138899113
9.234693877551011 3.039328338689766
9.228276461200732 3.0548070734456325
9.224602916009069 3.0612244897959124
9.211631220271807 3.0842871470751176
9.160060103429684 3.190672348327647
9.130020778143454 3.2653061224489734
9.087228552893578 3.3219224304446016
9.03061224489795 3.405172822969303
9.009108511346142 3.4478840215502258
8.999320023643612 3.469387755102035
8.927316795969348 3.5701739388264944
8.922151490261193 3.5778485097387933
8.863691029844599 3.6734693877550963
8.850569735912854 3.6975085114230604
8.82653061224489 3.7270031109896173
8.769262937536638 3.8202833456999055
8.724489795918359 3.871234670204819
8.720427415595095 3.8775510204081574
8.684190958470706 3.9392929992870362
8.64879544350886 3.979591836734688
8.622448979591828 4.012270946959954
8.59618564300381 4.055369316473201
8.572889052924392 4.081632653061218
8.520408163265298 4.145847015106805
8.505741681405025 4.169006987527476
8.418367346938767 4.273143255333731
8.41316832956086 4.280515268336371
8.40945897950275 4.285714285714279
8.349920616006054 4.354161016646993
8.319768966102654 4.391197537531227
8.237813168387683 4.48979591836734
8.225966460402072 4.501476664483706
8.214285714285706 4.512779671525477
8.12950741507499 4.609099251809685
8.052105000073416 4.693877551020401
8.030615732288792 4.714289201676549
8.010204081632645 4.733103168995533
7.929409951790012 4.817165053830829
7.8479442301568705 4.897959183673462
7.8259298900368615 4.9177666247307394
7.806122448979584 4.932469427522446
7.734851423897845 4.999999999999993
7.72014904048319 5.016067407830129
7.704081632653054 5.027491740601999
7.621480371562303 5.102040816326523
7.611977403364311 5.111977403364311
7.602040816326523 5.119988527069233
7.501256418132733 5.205338050785794
7.488950057025838 5.2151315756272085
7.397959183673462 5.292464337947597
7.390708914187593 5.298872179493715
7.382005174207668 5.306122448979584
7.278437622784852 5.390682520744035
7.193877551020401 5.456625152175608
7.163879256452411 5.480205787064655
7.1232738386591175 5.510204081632645
7.046761011079051 5.567169174344356
6.98979591836734 5.60770785358718
6.926714163130714 5.65120395904908
6.829298667959136 5.714285714285706
6.785714285714279 5.743105493774971
6.7151180455047665 5.784881954495219
6.677722848900986 5.810375910125474
6.667074249724881 5.816326530612237
6.581632653061218 5.870208760247124
6.553514375328361 5.89024906920591
6.499404120817075 5.918367346938767
6.479591836734688 5.9301178675014325
6.425609185079165 5.966425511609775
6.377551020408157 5.9946614062240915
6.293161416152107 6.038059375335778
6.224202241794222 6.071716125552703
6.173469387755096 6.1013234432416645
6.1595738485297105 6.1085534403664425
6.131438086914631 6.122448979591828
5.969387755102035 6.208204850203176
5.8864660691555 6.2436089262983545
5.82157738966525 6.270259345028614
5.765306122448974 6.297189890220279
5.745985260055499 6.307209749851414
5.695976305177708 6.326530612244889
5.663265306122444 6.34099566197597
5.604128303952801 6.369434426401777
5.561224489795913 6.38874505308471
5.467913928627854 6.419841173412949
5.455785259267521 6.425173014369558
5.357142857142852 6.4681280710856495
5.310164754837626 6.483634142592724
5.165550704066602 6.5306122448979504
5.153061224489791 6.535239714291618
5.147030236143724 6.536643233244018
5.005029339144308 6.586661992205528
4.94897959183673 6.6069061027732605
4.850052892507847 6.629538944226834
4.845381301470605 6.631095587184886
4.83933867261267 6.632653061224481
4.744897959183669 6.660459217665143
4.687997740761554 6.677793659128896
4.571307907964471 6.704202296117149
4.540816326530608 6.712596319504421
4.523557656389581 6.717435207409984
4.440952271484294 6.7346938775510115
4.438775510204078 6.735216507451679
4.357172285472682 6.755131469146146
4.336734693877547 6.76058274366581
4.307679782778156 6.763748788650402
4.187956587726353 6.789997404052878
4.132653061224486 6.803487471652096
4.056700830745304 6.810646108030194
4.013032398799973 6.81915484777956
3.9285714285714253 6.837714108242745
3.8346276047335897 6.844831686366237
3.8165932475996094 6.846672058522827
3.7244897959183643 6.864576088769155
3.6541158929178486 6.868401607203557
3.5851488857678664 6.874034787701509
3.520408163265303 6.884913943027669
3.468145932930096 6.886513279868866
3.3623074444265413 6.8927945963897725
3.3163265306122414 6.8992686854650165
3.277011261810551 6.899460241402382
3.146957628577871 6.904062779585382
3.1122448979591804 6.907976208026358
3.0807344471301983 6.90726505937509
2.9382439374721856 6.908694838038006
2.9081632653061193 6.911218805688404
2.8791089686809235 6.909721213578877
2.7355138756859816 6.907343267171148
2.704081632653058 6.909051243310024
2.6717042440984815 6.906398121649496
2.5382864477460707 6.900489062457998
2.4999999999999964 6.9014097811410435
2.4578404327359986 6.896615942940075
2.34623577190799 6.888458105643018
2.2959183673469354 6.888107699701412
2.2365310662745284 6.879388209131665
2.1591872049839402 6.871425039914007
2.0918367346938744 6.868817630290177
2.0063832581385834 6.853322033648782
1.977126002746057 6.849404609498828
1.887755102040813 6.843038077882287
1.798753574877119 6.823695404714705
1.7678183017513753 6.818838709914635
1.6836734693877518 6.810037846200481
1.6236372228148315 6.794730124123932
1.5191587857288023 6.774260826545123
1.4795918367346905 6.768766222490672
1.4532714567373883 6.761014257548314
1.3419471126261777 6.7346938775510115
1.2868354204442234 6.723368661188418
1.2755102040816293 6.721537233061846
1.256995034635356 6.716178708104738
1.1223888322840614 6.683733616695518
1.071428571428568 6.669818885577567
0.9801810737692124 6.643446379891656
0.963288731951422 6.6387520843750965
0.8673469387755068 6.616095564408304
0.8051349464620676 6.592824237211389
0.6854068057737034 6.552753744549208
0.6632653061224456 6.546658615713741
0.6519649008935505 6.541912650126846
0.6223293972466952 6.5306122448979504
0.5000350285399271 6.489760889827408
0.4591836734693844 6.477270112752745
0.36598355492410695 6.437412126352673
0.3531236140891904 6.432590671625083
0.25510204081632315 6.398494515898218
0.2063285457407924 6.37530410732042
0.09817003073267308 6.326530612244889
0.06450793580993643 6.313043084598215
0.05102040816326192 6.30786674138358
0.014156063553323626 6.289666267634951
-0.0760851232404451 6.2495545109955355
-0.1530612244897993 6.216504069535564
-0.21397506726711257 6.1833628223691415
-0.3285753160417464 6.122448979591828
-0.34790816155026705 6.113214283999235
-0.35714285714286054 6.108861255971323
-0.38882530895787043 6.090766527776818
-0.4810871210509702 6.042311610846877
-0.5612244897959218 6.000543164921049
-0.6118009261880301 5.968943783330876
-0.6929495608789542 5.918367346938767
-0.7391559468719986 5.892217171361783
-0.765306122448983 5.877307339637025
-0.8635101454634224 5.812489737300146
-0.8865221735947598 5.7971512957929905
-0.9693877551020442 5.745322504720688
-0.987452760477115 5.7323507196607775
-1.012297440926897 5.714285714285706
-1.1089557504250787 5.64977207695568
-1.1734693877551055 5.605740524027776
-1.2277045567629312 5.564439250640471
-1.2974054362907776 5.510204081632645
-1.3439070489544915 5.47656011017897
-1.3775510204081667 5.451458999715558
-1.4577255421103392 5.386296970681757
-1.5535981136951398 5.306122448979584
-1.5692863132553776 5.293776109173734
-1.581632653061228 5.283690899195107
-1.678686248667163 5.1990944119324585
-1.7800956786791997 5.107659423361613
-1.7857142857142891 5.10267578802076
-1.7860418285273636 5.102368359139597
-1.786378976970519 5.102040816326523
-1.891819102585913 5.004064000545086
-1.9897959183673504 4.908960478937683
-1.9952748975655739 4.903438162871685
-2.000509583552311 4.897959183673462
-2.0964254524327752 4.800507085085826
-2.1938775510204116 4.696761368387624
-2.195259720190614 4.695259720190604
-2.1964825265399375 4.693877551020401
-2.219114999502626 4.668640102538188
-2.2923109871517595 4.588229354498688
-2.378250268480303 4.48979591836734
-2.387476302232431 4.479313036926298
-2.397959183673473 4.466795021914618
-2.4804998248670405 4.368254926907847
-2.5468113938334955 4.285714285714279
-2.5712883901985353 4.254961859586281
-2.602040816326534 4.214360370483193
-2.659719644344283 4.139311481078967
-2.702299102081302 4.081632653061218
-2.7456365171762585 4.021146721257882
-2.806122448979595 3.9325826488631446
-2.828839712059313 3.9002682834878755
-2.8442303653938357 3.8775510204081574
-2.9090774541376847 3.776424392913186
-2.9119792721899724 3.77169419719778
-2.976425190291219 3.6734693877550963
-2.98933949136625 3.6526047974886904
-3.0102040816326565 3.617364178651328
-3.0667645342417775 3.525948207711156
-3.100658971316159 3.469387755102035
-3.140889684041638 3.3959917248579545
-3.204932928498016 3.2746589082366753
-3.210308105002189 3.2653061224489734
-3.211674749093238 3.2626951572564935
-3.214285714285718 3.257517558552768
-3.28265571749003 3.1295944930002246
-3.318374390449648 3.0612244897959124
-3.349745323845675 2.9926024667028086
-3.4034125742361288 2.8720976298455017
-3.4108303975475973 2.8571428571428514
-3.4131010992915667 2.851876609495639
-3.418367346938779 2.839359410261219
-3.476368479961134 2.7110623575121453
-3.502394890193648 2.65306122448979
-3.5347730800968002 2.5653853249947502
-3.5514263506548103 2.5200022207737582
-3.5813465214006683 2.4489795918367285
-3.5918411974571387 2.4183718097020273
-3.62244897959184 2.3288671770216562
-3.645247649396193 2.2676966289880207
-3.653896263086768 2.2448979591836675
-3.666424443739421 2.2009224950360866
-3.6961213789108056 2.114488725849572
-3.722013334004672 2.0408163265306065
-3.7434918893657243 1.9577776036514296
-3.7574275933816224 1.905837712740824
-3.77761891384984 1.836734693877545
-3.788516235929652 1.7987203175622954
-3.8042548904751934 1.7346938775510146
-3.8265306122449014 1.6419856346908446
-3.8284798522118506 1.6346023011914332
-3.8289171814296425 1.6326530612244838
-3.8295842472499055 1.6295994262194797
-3.86763463345063 1.469675449777151
-3.8782823364472176 1.4285714285714226
-3.887518235728654 1.3675838050876703
-3.9016198075365933 1.2995789912100533
-3.918901610456428 1.2244897959183614
-3.931210986325397 1.1250885373457955
-3.9321345739014264 1.1188858342618364
-3.9519196089578084 1.0204081632653001
-3.9587814848589784 0.9485774032263153
-3.967216610477623 0.8797221650325788
-3.978082057498768 0.8163265306122389
-3.9813656266355024 0.7670799123497783
-3.9925380178367424 0.650319125020398
-3.997931764694956 0.6122448979591777
-3.9991101884615987 0.5807428415228134
-4.00949394440247 0.42928156580160953
-4.011854795946338 0.40816326530611646
-4.012000584196106 0.38955160460425975
-4.019173532405393 0.21552034514562501
-4.020109656346818 0.20408163265305523
-4.019873911686761 0.19334329944185322
-4.0224201712404595 0.008192073657497296
-4.0305828758166635 -5.9952*10^-15
-4.022420171240462 -0.008192073657506644
-4.019873911686793 -0.1933432994418972
-4.020109656346846 -0.20408163265306722
-4.019173532405424 -0.21552034514560595
-4.012000584196118 -0.3895516046042832
-4.011854795946346 -0.40816326530612845
-4.009493944402481 -0.429281565801611
-3.9991101884615463 -0.580742841522773
-3.9979317646948833 -0.6122448979591897
-3.9925380178366328 -0.6503191250205197
-3.9813656266354487 -0.7670799123497367
-3.978082057498774 -0.8163265306122509
-3.967216610477636 -0.8797221650325779
-3.958781484859009 -0.9485774032263583
-3.9519196089579154 -1.0204081632653121
-3.9321345739014673 -1.1188858342618078
-3.9312109863254237 -1.1250885373458337
-3.9189016104563446 -1.2244897959183734
-3.9016198075366124 -1.2995789912100844
-3.887518235728757 -1.3675838050875793
-3.878282336447345 -1.4285714285714346
-3.8676346334506997 -1.4696754497772329
-3.829584247249875 -1.6295994262195226
-3.8290402658665537 -1.6326530612244958
-3.8284798522118284 -1.634602301191423
-3.8265306122449014 -1.6418793242503988
-3.7885162359297193 -1.7987203175623752
-3.77761891384986 -1.836734693877557
-3.7574275933815082 -1.90583771274095
-3.743491889365592 -1.9577776036513088
-3.7220133340045316 -2.040816326530618
-3.6961213789108163 -2.1144887258495944
-3.6664244437395164 -2.2009224950360027
-3.653896263086803 -2.2448979591836795
-3.6452476493962074 -2.267696628988047
-3.62244897959184 -2.3288671770218867
-3.5918411974572844 -2.4183718097021853
-3.5813465214007167 -2.448979591836741
-3.551426350654754 -2.520002220773827
-3.534773080096737 -2.565385324994699
-3.5023948901936226 -2.653061224489802
-3.4763684799612773 -2.7110623575123003
-3.418367346938779 -2.8393594102613986
-3.4131010992916218 -2.8518766094957058
-3.410540846107909 -2.857142857142863
-3.4034125742363015 -2.8720976298453404
-3.3497453238456365 -2.992602466702782
-3.318374390449454 -3.0612244897959244
-3.282655717489904 -3.1295944930001105
-3.214285714285718 -3.2575175585527707
-3.2116747490932327 -3.2626951572565006
-3.2103081050021824 -3.265306122448986
-3.20493292849793 -3.274658908236774
-3.1408896840414715 -3.3959917248578004
-3.100658971315463 -3.469387755102047
-3.0667645342414116 -3.5259482077108015
-3.0102040816326565 -3.6173641786511643
-2.9893394913664295 -3.652604797488881
-2.9752808530352652 -3.673469387755108
-2.911979272187675 -3.771694197200089
-2.9090774541371065 -3.7764243929126193
-2.844230365394927 -3.8775510204081693
-2.828839712059962 -3.9002682834885363
-2.806122448979595 -3.932582648864555
-2.7456365171761576 -4.021146721257793
-2.7022991020816827 -4.081632653061231
-2.65971964434457 -4.139311481079267
-2.602040816326534 -4.214360370482708
-2.571288390198062 -4.254961859585819
-2.54681139383247 -4.285714285714292
-2.4804998248673713 -4.36825492690819
-2.397959183673473 -4.466795021915922
-2.3874763022330274 -4.479313036926907
-2.3782502684816325 -4.489795918367353
-2.292310987152096 -4.5882293544990365
-2.2191149995046953 -4.66864010253613
-2.1964825265399894 -4.693877551020414
-2.195259720190641 -4.695259720190643
-2.1938775510204116 -4.696761368387678
-2.09642545243196 -4.800507085085023
-2.091836734693881 -4.804927058813648
-2.0002333508469965 -4.897959183673475
-1.9952748975624726 -4.903438162868597
-1.9897959183673504 -4.908960478931579
-1.8918191025821063 -5.004064000541292
-1.7863789769806506 -5.102040816326536
-1.7860418285323634 -5.10236835914461
-1.7857142857142891 -5.102647515956053
-1.7800956785932096 -5.107659423447616
-1.6786862486718372 -5.1990944119371445
-1.581632653061228 -5.283690899194463
-1.5692863132540176 -5.293776109172386
-1.5535981136933854 -5.306122448979597
-1.4577255421096138 -5.386296970681044
-1.3775510204081667 -5.451458999724727
-1.343907048956439 -5.47656011018093
-1.2974054363054779 -5.510204081632658
-1.2277045567661604 -5.564439250643713
-1.1734693877551055 -5.605740524044167
-1.1089557504302505 -5.649772076960864
-1.012297440941661 -5.714285714285719
-0.9874527604800721 -5.732350719663747
-0.9693877551020442 -5.745322504727793
-0.8865221736198059 -5.797151295767957
-0.8635101454565987 -5.812489737293334
-0.765306122448983 -5.877307339638741
-0.7391559468726385 -5.892217171362436
-0.6929495608766595 -5.91836734693878
-0.6118009261858031 -5.968943783328661
-0.5612244897959218 -5.9963289040324055
-0.5171042589150343 -6.02040816326531
-0.4810871210399195 -6.042311610835839
-0.38882530899603235 -6.090766527738669
-0.35714285714286054 -6.108861255958527
-0.3479081615421654 -6.113214283991145
-0.3285753160043413 -6.122448979591841
-0.21397506723846346 -6.183362822340505
-0.1530612244897993 -6.2165040695112594
-0.07608512322531924 -6.249554510980422
0.014156063597964265 -6.289666267679604
0.05102040816326192 -6.30786674142899
0.06450793579279508 -6.3130430846153684
0.09817003064688117 -6.326530612244902
0.2063285457779181 -6.3753041072833065
0.25510204081632315 -6.394414022915188
0.34386362895929573 -6.428571428571432
0.3531236140418734 -6.432590671672413
0.36598355500681323 -6.437412126435392
0.4591836734693844 -6.477270112721958
0.5000350285576189 -6.4897608898097285
0.6223293973454322 -6.530612244897963
0.6519649009105555 -6.541912650109853
0.6632653061224456 -6.546658615687853
0.685406805740574 -6.5527537445160915
0.8051349464585835 -6.592824237214886
0.8673469387755068 -6.616095564408433
0.9632887319520594 -6.638752084374471
0.980181073766061 -6.643446379888517
1.071428571428568 -6.673624510301016
1.1223888322910267 -6.683733616688565
1.2569950346259755 -6.71617870809537
1.2755102040816293 -6.721537233056341
1.286835420451113 -6.72336866118154
1.3419471126550364 -6.734693877551024
1.4532714567381504 -6.761014257547564
1.4795918367346905 -6.766542735356174
1.5191587857200528 -6.774260826536386
1.6236372228293208 -6.794730124109455

==> SL_Unsteady3_t20.txt <==
5.000000000000012 -14.344737706113232
4.99874261045467 -14.344691732979674
4.958707700714909 -14.343434343434332
4.898989898989912 -14.341798594272175
4.802915276056449 -14.338498865357694
4.797979797979811 -14.33865434627347
4.792695610956206 -14.338150156410727
4.609389893752373 -14.330004045641568
4.595959595959609 -14.330233961842014
4.581115348532127 -14.32859009600685
4.418283502178126 -14.319090235195613
4.393939393939407 -14.31915584076599
4.366145490647793 -14.315640440142719
4.22960727540054 -14.305746259952995
4.1919191919192045 -14.305302755680358
4.147442882352966 -14.298958033868093
4.043406786415116 -14.289926546918219
3.9898989898990025 -14.288521138761809
3.9245815273594933 -14.278116880894823
3.8597675470229085 -14.271545584290225
3.7878787878788005 -14.268612965736517
3.6970298522472738 -14.252585407802806
3.6788231840933077 -14.250469745199624
3.5858585858585985 -14.245324422518136
3.498838981970072 -14.228433745302658
3.466536342289763 -14.224112099865497
3.3838383838383965 -14.218330021248713
3.320397432782115 -14.204855092470412
3.231840947292525 -14.19143690688846
3.1818181818181945 -14.187210124480798
3.1446281818474904 -14.178604141384834
2.9909025922866 -14.152518753902736
2.9797979797979925 -14.151418593216817
2.971802305622682 -14.14940981558944
2.9293527049087142 -14.14141414141413
2.7777777777777906 -14.11751511380845
2.746401460393011 -14.11003782402935
2.628416296316927 -14.08875542085479
2.5757575757575886 -14.081833352464825
2.495489607765045 -14.061146173421585
2.460819813575986 -14.05433170157553
2.398663484429377 -14.040404040404027
2.3737373737373866 -14.035483108394052
2.2937887009131703 -14.019342612218143
2.2392051186348745 -14.006881886311616
2.1717171717171846 -13.995955309800165
2.1281731989268593 -13.982937912184251
1.9753304762055215 -13.945027445902467
1.9696969696969824 -13.943723842122576
1.9661881337765934 -13.942902775314316
1.9531200268823627 -13.939393939393927
1.8030623023993815 -13.904008404671327
1.7676767676767804 -13.89710626149063
1.706111143374798 -13.877828315091945
1.6431433029252898 -13.861907202125217
1.5656565656565784 -13.845559604875104
1.4846009750319868 -13.818429327998317
1.4281451018648235 -13.801882475602172
1.3636363636363764 -13.787243155665667
1.3268978565661413 -13.77411224444396
1.210004125241904 -13.737373737373725
1.1616161616161744 -13.724232405926452
1.1412559609571407 -13.71701353671469
1.0168586177909407 -13.680111079178756
0.9595959595959724 -13.665126850415344
0.8653469581224357 -13.629602536827058
0.8447890127775844 -13.622566790555336
0.7575757575757704 -13.594611679112331
0.7126397760963414 -13.58028951683295
0.5893313322726078 -13.535353535353522
0.5638531820274091 -13.527055908881682
0.5555555555555685 -13.524590175242432
0.5375819222738819 -13.517379902071836
0.41402360332219745 -13.474865285566691
0.3535353535353664 -13.455837383477737
0.2675433061177313 -13.419325380750955
0.21786329789140307 -13.399681479709558
0.1515151515151644 -13.377644849935459
0.12094489941615241 -13.363903585432332
0.04796857300899139 -13.33333333333332
-0.05050505050503762 -13.29696908054108
-0.11693842959787275 -13.266899954240484
-0.1665051516482827 -13.247313232456362
-0.19954759746211756 -13.232323232323218
-0.2525252525252396 -13.210900390750488
-0.30948324485096523 -13.188271123638842
-0.3535353535353406 -13.168082119785282
-0.43508954931320243 -13.131313131313117
-0.4489364012832237 -13.1257040780509
-0.45454545454544165 -13.123513685121438
-0.4696589988814309 -13.116199586977128
-0.5898228425174402 -13.064570317264915
-0.6565656565656437 -13.037232173162941
-0.7280882348731887 -13.00081550760046
-0.8436076348947519 -12.944271152984008
-0.8585858585858457 -12.937844772323107
-0.864152486277831 -12.9348595569849
-0.8749529933902168 -12.929292929292915
-1.001554126743614 -12.87024099543048
-1.0606060606060477 -12.843625055421116
-1.1359667396078859 -12.80263340627455
-1.2447885116067388 -12.745110478292224
-1.2626262626262497 -12.736182980245946
-1.2686290013212962 -12.73327546596776
-1.2794380946625303 -12.727272727272712
-1.402453917732032 -12.665080180358293
-1.4646464646464517 -12.634371479196414
-1.5336342070638422 -12.594240267669901
-1.654607682413559 -12.52525252525251
-1.6666666666666536 -12.51895456515107
-1.6822206162498583 -12.509698575669304
-1.7926881411556086 -12.449253797721262
-1.832807546171502 -12.424242424242408
-1.8686868686868556 -12.404085200135698
-1.9211106459525982 -12.37565610049805
-1.9696969696969566 -12.344957875164834
-2.0052829320144716 -12.323232323232308
-2.0474097368285933 -12.299934989353844
-2.0707070707070576 -12.286804167314887
-2.171255866269178 -12.222683527670188
-2.171835578370757 -12.222340628875806
-2.2727272727272596 -12.163134190150807
-2.2978854731897047 -12.146370321674551
-2.3358976173212347 -12.121212121212105
-2.4219187835360785 -12.068383430000722
-2.4747474747474616 -12.036008175933132
-2.544144521952899 -11.988588966397339
-2.645876785973664 -11.919191919191903
-2.6647328094970324 -11.907157051921272
-2.6767676767676636 -11.899456157590496
-2.743152148782657 -11.85280744717691
-2.7847876606168227 -11.825191701020861
-2.8787878787878656 -11.762663240414314
-2.90505041839097 -11.743434256774805
-2.9408284025122793 -11.7171717171717
-3.0236955969600814 -11.660059233323713
-3.0808080808080676 -11.62042659600577
-3.140854469822013 -11.575197904165442
-3.220089889866048 -11.515151515151498
-3.2566360879580767 -11.488959320281305
-3.2828282828282696 -11.469997343369842
-3.3711316108075886 -11.401434641110615
-3.483839887023945 -11.313131313131295
-3.48441763525414 -11.312700463536965
-3.4848484848484715 -11.312375030820105
-3.4886615370048966 -11.30931826097487
-3.598257838563568 -11.22452046482619
-3.612492419915179 -11.212121212121193
-3.6868686868686735 -11.153090389555851
-3.710842772968679 -11.135085197211097
-3.739311365958665 -11.111111111111093
-3.8221762617245556 -11.044398483946773
-3.8888888888888755 -10.989847915368916
-3.932319850503184 -10.9525218707052
-3.982171227574539 -10.90909090909089
-4.041324893410279 -10.859506711592092
-4.0909090909090775 -10.817214369263302
-4.14923406074399 -10.7653956769056
-4.213888536060597 -10.707070707070688
-4.256082525886855 -10.670223940028263
-4.29292929292928 -10.63743256665832
-4.361898893374946 -10.574020105496153
-4.43568011555193 -10.505050505050486
-4.466705924321554 -10.476806934422557
-4.4949494949494815 -10.450573684984011
-4.570521091974569 -10.37860190005537
-4.648489322350952 -10.303030303030283
-4.673356997237552 -10.279417603298153
-4.696969696969683 -10.256519533699857
-4.7752216645359535 -10.179262068576353
-4.853041462389495 -10.10101010101008
-4.876118731094157 -10.078138933114351
-4.8989898989898855 -10.054973991785392
-4.976047539586681 -9.976047539586673
-5.049878949111492 -9.898989898989878
-5.075003139929768 -9.872982937909558
-5.101010101010088 -9.845458748457004
-5.172976200439506 -9.768935796399095
-5.239381624389721 -9.696969696969676
-5.269952826726278 -9.663892220665664
-5.303030303030289 -9.627294055906695
-5.365914281993361 -9.557833473912545
-5.42177499404717 -9.494949494949473
-5.460836598356446 -9.450735588255428
-5.505050505050491 -9.399562635937857
-5.554690063658864 -9.342568851537644
-5.597127139010939 -9.292929292929271
-5.647438562880313 -9.23329714873889
-5.707070707070693 -9.161051973906526
-5.739038745688747 -9.122877129527122
-5.765333205504951 -9.090909090909069
-5.8294389814565335 -9.011257163274706
-5.909090909090896 -8.910166135924767
-5.9185780521435 -8.89837603194147
-5.926084168630959 -8.888888888888866
-5.9819435821667595 -8.816036215813002
-6.006893011633833 -8.784670789411601
-6.010101010100996 -8.780232237384938
-6.082368601092174 -8.686868686868664
-6.095326189909574 -8.671083765667142
-6.111111111111097 -8.649847813057619
-6.182531595142836 -8.5562689688802
-6.236180770335688 -8.484848484848461
-6.268432433669209 -8.44014960538637
-6.313131313131299 -8.377026488730092
-6.352938430544641 -8.3226354002416
-6.381666885311516 -8.282828282828259
-6.435943069153002 -8.20361983682976
-6.515151515151501 -8.086068440710644
-6.517320080036757 -8.08297664569331
-6.518823680347047 -8.080808080808056
-6.525626229563913 -8.070333366395646
-6.599563121349048 -7.9631994849854015
-6.657118520780201 -7.878787878787855
-6.680572266722827 -7.842188428338978
-6.717171717171704 -7.784243439453868
-6.759920456160851 -7.7195164157568
-6.7878996540329615 -7.676767676767653
-6.837444882478456 -7.595020640054204
-6.895072016174373 -7.4988673777649835
-6.910225419221203 -7.474747474747451
-6.913782875719898 -7.469338431275443
-6.919191919191905 -7.46016547701423
-6.990880899530309 -7.344416253065652
-7.035021347251768 -7.2727272727272485
-7.066059541325688 -7.21757469284083
-7.121212121212107 -7.118837346698645
-7.139098613583147 -7.088593563078087
-7.149665306720736 -7.070707070707047
-7.181645703518229 -7.010273488400925
-7.211385797685657 -6.9588605451603955
-7.222222222222208 -6.937872394849966
-7.260941830678418 -6.868686868686845
-7.283895233089744 -6.82934977854428
-7.323232323232309 -6.753451726144477
-7.354079008603466 -6.6975133520378
-7.371157297341243 -6.666666666666643
-7.416646333081386 -6.573252656817567
-7.421960690455096 -6.563374831869227
-7.475250236292461 -6.4646464646464405
-7.491400276063716 -6.430794215457646
-7.525252525252512 -6.360065126336913
-7.558245181454767 -6.295618918828494
-7.575313482263176 -6.262626262626239
-7.6154534865978585 -6.172425301280891
-7.622641996192457 -6.157995531545983
-7.626262626262612 -6.149817951902794
-7.669207011703513 -6.0606060606060375
-7.688496562923094 -6.021829896256418
-7.727272727272713 -5.933636692179223
-7.751374822146883 -5.882687953460005
-7.762993166546553 -5.858585858585835
-7.787139650260153 -5.798718935598395
-7.813029263381195 -5.742322192674115
-7.853115865216169 -5.656565656565633
-7.874611616586295 -5.6018843438590125
-7.929292929292915 -5.465696872397784
-7.932672912196528 -5.4579254374490445
-7.934187156013596 -5.454545454545431
-7.936962778155968 -5.4468756056823775
-7.9922488546666814 -5.315481177898995
-8.01951717599367 -5.2525252525252295
-8.0486063057728 -5.169818426984911
-8.069573101405835 -5.11224508041231
-8.093792649177331 -5.050505050505027
-8.104521008954157 -5.023712928146066
-8.131313131313117 -4.947745971969225
-8.15881965872458 -4.875991375896288
-8.169831442662796 -4.848484848484825
-8.187179534357375 -4.792618445440568
-8.211509994547217 -4.726661509698723
-8.242405135473321 -4.646464646464623
-8.263370531837175 -4.57650184496848
-8.292089071461941 -4.485688706315799
-8.307355913948378 -4.4444444444444215
-8.313166004586732 -4.424277115697834
-8.33333333333332 -4.357998987021644
-8.362164392173705 -4.2712553012646035
-8.372372205702906 -4.242424242424219
-8.385999987883872 -4.189757587873667
-8.40931413750583 -4.116384844576525
-8.435059301726541 -4.040404040404017
-8.454957716348728 -3.9600082213992227
-8.470121255315751 -3.903616118421586
-8.489172621272983 -3.838383838383815
-8.499648834949484 -3.8026791379797777
-8.535353535353522 -3.663583358190236
-8.541345577188487 -3.642355678198578
-8.543201284025734 -3.636363636363613
-8.545246007650551 -3.6264711640665848
-8.583715640147522 -3.482705539137411
-8.597954143231368 -3.434343434343411
-8.613145186966246 -3.356551782730687
-8.622515458891462 -3.3194851558611496
-8.646851910051451 -3.232323232323209
-8.66087720122775 -3.155826696177236
-8.673923148991863 -3.0937536186848678
-8.690677932741595 -3.030303030303007
-8.69749628621927 -2.990425579148553
-8.72760301931895 -2.8380535463375787
-8.730035455263838 -2.828282828282805
-8.731038118657061 -2.821947209566142
-8.737373737373725 -2.7876561304885494
-8.76469699830686 -2.653585887195738
-8.771184559592813 -2.626262626262603
-8.776274700841014 -2.5873616627953133
-8.796017409550643 -2.4828860964193185
-8.809056551872727 -2.424242424242401
-8.818699196908083 -2.3429169647080434
-8.824536406180599 -2.3093848910290733
-8.83773125406904 -2.2222222222221992
-8.838383838383827 -2.2177943501354966
-8.851879958776644 -2.134708241604916
-8.856264538850509 -2.1033314207454166
-8.872256641715124 -2.0202020202019972
-8.877971745039176 -1.9587798258472464
-8.88947600437661 -1.8680997531991124
-8.896348522686047 -1.8181818181817953
-8.901372989918952 -1.7801608687068204
-8.917558154254658 -1.637997401300863
-8.920243708704403 -1.6161616161615933
-8.922249850439831 -1.5990175272074976
-8.939393939393927 -1.4287856398795666
-8.940866702410077 -1.4156141771575401
-8.941094716065116 -1.4141414141413913
-8.941165950012072 -1.4123694035232464
-8.958711624499065 -1.2314388972263275
-8.96141956057922 -1.2121212121211893
-8.96203622288881 -1.189478928626306
-8.973928608287265 -1.0446356789943247
-8.978267315714083 -1.0101010101009873
-8.97882141917394 -0.9706735303209739
-8.986578129148755 -0.8552649978356144
-8.991824090330248 -0.8080808080807853
-8.99185987084263 -0.7556148766320829
-8.996684894147517 -0.6633515608141746
-9.002231817191182 -0.6060606060605833
-9.001434073890872 -0.5440204715636376
-9.00424145775844 -0.4688879224048943
-9.009594918675885 -0.40404040404038133
-9.007779318240301 -0.3356550251940066
-9.009210379668808 -0.2718366422950612
-9.013984962943976 -0.20202020202017928
-9.011090154920936 -0.13032398649317067
-9.040393013206184 -0.10099907381223605
-9.141322927711002  2.27318*10^-14
-9.040393013206184 0.10099907381228154
-9.01109015492098 0.13032398649317053
-9.013984962944393 0.20202020202022475
-9.009210379667453 0.2718366422937505
-9.007779318238912 0.33565502519544077
-9.009594918675932 0.4040404040404268
-9.004241457758532 0.4688879224050317
-9.001434073891428 0.5440204715631268
-9.002231817192026 0.6060606060606288
-8.996684894147991 0.6633515608146937
-8.991859870842696 0.7556148766320611
-8.991824090329784 0.8080808080808308
-8.98657812914885 0.8552649978357537
-8.97882141917397 0.9706735303209902
-8.97826731571433 1.0101010101010328
-8.973928608286991 1.0446356789940976
-8.962036222886898 1.1894789286282643
-8.961419560577486 1.2121212121212348
-8.958711624497987 1.231438897225295
-8.941165950013689 1.4123694035216745
-8.94109471606664 1.4141414141414368
-8.940866702411368 1.415614177158878
-8.939393939393927 1.4287856398926326
-8.922249850440675 1.599017527208386
-8.921109327676882 1.6161616161616388
-8.917558154255621 1.637997401299945
-8.901372989919587 1.7801608687075008
-8.896348522686857 1.8181818181818408
-8.889476004377343 1.8680997531984256
-8.877971745037536 1.9587798258456517
-8.872256641711632 2.020202020202043
-8.85626453884975 2.1033314207462204
-8.851879958776957 2.1347082416052747
-8.838383838383827 2.217794350129133
-8.837731254068036 2.222222222222245
-8.824536406180632 2.309384891029152
-8.818699196908561 2.3429169647076105
-8.809056551872912 2.424242424242447
-8.796017409550625 2.4828860964193478
-8.776274700840982 2.5873616627953915
-8.771184559593156 2.626262626262649
-8.764696998306759 2.6535858871956832
-8.737373737373725 2.78765613049483
-8.73103811865803 2.8219472095671563
-8.730035455265162 2.828282828282851
-8.72760301932052 2.8380535463360546
-8.697496286220176 2.9904255791495045
-8.690677932743633 3.030303030303053
-8.673923148994668 3.093753618682108
-8.66087720122902 3.155826696178552
-8.646851910051284 3.232323232323255
-8.622515458890646 3.319485155860381
-8.613145186964664 3.3565517827323155
-8.59795414323132 3.434343434343457
-8.583715640147249 3.482705539137183
-8.54524600765199 3.626471164065191
-8.542812004253722 3.636363636363659
-8.541345577189347 3.642355678199484
-8.535353535353522 3.663516710361105
-8.516360499071231 3.73737373737376
-8.499648834950525 3.8026791379808635
-8.489172621273022 3.838383838383861
-8.470121255313806 3.9036161184235776
-8.454957716347531 3.960008221398071
-8.435059301727232 4.040404040404063
-8.409314137505387 4.116384844576129
-8.385999987879492 4.189757587878094
-8.37237220569738 4.242424242424265
-8.362164392169543 4.271255301260488
-8.33333333333332 4.357998987011073
-8.313166004585742 4.424277115696891
-8.307355913947424 4.444444444444468
-8.29208907146241 4.4856887063153765
-8.263370531838854 4.5765018449702035
-8.242405135474744 4.646464646464669
-8.211509994547482 4.726661509699035
-8.187179534358025 4.792618445439963
-8.168037161498553 4.848484848484871
-8.158819658723884 4.875991375895637
-8.131313131313117 4.946699887725688
-8.130320594394462 4.949494949494972
-8.104521008951108 5.023712928143064
-8.09379264917451 5.050505050505073
-8.069573101400156 5.1122450804180355
-8.048606305771532 5.1698184269836895
-8.019517175998189 5.252525252525276
-7.992248854668595 5.3154811779009545
-7.936962778154602 5.44687560568379
-7.934187156012436 5.454545454545477
-7.932672912195863 5.457925437448425
-7.929292929292915 5.465696872395487
-7.874611616586435 5.601884343859199
-7.853115865219978 5.656565656565679
-7.813029263378645 5.742322192671611
-7.787139650252918 5.7987189356056765
-7.762993166546319 5.858585858585881
-7.7513748221467 5.882687953459868
-7.727272727272713 5.933636692173582
-7.6884965629213005 6.021829896254671
-7.671633897514499 6.060606060606084
-7.622641996193133 6.157995531546705
-7.615453486600568 6.172425301278228
-7.575313482265377 6.262626262626285
-7.558245181457539 6.295618918831313
-7.525252525252512 6.360065126346583
-7.491400276066063 6.430794215460038
-7.475250236296829 6.464646464646487
-7.421960690457983 6.56337483187216
-7.416646333090418 6.57325265680858
-7.371157297344772 6.666666666666689
-7.354079008605533 6.697513352039913
-7.323232323232309 6.753451726138305
-7.283895233086629 6.829349778541212
-7.263450759970605 6.868686868686892
-7.211385797686513 6.958860545161298
-7.181645703523417 7.010273488395783
-7.149665306724652 7.070707070707093
-7.139098613585188 7.088593563080174
-7.121212121212107 7.11883734670128
-7.066059541324466 7.217574692839654
-7.031395522798359 7.272727272727295
-7.020202020202007 7.291396928787994
-6.99088089952807 7.344416253063459
-6.972028735704063 7.373737373737396
-6.919191919191905 7.459819135058214
-6.913782875722355 7.469338431277947
-6.9102254192264665 7.474747474747497
-6.895072016182645 7.498867377756757
-6.837444882474627 7.595020640050421
-6.787899654025916 7.6767676767676996
-6.759920456158257 7.719516415754253
-6.717171717171704 7.784243439445024
-6.680572266715874 7.842188428332071
-6.657118520770766 7.878787878787901
-6.599563121337493 7.9631994849738925
-6.525626229622934 8.070333366336671
-6.518823680372431 8.080808080808103
-6.517320080051493 8.082976645708094
-6.515151515151501 8.086068440746104
-6.435943069147061 8.203619836823865
-6.381666885313421 8.282828282828305
-6.352938430553264 8.32263540025027
-6.313131313131299 8.377026488752813
-6.2684324336782025 8.44014960539541
-6.233256780478855 8.484848484848508
-6.212121212121199 8.513343888179648
-6.1825315951504285 8.556268968887839
-6.1587487296840795 8.58585858585861
-6.111111111111097 8.648724381427247
-6.095326189911778 8.67108376566939
-6.0823686010993585 8.68686868686871
-6.010101010100996 8.780232237357204
-6.006893011620445 8.784670789398259
-5.981943582115198 8.816036215864608
-5.926084168656578 8.888888888888912
-5.9185780521555085 8.898376031953525
-5.909090909090896 8.91016613595746
-5.829438981438423 9.011257163256642
-5.765333205490907 9.090909090909115
-5.739038745684518 9.122877129522939
-5.707070707070693 9.161051973889512
-5.647438562868545 9.233297148727168
-5.5971271389848765 9.292929292929317
-5.554690063651421 9.342568851530247
-5.505050505050491 9.399562635904672
-5.46083659835122 9.450735588250248
-5.421774994034378 9.49494949494952
-5.365914282001632 9.557833473920862
-5.303030303030289 9.627294055839522
-5.269952826698479 9.663892220637912
-5.239381624319219 9.696969696969722
-5.17297620044057 9.768935796400205
-5.101010101010088 9.845458748569595
-5.075003140000199 9.872982937980035
-5.0498789492420535 9.898989898989925
-4.9760475396295645 9.976047539629603
-4.8989898989898855 10.05497399180228
-4.876118731117744 10.078138933137986
-4.85304146239762 10.101010101010127
-4.775221664543945 10.179262068584391
-4.696969696969683 10.25651953361845
-4.673356997206981 10.279417603267628
-4.648489322219506 10.30303030303033
-4.570521091956709 10.378601900037557
-4.4949494949494815 10.450573685003992
-4.466705924362875 10.476806934463925
-4.435680115637563 10.505050505050532
-4.361898893413806 10.574020105535059
-4.29292929292928 10.637432566518214
-4.256082525785087 10.67022393992654
-4.213888535975347 10.707070707070734
-4.149234060845487 10.765395677007144
-4.0909090909090775 10.817214369293543
-4.041324893316234 10.859506711498092
-3.9821712275392858 10.909090909090937
-3.932319850602811 10.952521870804873
-3.8888888888888755 10.989847915442564
-3.8221762617659083 11.044398483988171
-3.739311366006646 11.11111111111114
-3.7108427729724878 11.135085197214954
-3.6868686868686735 11.155041838599269
-3.598257838556505 11.224520464819172
-3.4886615368129 11.309318261166913
-3.4848484848484715 11.312375030860247
-3.4844176352766096 11.31270046355948
-3.483839887078647 11.313131313131342
-3.3711316108654734 11.401434641168546
-3.2828282828282696 11.469997343276068
-3.2566360879012195 11.488959320224494
-3.22008988994347 11.515151515151544
-3.1408544700326124 11.575197904376088
-3.0808080808080676 11.620426596424224
-3.023695596813019 11.660059233176698
-2.940828402833311 11.717171717171746
-2.9050504184751 11.743434256858981
-2.8787878787878656 11.762663240563812
-2.7847876608493607 11.825191701253445
-2.743152148146294 11.85280744781332
-2.6767676767676636 11.89945615746467
-2.6647328094249056 11.907157051849191
-2.645876785756163 11.919191919191949
-2.544144522237355 11.988588966681842
-2.4747474747474616 12.036008176116095
-2.4219187840380436 12.068383430502733
-2.3358976178790996 12.121212121212151
-2.2978854732238383 12.14637032170873
-2.2727272727272596 12.163134190553649
-2.17183557864759 12.222340629152685
-2.1712558651969798 12.222683528742433
-2.0707070707070576 12.28500378329432
-2.0474097367296387 12.299934989254934
-2.0064056610623062 12.323232323232354
-1.9211106458939948 12.375656100439492
-1.8686868686868556 12.404085199481896
-1.832807544761568 12.424242424242454
-1.7926881409753004 12.449253797541001
-1.682220613945794 12.509698577973415
-1.6666666666666536 12.518954566344103
-1.6625153185658883 12.521101177151792
-1.6546076846284865 12.525252525252556
-1.5336342070746898 12.594240267680796
-1.4646464646464517 12.63437147907025
-1.4024539176755244 12.665080180301832
-1.2794380934008784 12.727272727272759
-1.2686290009256758 12.733275465572184
-1.2626262626262497 12.736706840473797
-1.2447885126959721 12.745110477203037
-1.135966739736411 12.802633406403121
-1.0606060606060477 12.843625054564116
-1.0015541262253222 12.870240994912235
-0.8749529923374991 12.929292929292961
-0.8641524859895671 12.934859556696683
-0.8585858585858457 12.937844771897536
-0.8436076355275676 12.94427115235124
-0.7280882348138806 13.0008155075412
-0.6565656565656437 13.037232173154456
-0.5898228426148596 13.06457031736238
-0.46965899144244766 13.116199594416157
-0.45454545454544165 13.123102618748876
-0.44893640437762805 13.12570408114535
-0.4352488785215133 13.131313131313163
-0.30948324316951764 13.188271121957442
-0.2525252525252396 13.210900381869243
-0.1995475847922097 13.232323232323264
-0.16650515105840025 13.247313231866526
-0.11693842546161719 13.266899958376786
-0.05050505050503762 13.296969088191126
-0.023605436660767094 13.306433719489094
0.04796855045401835 13.333333333333366
0.12094489377931954 13.363903591069212
0.1515151515151644 13.377644860015426
0.21786330762900258 13.399681489447206
0.2675433035875243 13.419325383281208
0.310664593866309 13.434343434343468
0.3535353535353664 13.451066062142916
0.41402360316332437 13.474865285725611
0.5375819232255028 13.517379903023503
0.5555555555555685 13.524590176585862
0.5638531808871249 13.527055910022012
0.5893313283765307 13.535353535353568
0.712639775716282 13.580289517213057
0.7575757575757704 13.598286990899286
0.8447890125435038 13.6225667903213
0.8653469582394427 13.629602536710097
0.9595959595959724 13.665126850096252
1.0168586179996406 13.680111078970102
1.1412559592688971 13.717013535026494
1.1616161616161744 13.724232404626802
1.1721710673106307 13.726818831679314
1.2100041290196695 13.73737373737377
1.3268978562948275 13.77411224471532
1.3636363636363764 13.787243155520729
1.4281451028870848 13.80188247662448
1.4846009744425892 13.818429328587762
1.561873629286243 13.838383838383873
1.5656565656565784 13.83948716270064
1.643143302290254 13.861907202760298
1.7061111439889791 13.877828315706171
1.7676767676767804 13.897106260123756
1.8030623030605915 13.904008404010161
1.9531200326920113 13.939393939393973
1.9661881349700572 13.942902774120899
1.9696969696969824 13.944029492670879
1.9753304743484361 13.945027444045428
2.1281731989523203 13.982937912158837
2.1717171717171846 13.995955309613619
2.239205119108675 14.006881886785463
2.293788700650808 14.019342612480552
2.3737373737373866 14.041559459088077
2.4608198127434173 14.054331702408144
2.495489608445768 14.061146174102355
2.5757575757575886 14.081833351592504
2.6284162972033 14.088755419968464
2.7464014591990007 14.110037822835386
2.7777777777777906 14.117515112799785
2.7991876271991756 14.12000429199279
2.9293527078034485 14.141414141414176
2.9718023058525262 14.149409815359641
2.9797979797979925 14.151418592915403
2.9909025918547396 14.152518753470924
3.1446281819788116 14.17860414125356
3.1818181818181945 14.184202806259757
3.2318409477773504 14.191436907373332
3.3203974322801164 14.204855092972457
3.3838383838383965 14.218330021465684
3.4665363426631095 14.224112100238889
3.4988389816731047 14.22843374559967
3.5858585858585985 14.238906137201043
3.616801664593264 14.242424242424278
3.6788231840574803 14.250469745235497
3.697029852432424 14.252585407988002
3.7878787878788005 14.268612965911277
3.8597675469246444 14.271545584388535
3.924581527026874 14.27811688056225
3.9898989898990025 14.284843467819863
4.043406786723257 14.289926546610124
4.147442882181235 14.298958033696408
4.1919191919192045 14.30530275535206
4.229607275624661 14.30574625972892
4.366145490601408 14.315640440096379
4.393939393939407 14.317584589475981
4.418283502160991 14.319090235212794
4.581115348422466 14.328590095897235
4.595959595959609 14.330233961725352
4.609389893853174 14.330004045540814
4.792695610577631 14.3381501560322
4.797979797979811 14.33835080818577
4.80291527643872 14.338498864975469
4.963358943478125 14.343434343434378
4.998742609975266 14.344691733459126
5.000000000000012 14.344737706605322
5.001343313877273 14.344777657311639
5.19677053892969 14.348684006524902
5.202020202020215 14.349235222332235
5.207483635182667 14.34889777659683
5.3976774549274085 14.349797292547388
5.404040404040417 14.350378902658472
5.4104951388742215 14.349889078268182
5.601564377766042 14.347930571728956
5.606060606060619 14.348283441063833
5.610509227229927 14.347882964603686
5.70707070707072 14.345816233178828
5.7911422250629085 14.343434343434378
5.8076732335455254 14.343026768899083
5.80808080808082 14.343011224584798
5.808523788866108 14.34299136264909
6.003045263795224 14.33637859712858
6.010101010101023 14.33600633156302
6.017995015081107 14.335540338454294
6.196019525530583 14.327332656843735
6.212121212121225 14.327326984904172
6.230657125753334 14.32489842980227
6.386582179693571 14.315875108986523
6.414141414141427 14.313631479714658
6.446770583111056 14.310805174464749
6.574675210246068 14.301947937518817
6.616161616161628 14.30097642087266
6.6666557782250475 14.292940181370959
6.760187577336491 14.285440102589039
6.818181818181831 14.27910520556028
6.890709531961031 14.270906629655178
6.942941289023121 14.266173612255466
7.020202020202033 14.262788741882131
7.119428907532758 14.244207456103652
7.122669812645343 14.243881933857487
7.133377730914889 14.242424242424278
7.222222222222235 14.231983822378117
7.303146254730136 14.222338173922077
7.350608262335901 14.215048303320712
7.424242424242436 14.210586591643324
7.481151489877189 14.19832320704893
7.586948513533406 14.180728254143409
7.626262626262639 14.17808839043659
7.823009605026749 14.141414141414176
7.82757507458674 14.140706387718074
7.828282828282841 14.140621682855002
7.829332523607254 14.140364446089762
8.001061072608595 14.112172183719725
8.030303030303044 14.108437910331196
8.074797916791901 14.096919254925318
8.171203682126778 14.080294591217706
8.232323232323246 14.072073575708886
8.327667113207637 14.046070260529783
8.337273926009027 14.044344633079755
8.434343434343448 14.03077649619283
8.505366008894896 14.010416513945419
8.58493646807377 13.990821107683853
8.636363636363651 13.98346403629002
8.670244152244928 13.97327445527525
8.801784659204731 13.939393939393973
8.831678729144581 13.932688830154701
8.838383838383853 13.93082580486188
8.850133379705545 13.927644398072283
8.995141183564265 13.894131082554182
9.040404040404056 13.885063353973779
9.121664206184201 13.858133773613828
9.153612381292707 13.850582078262423
9.193850842186023 13.838383838383873
9.242424242424258 13.825755633076103
9.313171983178496 13.808121478128008
9.401023949657468 13.780794232160764
9.44444444444446 13.771966510431845
9.469902735312134 13.762832028241446
9.549117668805039 13.73737373737377
9.625149415431018 13.716058506340126
9.646464646464663 13.7105955265506
9.68947466657503 13.694363717263403
9.779782882604183 13.668671771493086
9.848484848484865 13.650941172872036
9.931609869448025 13.618478556316727
9.987777480878103 13.598081104980531
10.050505050505068 13.581995515729389
10.083731313926656 13.568579798775154
10.15151515151517 13.542277945712963
10.170440897526612 13.535353535353568
10.232875660341994 13.515703943170292
10.25252525252527 13.507777258057072
10.297164518281265 13.490714269597573
10.381962049751584 13.462770130559681
10.450220666812308 13.434343434343468
10.454545454545473 13.432798385588688
10.529080213416599 13.407868092204492
10.619423582845874 13.370475407053167
10.656565656565675 13.359217183227443
10.674426916399858 13.351194593167548
10.716705385421603 13.333333333333366
10.820160965277534 13.294908440025022
10.858585858585878 13.281215138207076
10.957059125390725 13.234860066528519
10.960762227475207 13.233489500202491
11.06060606060608 13.198331873479157
11.105813513205488 13.176520583912572
11.203494852851215 13.131313131313163
11.245366371724202 13.114053240411083
11.262626262626283 13.105338618172675
11.311607857146162 13.082331536793284
11.385383731243671 13.05205039791035
11.464646464646485 13.020495103089072
11.524779935512846 12.989426400159324
11.644429866480515 12.929292929292961
11.659742723081592 12.922368985707866
11.666666666666687 12.919274881644348
11.688515887182994 12.907443708776654
11.79775651319304 12.85836257379911
11.86868686868689 12.827033814847903
11.932994707253549 12.791580565839418
12.051694883289633 12.727272727272759
12.064443902091186 12.721009558656853
12.070707070707092 12.717276019834237
12.09278946684322 12.705190331136631
12.198982155095234 12.653527609640697
12.272727272727295 12.617913204486042
12.331153758690725 12.583679011215988
12.431862689405515 12.525252525252556
12.459905459399371 12.51041050990443
12.474747474747497 12.50252541216457
12.533511177636981 12.466488822363072
12.589044379775645 12.4375292282605
12.6767676767677 12.39178522319931
12.719086018289929 12.365550664754583
12.787645256240676 12.323232323232354
12.845861599789007 12.290306044233459
12.878787878787902 12.267491665032324
12.951690342699193 12.222222222222253
12.96997375524431 12.212397997668559
13.026261068434628 12.175759133585627
13.080808080808104 12.145426473569197
13.095462992291173 12.135867032695222
13.117935176808608 12.121212121212151
13.221050766252262 12.059434604636106
13.282828282828307 12.021935561314073
13.343922759897566 11.980286396261207
13.432916841408051 11.919191919191949
13.46452904747286 11.8988724818163
13.48484848484851 11.885575503816943
13.583205962937013 11.815529195260252
13.602201346077534 11.801839057962924
13.686868686868712 11.747813726295359
13.729700477044302 11.717171717171746
13.824810358975482 11.653093187258314
13.888888888888914 11.609020475450583
13.942749963176105 11.569012589438735
14.014291463235724 11.515151515151544
14.058880630435628 11.483123054678055
14.090909090909117 11.459577348279156
14.173426312086324 11.395648534308549
14.278208457910974 11.313131313131342
14.286562149373342 11.306764169575365
14.292929292929319 11.301789767378674
14.351822362748745 11.254238243311915
14.400137855013753 11.218319673195573
14.494949494949521 11.146020789435697
14.51436570820204 11.130527324363658
14.534663023686285 11.11111111111114
14.595959595959624 11.061835376326336
14.626950397137591 11.041091811279006
14.658707619165718 11.010101010101039
14.696969696969724 10.978517965068708
14.738067378541063 10.950188590662275
14.786658820122113 10.909090909090937
14.847854932818048 10.857955942919059
14.898989898989926 10.814074060064012
14.956422888126854 10.76450369620766
15.02171299375087 10.707070707070734
15.06385888348875 10.669919489549356
15.101010101010129 10.636297019421992
15.170232916928011 10.574273320968416
15.24603760392138 10.505050505050532
15.275600672624849 10.47762087464505
15.303030303030331 10.451512595315442
15.38000595395004 10.380005953950036
15.4613596994963 10.30303030303033
15.483482441507174 10.28146223948697
15.505050505050534 10.259918804728132
15.586054923068396 10.182014519027991
15.668844593756207 10.101010101010127
15.687740086827644 10.081679480767034
15.707070707070736 10.061454057944925
15.788546928621503 9.98046612054069
15.869253993687817 9.898989898989925
15.888476791885628 9.878375781784614
15.909090909090938 9.855819056672463
15.987523017787138 9.775401805665924
16.063020382135182 9.696969696969722
16.085670150682198 9.671528736540779
16.11111111111114 9.642455856125547
16.182892586282485 9.566730970120863
16.250256338136108 9.49494949494952
16.279152480318526 9.460970662136702
16.313131313131343 9.42047271856287
16.374396619413897 9.354194599211873
16.430689974264006 9.292929292929317
16.468551776731776 9.246329554509549
16.515151515151544 9.18847723331767
16.561517767524535 9.137275343282104
16.60347751592573 9.090909090909115
16.653156891140885 9.026894264878257
16.717171717171745 8.944221917559553
16.7432774794785 8.914994651195666
16.766748652432085 8.888888888888912
16.831607440226048 8.80130440992301
16.910229901639703 8.695830704420956
16.917608066516795 8.68686868686871
16.918259944479537 8.685936712156298
16.91919191919195 8.6846111082223
17.008274646416595 8.573931212073154
17.02020202020205 8.554617391677516
17.075242024603163 8.484848484848508
17.096988783817736 8.46062514745409
17.121212121212153 8.420387180850613
17.149903614347995 8.383838383838405
17.184176683602054 8.345792845218206
17.221072308905747 8.282828282828305
17.222222222222253 8.28113590388419
17.269508752917396 8.229104712513346
17.323232323232354 8.146632622635885
17.352484860033186 8.110060617608935
17.368612068227954 8.080808080808103
17.424242424242454 7.996368928198965
17.43230876745206 7.987864323007607
17.45951968758563 7.944520716454825
17.50858245635055 7.878787878787901
17.514646789427072 7.868182142962418
17.525252525252554 7.850349894741965
17.598095637467846 7.749610788982989
17.65330395019921 7.6767676767676996
17.679170076827535 7.628665026322476
17.72727272727276 7.544655846451591
17.75697309224598 7.504447839720719
17.771440658959243 7.474747474747497
17.82828282828286 7.377188358521188
17.82990462838827 7.375359173842809
17.83388154742417 7.368138654596087
17.900732819158527 7.272727272727295
17.910035797217304 7.253470140651636
17.929292929292963 7.21287616575041
17.956386643870076 7.171717171717194
17.98801548868333 7.129429630097461
18.014909820119385 7.070707070707093
18.030303030303063 7.041731649918335
18.061887723085682 7.001281662479613
18.125826728281634 6.874173271718421
18.129412991432392 6.868686868686892
18.129985591076686 6.867359328450413
18.131313131313163 6.864586850793202
18.207010772447916 6.742364307801442
18.259353108052238 6.666666666666689
18.280076414544123 6.613409747877446
18.333333333333364 6.4975010980976675
18.346499827691733 6.477812959004857
18.35701332872729 6.464646464646487
18.3679272391607 6.430052558819153
18.416412273325584 6.345705202618501
18.434343434343468 6.300066163903762
18.456067582476287 6.262626262626285
18.487409700788724 6.21468242806144
18.5073399754234 6.161616161616184
18.53535353535357 6.097465739679566
18.550733578090227 6.075986103342741
18.556149950331836 6.060606060606084
18.57192240822947 6.024037187730182
18.617056297485753 5.940288620718067
18.669852545462152 5.858585858585881
18.68452882127573 5.805740942487839
18.737373737373773 5.666881271516637
18.741331634258938 5.660523553450846
18.74470572274546 5.656565656565679
18.745944553479816 5.647994840459634
18.808678855496048 5.5258505726677525
18.83184862021586 5.454545454545477
18.838383838383873 5.436764322032164
18.869970172456043 5.385121687607548
18.902979992528824 5.288939199390426
18.92331508446 5.252525252525276
18.926251376161513 5.239382689292815
18.939393939393973 5.199268646666548
18.989379278519166 5.1004903896302665
19.00378365160863 5.050505050505073
19.036084912061664 4.9538140778373805
19.03868794025884 4.947778849349738
19.096151988230332 4.848484848484871
19.10219412347878 4.809264830549479
19.118908620910737 4.7474747474747705
19.141414141414174 4.674172688589476
19.151798232294773 4.6568487373452685
19.15430972725695 4.646464646464669
19.159892207858604 4.62798658002024
19.209629498435476 4.512659801465767
19.25488170585755 4.444444444444468
19.2586855407219 4.359695641731989
19.269948476771322 4.315910109087322
19.299087910565717 4.242424242424265
19.312205494787467 4.211195393777355
19.32838169925578 4.141414141414164
19.343434343434378 4.082861259353559
19.358252000884693 4.055221697854379
19.361267025213138 4.040404040404063
19.36729253801668 4.01654584582176
19.4099849853248 3.904934480274283
19.456131833272178 3.838383838383861
19.44937680523171 3.742306098160995
19.45198586400847 3.7298323178097688
19.502934406201476 3.636363636363659
19.50253569496074 3.5934447858698184
19.532322769078032 3.447475210720008
19.538303754519948 3.434343434343457
19.53837869307181 3.427267581960683
19.545454545454582 3.389954204626396
19.58844589640852 3.2753145832771904
19.629704520197905 3.232323232323255
19.60768796541143 3.170089812366406
19.62513909635107 3.1099875811995403
19.63839663827641 3.030303030303053
19.646464646464683 2.984038608948741
19.663045683232944 2.9458739660612143
19.669331651511488 2.9064259242461477
19.710075295330256 2.828282828282851
19.70517633436874 2.7859844151768085
19.72652985465559 2.6472075190818423
19.731390778293267 2.626262626262649
19.734290107440305 2.6130779862281703
19.746545207514945 2.525252525252548
19.747474747474783 2.5185841181800352
19.772083212976522 2.4488508897441865
19.77510323448354 2.424242424242447
19.77976132840003 2.3919558433171986
19.80669306612786 2.2814405408753204
19.862927713848194 2.222222222222245
19.86709440919849 2.102602560498537
19.896696734869646 1.9674038055767051
19.905778768651672 1.8181818181818408
19.89094020975484 1.7596270784416974
19.901642986143333 1.6640135795132898
19.920925830453356 1.6161616161616388
19.912812142330903 1.5794788089975569
19.927678016630423 1.4359583470059953
19.929380205093715 1.4141414141414368
19.930102553802108 1.39474901844856
19.9464621098415 1.2151540517747168
19.946991922692167 1.2121212121212348
19.946240736623697 1.2088669992499477
19.949494949494984 1.1715348538785024
19.95541420040844 1.117030362024592
19.956641863486887 1.1111111111111338
19.964143544030907 1.0247496046369575
19.965572959255173 1.0101010101010328
19.9661193217162 0.993476637879818
19.971960242054305 0.8305461006401499
19.967480615223007 0.8080808080808308
19.974483833561212 0.7830919240146033
19.9676563008847 0.6242219574503435
19.959142058016678 0.6060606060606288
19.949494949494984 0.48503137050673695
19.938369371985857 0.6060606060606288
19.845999747643713 0.704585606229558
19.747474747474783 0.779409720087757
19.73236981037981 0.7929758709858601
19.600009586693737 0.8080808080808308
19.552250479292123 0.8148767419183716
19.545454545454582 0.8131839645337399
19.542276558674224 0.8112587948611873
19.524544542423605 0.8080808080808308
19.36443497830806 0.7870801732071471
19.343434343434378 0.7891934742544128
19.320118696513987 0.7847651611604392
19.206681499578227 0.7428134499167777
19.141414141414174 0.7282923429167966
19.06028592733146 0.687188820143342
18.99207274513144 0.658739411798097
18.939393939393973 0.6312076943025399
18.925352326200894 0.6201022192537095
18.9070880675439 0.6060606060606288
18.800900180722543 0.5425341627118571
18.737373737373773 0.5036698220478874
18.683384727988887 0.4580294134253091
18.62492889539019 0.4040404040404268
18.573463021649815 0.36593091774417963
18.53535353535357 0.3334580892713487
18.471585158382133 0.2657885789916604
18.421391768455543 0.20202020202022475
18.37819329490345 0.15716024045013846
18.333333333333364 0.0987204603009722
18.293828888785942 0.03950444454744525
18.27369897746299  2.27318*10^-14
18.293828888774662 -0.03950444455867903
18.333333333333364 -0.09872046031913365
18.378193294880123 -0.15716024047342178
18.421391768437836 -0.20202020202017928
18.471585158366643 -0.265788579007105
18.53535353535357 -0.33345808927027243
18.57346302165048 -0.3659309177434695
18.624928895404366 -0.40404040404038133
18.683384728002572 -0.4580294134115806
18.737373737373773 -0.5036698220326515
18.800900180720046 -0.542534162714311
18.907088067550184 -0.6060606060605833
18.925352326205672 -0.6201022192488838
18.939393939393973 -0.6305675611932429
18.992072745140867 -0.6587394118074759
19.060285927314567 -0.6871888201601917
19.141414141414174 -0.7282923429313201
19.206681499586374 -0.7428134499085883
19.320118696448123 -0.7847651610945308
19.343434343434378 -0.7891934741920363
19.524544542601966 -0.8080808080807853
19.54227655869996 -0.8112587948354083
19.545454545454582 -0.8131839645026818
19.552250479249278 -0.8148767418754801
19.600009586648234 -0.8080808080807853
19.732369810471504 -0.7929758710775068
19.747474747474783 -0.7794097202232284
19.845999747851177 -0.7045856064369784
19.938369371949417 -0.6060606060605833
19.949494949494984 -0.4850313724759202
19.968476545697683 -0.5870790098578823
19.959142058049643 -0.6060606060605833
19.967656300752374 -0.6242219573179728
19.974483833129273 -0.7830919244464974
19.967480615092263 -0.8080808080807853
19.97196024191264 -0.8305461004984408
19.966119322139075 -0.9934766374568966
19.965081156794497 -1.0101010101009873
19.964143544424356 -1.0247496050303613
19.956641863747503 -1.1111111111110883
19.949494949494984 -1.1715348581873575
19.9462407370553 -1.208866999681506
19.946991923039764 -1.2121212121211893
19.946462110251964 -1.215154051364207
19.930102553695313 -1.3947490183417202
19.92938020503391 -1.4141414141413913
19.927678016523327 -1.4359583471130486
19.912812142385754 -1.5794788090523646
19.920925830548406 -1.6161616161615933
19.90164298595229 -1.6640135797042876
19.890940209389207 -1.7596270780760186
19.905778768542817 -1.8181818181817953
19.896696734898903 -1.9674038056059149
19.86709440934964 -2.10260256034734
19.86292771402854 -2.2222222222221992
19.80669306599468 -2.2814405407420955
19.779761327943945 -2.39195584377324
19.77510323426105 -2.424242424242401
19.772083212813047 -2.448850889580667
19.747474747474783 -2.518584117296133
19.746545207394117 -2.525252525252502
19.73429010738555 -2.61307798617337
19.731390778259527 -2.626262626262603
19.726529854609932 -2.6472075191274547
19.705176334567803 -2.7859844153758235
19.710075295524202 -2.828282828282805
19.669331651572605 -2.9064259241849846
19.663045683141032 -2.9458739659692554
19.646464646464683 -2.9840386080557963
19.63839663804847 -3.030303030303007
19.625139096340984 -3.109987581189409
19.607687965317037 -3.1700898124607546
19.629704520138414 -3.232323232323209
19.588445896261405 -3.2753145831300303
19.545454545454582 -3.38995420482775
19.538378693119128 -3.427267582007958
19.538303754584643 -3.434343434343411
19.532322769154213 -3.4474752106437805
19.502535694980914 -3.593444785889944
19.50293440629145 -3.636363636363613
19.451985864080328 -3.729832317737863
19.44937680527363 -3.7423060982028655
19.456131833249792 -3.838383838383815
19.40998498527208 -3.9049344802215153
19.367292538214016 -4.016545845624378
19.36126702533206 -4.040404040404017
19.358252001020663 -4.055221697990301
19.343434343434378 -4.082861259558563
19.328381699245703 -4.141414141414118
19.312205494859736 -4.211195393849577
19.299087910537146 -4.242424242424219
19.269948477074426 -4.315910108784173
19.258685540924255 -4.359695641934299
19.254881705810387 -4.4444444444444215
19.209629498325487 -4.512659801355731
19.159892207795288 -4.62798658008351
19.154309727245206 -4.646464646464623
19.151798232293626 -4.656848737344074
19.141414141414174 -4.674172688498288
19.118908620848224 -4.747474747474724
19.102194123476053 -4.809264830546703
19.09615198824103 -4.848484848484825
19.038687940255517 -4.94777884934637
19.036084912040817 -4.953814077858183
19.003783651598965 -5.050505050505027
18.989379278437614 -5.1004903895486695
18.961562188952207 -5.151515151515128
18.939393939393973 -5.19646287079062
18.926251376173347 -5.239382689304603
18.91974356735434 -5.2525252525252295
18.902979992473956 -5.288939199445249
18.86997017238754 -5.385121687538995
18.838383838383873 -5.436764322126647
18.831848620277896 -5.454545454545431
18.808678855528868 -5.525850572700528
18.74594455342133 -5.647994840518075
18.7447057226894 -5.656565656565633
18.741331634227446 -5.660523553419306
18.737373737373773 -5.666881271449309
18.684528821294098 -5.805740942506161
18.6698525455316 -5.858585858585835
18.61705629749865 -5.940288620730915
18.571922408266552 -6.024037187693054
18.556149950383755 -6.0606060606060375
18.550733578080457 -6.075986103332925
18.53535353535357 -6.097465739782561
18.507339975506586 -6.161616161616138
18.487409700763568 -6.214682428036239
18.45606758240019 -6.262626262626239
18.434343434343468 -6.3000661639956395
18.416412273438606 -6.34570520273148
18.367927239106823 -6.4300525588729815
18.3570133285036 -6.4646464646464405
18.3464998275991 -6.477812958912175
18.333333333333364 -6.4975010979049435
18.280076414587942 -6.61340974792122
18.259353108197725 -6.666666666666643
18.207010772405305 -6.742364307758784
18.131313131313163 -6.86458685074736
18.129985591058748 -6.86735932843243
18.12941299140761 -6.868686868686845
18.125826728234028 -6.874173271765981
18.061887723159522 -7.0012816625534064
18.030303030303063 -7.041731649998485
18.01490982013595 -7.070707070707047
17.98801548877368 -7.129429630187764
17.95638664378983 -7.171717171717148
17.929292929292963 -7.212876165556949
17.91003579720987 -7.253470140644156
17.90073281914939 -7.2727272727272485
17.833881547801543 -7.368138654218666
17.829904628501893 -7.375359173956383
17.82828282828286 -7.37718835876614
17.771440658961996 -7.474747474747451
17.756973092243342 -7.504447839718036
17.72727272727276 -7.539624560822987
17.705926778930277 -7.575757575757552
17.679170076891758 -7.628665026386653
17.6397661638274 -7.676767676767653
17.62626262626266 -7.695690816641013
17.598095637399865 -7.749610788914962
17.525252525252554 -7.8503498945004875
17.51464678933816 -7.868182142873458
17.50858245619248 -7.878787878787855
17.45951968757276 -7.9445207164676495
17.432308767511966 -7.98786432306747
17.424242424242454 -7.996368928378914
17.36861206840483 -8.080808080808056
17.352484860095977 -8.11006061767168
17.323232323232354 -8.141732988220602
17.296424645714794 -8.181818181818159
17.269508752856048 -8.229104712451951
17.222222222222253 -8.28113590364295
17.221072308744404 -8.282828282828259
17.184176683526648 -8.345792845142753
17.149903614194915 -8.38383838383836
17.121212121212153 -8.420387180752517
17.096988783827367 -8.460625147463677
17.08084211555007 -8.484848484848461
17.008274646473666 -8.57393121213018
16.91919191919195 -8.684611108118053
16.91825994443653 -8.685936712113248
16.917608066442035 -8.686868686868664
16.91022990131763 -8.695830704742981
16.83160744031759 -8.801304410014506
16.76674865243179 -8.888888888888866
16.743277479472095 -8.914994651189215
16.717171717171745 -8.944221917542054
16.653156891159796 -9.02689426489712
16.60347751603517 -9.090909090909069
16.561517767572962 -9.137275343330487
16.515151515151544 -9.188477233529932
16.46855177677755 -9.246329554555276
16.430689974432944 -9.292929292929271
16.37439661946119 -9.354194599259118
16.313131313131343 -9.420472718635681
16.279152480328683 -9.460970662146815
16.250256338131564 -9.494949494949473
16.182892586304803 -9.566730970143135
16.11111111111114 -9.642455856090463
16.08567015066481 -9.671528736523346
16.063020382101925 -9.696969696969676
15.987523017856187 -9.775401805734925
15.909090909090938 -9.855819056636976
15.888476791876656 -9.878375781775595
15.869253993633166 -9.898989898989878
15.788546928597812 -9.980466120516953
15.707070707070736 -10.061454057769287
15.687740086766059 -10.081679480705404
15.66884459364287 -10.10101010101008
15.586054923087367 -10.182014519046916
15.505050505050534 -10.25991880478189
15.48348244150397 -10.28146223948372
15.461359699522157 -10.303030303030283
15.380005953988958 -10.380005953988908
15.303030303030331 -10.451512595452286
15.275600672706128 -10.477620874726282
15.246037604061359 -10.505050505050486
15.170232917008452 -10.57427332104881
15.101010101010129 -10.636297019456633
15.063858883522583 -10.669919489583142
15.021712993732171 -10.707070707070688
14.956422888169161 -10.764503696249921
14.898989898989926 -10.814074060016345
14.847854932860727 -10.857955942961691
14.786658820108583 -10.90909090909089
14.738067378561826 -10.950188590682995
14.696969696969724 -10.978517965086395
14.65870761916188 -11.010101010100993
14.626950397117636 -11.041091811259005
14.538289898011666 -11.111111111111093
14.51436570818275 -11.130527324344321
14.494949494949521 -11.143124931504387
14.406747126241251 -11.212121212121193
14.400137854953135 -11.218319673134909
14.351822363421858 -11.254238242638754
14.292929292929319 -11.301789767193352
14.286562149273239 -11.306764169475215
14.278208457663034 -11.313131313131295
14.173426312017055 -11.395648534239234
14.090909090909117 -11.459577348455367
14.058880630545483 -11.483123054787864
14.014291463446957 -11.515151515151498
13.942749963196633 -11.569012589459216
13.888888888888914 -11.609020475310304
13.824810358952986 -11.65309318723577
13.729700476959335 -11.7171717171717
13.704771070041968 -11.735074100344956
13.686868686868712 -11.747813726269719
13.602201345944875 -11.801839058095537
13.583205962962987 -11.81552919528618
13.48484848484851 -11.885575503768491
13.464529047446955 -11.898872481790349
13.432916841328055 -11.919191919191903
13.34392275988802 -11.980286396251614
13.282828282828307 -12.021935561293747
13.221050766177695 -12.059434604561494
13.117935176751391 -12.121212121212105
13.095462992256083 -12.135867032660084
13.080808080808104 -12.145426473518052
13.026261068501812 -12.1757591335184
12.969973755232578 -12.212397997656781
12.878787878787902 -12.271516171658893
12.845861599865088 -12.290306044309494
12.787645256488439 -12.323232323232308
12.719086018406976 -12.365550664871584
12.6767676767677 -12.391785223315173
12.58904437981438 -12.437529228299189
12.533511177639701 -12.466488822360306
12.474747474747497 -12.502525412092421
12.459905459362568 -12.510410509867581
12.431862689257317 -12.52525252525251
12.33115375864827 -12.583679011173485
12.272727272727295 -12.617913204413084
12.198982155056498 -12.653527609601916
12.092789467156718 -12.705190330823086
12.070707070707092 -12.717941556650363
12.064443901999281 -12.721009558564901
12.051694883020822 -12.727272727272712
11.932994707260532 -12.791580565846354
11.86868686868689 -12.827033814920588
11.797756513217466 -12.85836257382349
11.688515887374178 -12.907443708585424
11.666666666666687 -12.919274881530823
11.65974272300182 -12.922368985628047
11.644429866286007 -12.929292929292915
11.524779935578723 -12.989426400225152
11.464646464646485 -13.020495103221565
11.385383731232102 -13.052050397898734
11.311607857070797 -13.082331536868603
11.262626262626283 -13.107107126571254
11.245366371782723 -13.114053240469557
11.203494853105362 -13.131313131313117
11.105813513265996 -13.176520583973033
11.06060606060608 -13.198331873613936
10.960762227572914 -13.233489500300152
10.957059125183001 -13.234860066736196
10.858585858585878 -13.281215138246276
10.820160965343876 -13.294908440091318
10.716705385382078 -13.33333333333332
10.674426916368152 -13.351194593135796
10.656565656565675 -13.359217183177279
10.61942358278952 -13.370475407109476
10.529080213501498 -13.407868092289345
10.454545454545473 -13.440409098883354
10.381962049820697 -13.462770130628746
10.29716451818712 -13.490714269691672
10.25252525252527 -13.507777258076748
10.232875660358076 -13.515703943186328
10.172852905618228 -13.535353535353522
10.083731313959234 -13.568579798807688
10.050505050505068 -13.578363637712666
9.987777480774097 -13.598081105084491
9.931609869488152 -13.61847855635681
9.848484848484865 -13.650941172975653
9.77978288268306 -13.668671771571917
9.68947466643797 -13.694363717400417
9.646464646464663 -13.71059552661794
9.625149415487476 -13.716058506396537
9.549117669132977 -13.737373737373725
9.46990273535686 -13.762832028286125
9.44444444444446 -13.77196651048871
9.401023949721054 -13.780794232097131
9.313171983103508 -13.808121478052975
9.242424242424258 -13.832530559647632
9.1536123812202 -13.85058207818987
9.121664206244061 -13.858133773553922
9.040404040404056 -13.885063354155841
8.995141183620769 -13.89413108261064
8.850133379534698 -13.927644398243082
8.838383838383853 -13.931379219334598
8.831678729257307 -13.93268883026738
8.80178465982806 -13.939393939393927
8.670244152328415 -13.973274455358691
8.636363636363651 -13.983464036371743
8.584936468177872 -13.990821107579706
8.505366008828897 -14.010416513879376
8.434343434343448 -14.02432207941307
8.354148423347992 -14.040404040404027
8.337273926003641 -14.044344633074322
8.32766711319826 -14.046070260539114
8.232323232323246 -14.072073575851109
8.17120368208622 -14.080294591177102
8.074797916770065 -14.096919254947109
8.030303030303044 -14.106089614024341
8.00106107264349 -14.112172183754575
7.829332523768446 -14.140364445928524
7.828282828282841 -14.140621682733267
7.827575074477012 -14.1407063876083
7.823009604226727 -14.14141414141413
7.656085659756637 -14.171237174908129
7.626262626262639 -14.178088390443772
7.5869485135531365 -14.180728254123633
7.481151490000799 -14.198323207172493
7.424242424242436 -14.210586591803027
7.350608262054238 -14.215048303602329
7.303146254909439 -14.222338174101335
7.222222222222235 -14.238632030342455
7.122669812413366 -14.243881933625465
7.119428907819335 -14.24420745581703
7.020202020202033 -14.262788741808512
6.942941289005092 -14.266173612237392
6.890709531855749 -14.270906629760415
6.818181818181831 -14.283468587041433
6.760187577428612 -14.285440102681113
6.666655778321918 -14.292940181274043
6.616161616161628 -14.30097642081399
6.574675210157026 -14.30194793742973
6.446770582904365 -14.310805174671394
6.414141414141427 -14.31553948828687
6.386582179943269 -14.315875109236174
6.230657125522459 -14.324898430033098
6.212121212121225 -14.327326985125493
6.196019525680707 -14.327332656993814
6.017995014960752 -14.335540338574603
6.010101010101023 -14.336463279055836
6.003045263910564 -14.336378597243872
5.808523788524571 -14.342991362990581
5.80808080808082 -14.34301122491223
5.80767323386043 -14.34302676921394
5.788782573285932 -14.343434343434332
5.610509227354095 -14.347882964727809
5.606060606060619 -14.34792031518983
5.601564377655458 -14.347930571839493
5.410495138688663 -14.349889078082578
5.404040404040417 -14.350378902490625
5.397677455115238 -14.349797292359511
5.207483635345548 -14.348897776759665
5.202020202020215 -14.348806562834111
5.196770538753391 -14.348684006701156
5.001343313369144 -14.344777656803464
5.000000000000012 -14.344737706113232

==> SL_Unsteady3_t3.txt <==
0.06961336797086534 -1.5619655793975555
0.1578947368421051 -1.6267458812665525
0.19577288724010444 -1.6463323759177901
0.2742655626245708 -1.6842105263157896
0.3329133767480866 -1.7197182021992818
0.36842105263157876 -1.7406612080602557
0.4561662242988409 -1.771955697983052
0.4816205203257023 -1.7815373744111398
0.5789473684210524 -1.8207875611601665
0.6414738023976334 -1.8322104081286823
0.754161566007816 -1.8594247239025532
0.7894736842105261 -1.8676573359162367
0.8155749387617036 -1.8686355875540859
0.994893791302661 -1.8896306334079245
0.9999999999999998 -1.8900233941733553
1.0051526903109866 -1.8895841517942764
1.2067869685462644 -1.8909974948620543
1.2105263157894735 -1.890757202217845
1.2154307259324721 -1.8898324319622646
1.3997854118820883 -1.8734696224084044
1.4210526315789471 -1.86949859542348
1.455753647402901 -1.8600358262813097
1.5766680568588285 -1.839825951595671
1.6315789473684208 -1.8241954911009175
1.7364007948583378 -1.7890323738057068
1.7380155186538362 -1.7883002708198479
1.8421052631578945 -1.7518362662207783
1.891369267627079 -1.7334745307849742
1.9919629634647813 -1.6842105263157896
2.0321255962960034 -1.6637045436644249
2.052631578947368 -1.6491779955415087
2.1392208374498116 -1.597621267813346
2.163828764436611 -1.5848813960155588
2.2631578947368416 -1.5157042373119414
2.289897989841948 -1.500424305631422
2.3279060391787145 -1.473684210526316
2.406514411882108 -1.4065144118821085
2.4736842105263155 -1.3362266910806255
2.5146457180126776 -1.3041194022232043
2.559503301534769 -1.2631578947368423
2.614529106136814 -1.193476474557867
2.6842105263157894 -1.0968531095195622
2.706068386495989 -1.0744894391275683
2.725211730368263 -1.0526315789473686
2.7892947231301033 -0.9475473821330544
2.78942657504559 -0.9473213118876955
2.789473684210526 -0.9472320247018148
2.848773308009161 -0.8421052631578949
2.8608055997927617 -0.8081740208453936
2.894736842105263 -0.7436384128893893
2.8981132038864232 -0.7368421052631581
2.923373522226347 -0.6602156274895055
2.9371376689247928 -0.6315789473684212
2.9601484536647824 -0.5661673358089016
2.967707295576637 -0.4940230850503217
2.962913855687799 -0.42105263157894757
3.0081208301093207 -0.32391030379353175
3.008883950920228 -0.30690552276398264
2.952962546707457 -0.2687520203916682
2.894736842105263 -0.24793139552259366
2.809943620139532 -0.3362594096132164
2.7666612742713586 -0.3386018836233785
2.6842105263157894 -0.3917284133529892
2.662374080456744 -0.3992161857199024
2.4862461628309007 -0.4084906792743622
2.4736842105263155 -0.4116138332992771
2.465227536222315 -0.412595957274947
2.2984515129472745 -0.3857590133685149
2.2631578947368416 -0.3869651978629418
2.2163582247379487 -0.37425296158005467
2.13138394851162 -0.3423002620146959
2.052631578947368 -0.31849919188756454
2.046921144666699 -0.31578947368421073
2.052631578947368 0.3254855003221713
2.1313839485116186 0.34230026201469677
2.2163582247379536 0.37425296158005894
2.2631578947368416 0.3869651978629464
2.2984515129472665 0.38575901336852225
2.465227536222317 0.41259595727494836
2.4736842105263155 0.4126097457772444
2.486246162830902 0.40849067927436067
2.662374080456733 0.3992161857198909
2.6842105263157894 0.3917284133529725
2.7666612742713657 0.33860188362337085
2.8099436201395336 0.3362594096132179
2.894736842105263 0.24793139552257976
2.9529625467073095 0.26875202039152024
3.0088839509202634 0.30690552276394634
3.008120830109357 0.3239103037935678
2.9629138556877823 0.4210526315789471
2.9677072955765795 0.4940230850502639
2.960148453664706 0.5661673358089776
2.937137668924758 0.6315789473684208
2.9233735222263353 0.6602156274894934
2.8981132038864095 0.7368421052631576
2.894736842105263 0.7436384128893493
2.860805599792728 0.8081740208453596
2.8487733080090516 0.8421052631578945
2.789473684210526 0.9472320247016986
2.78942657504555 0.9473213118876552
2.789294723129952 0.9475473821332054
2.725211730368267 1.0526315789473681
2.7060683864959802 1.0744894391275592
2.6842105263157894 1.0968531095195924
2.6145291061368416 1.1934764745578943
2.559503301534854 1.2631578947368418
2.5146457180127126 1.3041194022232387
2.4736842105263155 1.3362266910806706
2.4065144118821085 1.4065144118821082
2.327906039178768 1.4736842105263155
2.289897989841983 1.5004243056314566
2.2631578947368416 1.515704237311958
2.1638287644365297 1.584881396015477
2.1392208374500328 1.5976212678131243
2.052631578947368 1.6491779955414931
2.0321255962960034 1.6637045436644244
1.9919629634647955 1.6842105263157892
1.8913692676271208 1.7334745307850155
1.8421052631578945 1.751836266220825
1.7380155186537491 1.7883002708199345
1.7364007948583706 1.7890323738057392
1.7349270184098815 1.789473684210526
1.6315789473684208 1.8221847044348205
1.576668056858809 1.839825951595651
1.4557536474029527 1.8600358262812573
1.4210526315789471 1.8694985954234564
1.3997854118820634 1.8734696224083793
1.2154307259324475 1.8898324319622888
1.2105263157894735 1.8905925044063132
1.2067869685462855 1.890997494862075
1.0051526903110173 1.8895841517942453
0.9999999999999998 1.8900233941733244
0.9948937913026284 1.8896306334078914
0.8155749387616797 1.8686355875541092
0.7894736842105261 1.8660018600253687
0.7541615660078596 1.8594247239025963
0.6414738023975847 1.8322104081287307
0.5789473684210524 1.8207875611602347
0.4816205203256576 1.7815373744111842
0.45616622429894105 1.7719556979831514
0.36842105263157876 1.7406612080602655
0.33291337674808413 1.7197182021992838
0.27426556262452595 1.6842105263157892
0.19577288724008973 1.6463323759178046
0.1578947368421051 1.6267458812665565
0.06961336797083577 1.5619655793975846
-0.03703218405319288 1.4736842105263155
-0.04633311266611575 1.4673857442450626
-0.052631578947368585 1.4622046438003689
-0.15260104057817891 1.3631273563676523
-0.23618830150613757 1.2631578947368418
-0.24921994466138725 1.2492199446613867
-0.26315789473684226 1.2292917710301912
-0.3352779308862489 1.1247516150967747
-0.3758615160932223 1.0526315789473681
-0.40864136325830674 0.987588731679359
-0.4246056040799808 0.9473684210526313
-0.4584983666663209 0.8572911070178895
-0.46503361934084597 0.8421052631578945
-0.46743533963342776 0.8358563922650063
-0.47368421052631593 0.8140610507180159
-0.4982978920836265 0.7368421052631576
-0.5055695400885144 0.7049567757009592
-0.5140726623875266 0.6719673992296314
-0.5227450542452275 0.6315789473684208
-0.5263157894736843 0.6129439614230993
-0.5320379506631314 0.5846695296104996
-0.5343810149405787 0.5708821429541581
-0.5420600625538241 0.526315789473684
-0.546834193716717 0.4942026147693483
-0.5527826464692485 0.4472173535307514
-0.5560282550053108 0.4210526315789471
-0.558175924904679 0.4002811880625734
-0.5644295207694346 0.33030732133582835
-0.5656488054943674 0.3157894736842103
-0.5664859432289984 0.30332804849215594
-0.5714685044230907 0.21800517978743553
-0.5718581644415074 0.21052631578947345
-0.572068958687754 0.2036479060561746
-0.5736530444556883 0.16318906080746948
-0.573901508447524 0.15789473684210503
-0.5739939049746625 0.15294127339571473
-0.575188205259863 0.1090223210559264
-0.5753198517466146 0.10526315789473661
-0.5753469991648751 0.10166278863855893
-0.575346999164875 -0.10166278863855922
-0.5752796410706699 -0.10526315789473706
-0.575188205259863 -0.1090223210559268
-0.5739939049746617 -0.1529412733957144
-0.5739015084475231 -0.15789473684210548
-0.5736530444556874 -0.1631890608074708
-0.5720689586877543 -0.20364790605617544
-0.5718581644415078 -0.2105263157894739
-0.5714685044230912 -0.2180051797874355
-0.5664859432289988 -0.3033280484921568
-0.565648805494368 -0.31578947368421073
-0.564429520769435 -0.33030732133582846
-0.5581759249046789 -0.40028118806257373
-0.5560282550053101 -0.42105263157894757
-0.5527826464692485 -0.44721735353075187
-0.5468341937167166 -0.4942026147693483
-0.5420600625538233 -0.5263157894736844
-0.534381014940577 -0.5708821429541602
-0.5320379506631303 -0.5846695296104989
-0.5263157894736843 -0.6129439614231008
-0.5227450542452285 -0.6315789473684212
-0.5140726623875261 -0.6719673992296314
-0.5055695400885133 -0.7049567757009606
-0.4982978920836255 -0.7368421052631581
-0.4925703543229659 -0.7557282490598081
-0.47368421052631593 -0.8140610507180157
-0.4671950095670228 -0.8356160621986018
-0.4650336193408461 -0.8421052631578949
-0.45849836666632116 -0.8572911070178897
-0.42460560407997944 -0.9473684210526317
-0.4086413632583068 -0.9875887316793595
-0.3758615160932179 -1.0526315789473686
-0.3352779308862505 -1.124751615096777
-0.26315789473684226 -1.2292917710301738
-0.24921994466137926 -1.2492199446613792
-0.23618830150612471 -1.2631578947368423
-0.15260104057818125 -1.3631273563676551
-0.052631578947368585 -1.4622046438003773
-0.04633311266611946 -1.4673857442450668
-0.037032184053204485 -1.473684210526316
0.06961336797086534 -1.5619655793975555

==> SL_Unsteady4.txt <==
1.36363636363636	-3.25887750488494
1.28787878787878	-3.25187303907403
1.15864546092916	-3.23529393301023
1.02894976093255	-3.21347448149169
0.909090909090905	-3.18872901634868
0.782415621768029	-3.15697831762591
0.665075531539233	-3.12280325633955
0.551386046309187	-3.08497759005445
0.441165003602670	-3.04368348124581
0.319793726625160	-2.99242424242425
0.230586042297291	-2.95123213952089
0.129761921243821	-2.90054110905921
0.0224817212713819	-2.84090909090910
-0.0628169404442374	-2.79008966771696
-0.154727033181765	-2.73048460893934
-0.266545279718514	-2.65151515151516
-0.378787878787883	-2.56512429844897
-0.456048674414018	-2.50000000000000
-0.574167900774697	-2.39234971895652
-0.681818181818186	-2.28343455287603
-0.758802014734884	-2.19819595412882
-0.828123080470481	-2.11600186834927
-0.909090909090913	-2.01186869311764
-0.984848484848489	-1.90494637298707
-1.04176340713377	-1.81818181818182
-1.10582651744800	-1.71188712350861
-1.15980586835968	-1.61435132290514
-1.21053807224080	-1.51356837527110
-1.27108151238195	-1.38043363913321
-1.30957012141963	-1.28787878787879
-1.36363636363637	-1.13814318763078
-1.38922623342416	-1.06060606060607
-1.41756510085843	-0.963019646312972
-1.44850313827501	-0.842442532214406
-1.47468011796267	-0.722289579007035
-1.49649042102939	-0.606060606060610
-1.51515151515152	-0.475558352528946
-1.52661323466187	-0.378787878787883
-1.53752395841272	-0.249645170533930
-1.54375870710361	-0.122907959563065
-1.55305323700838	-0.0378558539007157
-1.54432407223432	0.104930132840371
-1.53895848713232	0.227272727272723
-1.52780490585437	0.366134488085020
-1.51767748429774	0.457071423691672
-1.49888600966926	0.589795100578345
-1.47557501080467	0.717999253228900
-1.45079587425611	0.833333333333329
-1.42904145043650	0.919443398048345
-1.39961236722322	1.02463005701921
-1.36410055179263	1.13682782451990
-1.32241544520639	1.25334213055118
-1.27853254838045	1.36363636363636
-1.21212121212122	1.51018433932585
-1.17217577688186	1.59090909090909
-1.12426979822016	1.67876050481014
-1.04908117261714	1.80665693019289
-0.989326957053640	1.89841786614454
-0.909090909090913	2.01186869311765
-0.828123080470429	2.11600186834921
-0.758802014734851	2.19819595412878
-0.681818181818186	2.28343455287594
-0.574167900774643	2.39234971895645
-0.456048674414295	2.50000000000000
-0.378787878787883	2.56512429844909
-0.287751937703419	2.63623678618826
-0.159249503072095	2.72727272727272
-0.101726162778622	2.76515151515151
0	2.82800552694574
0.0806317535168198	2.87391370102863
0.217560167652738	2.94483289492546
0.303030303030299	2.98510714001101
0.387335323757089	3.02175558533381
0.495951351957011	3.06465470864904
0.606060606060602	3.10367260390338
0.713006611255229	3.13724903549765
0.833333333333329	3.17062929846998
0.917796033877639	3.19052330660491
1.06060606060606	3.22011064830528
1.19513118456877	3.24058573002332
1.29322619700816	3.25222834844638
1.43302744174009	3.26394225522959
1.52622481528850	3.26864905771274
1.66666666666666	3.27072888472288
1.80978843415583	3.26596914160174
1.89684675208630	3.26048311572266
1.97375311029224	3.25351961698048
2.12121212121212	3.23607232370608
2.23256261186200	3.21741109671049
2.34848484848484	3.19484988693111
2.48153445000099	3.16335263181917
2.60010437532727	3.13040740563030
2.68939393939394	3.10210267173746
2.78787658037110	3.06818181818181
2.88143720058128	3.03295235209643
3.00273163387771	2.98211685097076
3.10606060606060	2.93496844212778
3.19452108149785	2.89149077846755
3.30515826043985	2.83120537592378
3.40909090909090	2.77111252066871
3.49687701000780	2.71524420211340
3.59848484848484	2.64687596962901
3.69706664637685	2.57575757575757
3.78787878787878	2.50433216637406
3.87319324797751	2.43379930858357
3.96930723933367	2.34848484848484
4.06952234198998	2.25134052380816
4.16666666666666	2.14870173537060
4.25100777184853	2.05403807487884
4.32018736407312	1.96969696969697
4.39393939393939	1.87358572231029
4.48035440085173	1.75308167357901
4.53723994018594	1.66666666666666
4.59773925897843	1.56743622867540
4.65231802543307	1.47049984361489
4.70856437138709	1.36363636363636
4.77272727272727	1.22429967810651
4.81022633348775	1.13636363636363
4.84204601245898	1.05416722458019
4.88128852014153	0.941894580747595
4.91653683065183	0.825627739742739
4.94719764072470	0.704773398300457
4.97325303559832	0.579313641658927
4.99336919925880	0.454545454545450
5.00263806657155	0.376149812216315
5.00539493901032	0.227272727272723
5.00212578571313	-0.380913664501016
4.99456752999433	-0.449112984539795
4.98199084103411	-0.530303030303035
4.96202250632829	-0.644038099732317
4.93263571158920	-0.765969044922548
4.89931788407914	-0.884166368927637
4.86206515803496	-0.998428794398610
4.82112676710123	-1.10900555498003
4.77877850856327	-1.21212121212122
4.72915340195981	-1.32006249286892
4.67877278166073	-1.42119702408498
4.62524066058898	-1.51918005452838
4.54545454545454	-1.65211126234711
4.50757575757575	-1.71136068506196
4.44950910716875	-1.79799395565361
4.38565717316345	-1.88565717316346
4.31924883893805	-1.97076399045322
4.24242424242424	-2.06329555693197
4.14391556796522	-2.17421859826827
4.04861242818684	-2.27272727272728
3.95352063410927	-2.36261154320019
3.86363636363636	-2.44151664495217
3.76742923455412	-2.52044955332466
3.66234276568784	-2.60173670508178
3.57381374344923	-2.66472283435833
3.48484848484848	-2.72328070742228
3.38934282622245	-2.78328222016185
3.29291616715049	-2.83837071260505
3.18181818181818	-2.89784383675576
3.06491337069363	-2.95454545454546
2.95454545454545	-3.00359263045434
2.87309498989816	-3.03599591919275
2.72727272727272	-3.08957300131610
2.63984390742801	-3.11773185014775
2.50000000000000	-3.15819941811949
2.40438578490337	-3.18181818181819
2.27272727272727	-3.21061103406049
2.14733552588489	-3.23145235290299
2.03500577930732	-3.24712699142854
1.89684675208579	-3.26048311572217
1.80978843415632	-3.26596914160125
1.66666666666666	-3.27072888472309
1.52622481528841	-3.26864905771266
1.43302744174014	-3.26394225522955
1.36363636363636	-3.25887750488494

==> SL_Unsteady6.txt <==
4.99732665726587	-0.148841808781024
4.91846747975741	-0.297255358545294
4.86412311678479	-0.378787878787874
4.81060606060605	-0.435380028277310
4.73400855880376	-0.491584316379516
4.64724018523595	-0.530303030303026
4.54545454545454	-0.554784690493337
4.42273557461798	-0.559099210981617
4.30342383887198	-0.545061009612863
4.17949818089794	-0.517471516071747
4.06459770527141	-0.480856840183121
3.95620117769280	-0.437738216246585
3.85267614859340	-0.389748093830831
3.73956082470974	-0.330469915618835
3.63636363636363	-0.269714228922595
3.56060606060606	-0.221435962657522
3.45998338388959	-0.151515151515147
3.34387471499112	-0.0652161940997770
3.33333333333333	0.0571746767836077
3.43017830651758	0.130427754088476
3.54325563736951	0.209922304036189
3.61049081326372	0.253145550372643
3.70482195141444	0.310329563737078
3.80254499838066	0.364121668286005
3.90365457519727	0.414527242984548
4.01515151515151	0.462892646417700
4.14464839373755	0.508284757373924
4.23977006364833	0.532957209078942
4.33972751891525	0.551848731036475
4.46969696969696	0.559197592773506
4.61159761969990	0.539917531815251
4.69696969696969	0.511120752112616
4.78086058164550	0.462678763463697
4.85860349307825	0.388906523381289
4.89308455595427	0.334188171318455
4.98037728946759	0.227272727272732
4.99732665726433	0.148841808779493

==> capsing2_im0.txt <==
-5.0+15 -1.6670082092611629
-4.905345530984471+15 -1.6736018374365826
-4.832859757887565+15 -1.674965021045461
-4.7368421052631575+15 -1.6622155983630569
-4.648023961910608+15 -1.6677655117736025
-4.5638131354426035+15 -1.6690762933373418
-4.473684210526314+15 -1.656757295687225
-4.391439716981694+15 -1.6611918619656736
-4.293879791123622+15 -1.6623008437552038
-4.210526315789472+15 -1.6505108608734014
-4.135698415656818+15 -1.6537752685537075
-4.022866611904612+15 -1.6544455592730356
-3.9473684210526296+15 -1.6433252259065492
-3.8809187844192756+15 -1.6453970050544078
-3.750520556925863+15 -1.645257399031129
-3.6842105263157876+15 -1.6350120312290692
-3.627232579723234+15 -1.635925315013607
-3.476502291509132+15 -1.63439702835124
-3.4210526315789456+15 -1.6253333503453233
-3.3747837296094847+15 -1.6252162703905146
-3.200343889662916+15 -1.621396521241866
-3.1578947368421035+15 -1.61398367910166
-3.123726769770305+15 -1.613115335492852
-2.9213780468626953+15 -1.6055885731784874
-2.8947368421052615+15 -1.600562442147007
-2.8742253712971175+15 -1.5994588392291977
-2.638613853615359+15 -1.585982274667993
-2.6315789473684195+15 -1.5845302143118145
-2.6264534200723197+15 -1.5840728957171533
-2.565065310500197+15 -1.5789473684210535
-2.3684210526315774+15 -1.5598066689730343
-2.350713766133255+15 -1.5612400819227308
-2.1497493118649817+15 -1.534461214450807
-2.1052631578947354+15 -1.5287725430611838
-2.0562926077660513+15 -1.5299768182923696
-1.91621403698216+15 -1.5048385945967868
-1.8421052631578934+15 -1.499129190974304
-1.751746998068347+15 -1.4885891033315073
-1.6851269306192544+15 -1.4727678062228504
-1.5789473684210513+15 -1.4512308586710867
-1.460658389277702+15 -1.4340784528275607
-1.431296033355077+15 -1.4312960333550793
-1.3157894736842093+15 -1.4044201594696841
-1.2487171063399873+15 -1.3828618410284335
-1.1842105263157883+15 -1.3727367067974812
-1.0850573570901318+15 -1.348215251826976
-1.0526315789473673+15 -1.337279017921858
-1.0378321378956776+15 -1.3305889147359011
-0.9868751468973744+15 -1.3157894736842115
-0.9210526315789462+15 -1.2961485244168431
-0.8922817757742731+15 -1.2870186178795384
-0.8388974292084999+15 -1.2663657286862366
-0.7894736842105252+15 -1.248934977880048
-0.7441298741473555+15 -1.22955433637896
-0.6759252823173166+15 -1.2022410717910028
-0.6578947368421042+15 -1.1940710614195313
-0.651542892822599+15 -1.1905623703352957
-0.6398348028183324+15 -1.1842105263157905
-0.5263157894736832+15 -1.130313287122738
-0.4775846353617932+15 -1.1013627330592595
-0.4605263157894727+15 -1.0927744427112427
-0.3960257209832748+15 -1.0526315789473695
-0.3952178268519568+15 -1.0521505942006748
-0.3947368421052621+15 -1.0518908354714334
-0.3924644107608964+15 -1.0503591476030039
-0.3176198986598458+15 -0.9981695750243648
-0.26315789473684104+15 -0.9577680910793536
-0.226493591449353+15 -0.9210526315789485
-0.1756911093427148+15 -0.8769404696046535
-0.13157894736842+15 -0.8309356931527104
-0.10149655316837317+15 -0.7894736842105273
-0.05850033178081324+15 -0.7309733524297131
-0.04553874159482062+15 -0.7034334784369279
-0.021007519688955312+15 -0.6578947368421062
-0.014600889564836343+15 -0.6432938472772688
-0.0011257637591640182+15 -0.5932310269170608
-0.000742105076483604+15 -0.5921052631578957
-0.0007421050764827297+15 0.5921052631578937
-0.013449332727701574+15 0.6444454041144015
-0.02100751968895454+15 0.6578947368421042
-0.03515324102231033+15 0.6885309695040034
-0.0414840332824763+15 0.6993787701245816
-0.05490616680139701+15 0.7236842105263147
-0.058718727730290556+15 0.7307549564802336
-0.06578947368420947+15 0.7417877076819184
-0.08497872862870734+15 0.7702844292660274
-0.10035990324087121+15 0.7894736842105252
-0.1134825795038495+15 0.8075700520750957
-0.13157894736842+15 0.8294887744292013
-0.15632851712230084+15 0.8552631578947357
-0.17569110934271506+15 0.8769404696046512
-0.2264935914493505+15 0.9210526315789462
-0.26315789473684104+15 0.9577680910793536
-0.3176198986598452+15 0.9981695750243631
-0.39246441076089045+15 1.0503591476029956
-0.3947368421052621+15 1.0518908354714291
-0.3952178268519581+15 1.0521505942006713
-0.3960257209832783+15 1.0526315789473673
-0.4605263157894727+15 1.0927744427112407
-0.4775846353617934+15 1.101362733059257
-0.5263157894736832+15 1.130313287122737
-0.5632882569049141+15 1.1472380588845574
-0.6398348028183305+15 1.1842105263157883
-0.6515428928225986+15 1.1905623703352939
-0.6578947368421042+15 1.1940710614195298
-0.6759252823173225+15 1.2022410717910066
-0.7236842105263147+15 1.222566248831709
-0.7441298741473499+15 1.2295543363789634
-0.7894736842105252+15 1.2489756329962478
-0.7902387775128593+15 1.2492349066976647
-0.7923815617761494+15 1.2499999999999987
-0.8388974292084941+15 1.2663657286862404
-0.8922817757742768+15 1.2870186178795398
-0.9210526315789462+15 1.2963208180502346
-0.9365210064149099+15 1.3003210988482456
-0.986875146897384+15 1.3157894736842093
-1.036702147096457+15 1.3317189055351195
-1.0526315789473673+15 1.3372790179218543
-1.0840151674575722+15 1.3471730621944142
-1.1394513962239332+15 1.3605486037760646
-1.1842105263157883+15 1.3737462333953763
-1.2160766168053279+15 1.38157894736842
-1.2434920107776246+15 1.388086936590794
-1.261770012076783+15 1.393348959445204
-1.3157894736842093+15 1.4044201594696801
-1.3512512575331284+15 1.4119066372037112
-1.4308312830525887+15 1.4308312830525887
-1.4473684210526303+15 1.433244748167943
-1.4606583892777087+15 1.4340784528275519
-1.5789473684210513+15 1.4512308586710883
-1.685126930619248+15 1.4727678062228546
-1.7517469980683564+15 1.4885891033315144
-1.8421052631578934+15 1.4930273142808204
-1.9162140369821647+15 1.50483859459678
-2.0562926077660384+15 1.5299768182923543
-2.1052631578947354+15 1.5287725430611725
-2.1497493118649915+15 1.5344612144507952
-2.3507137661332833+15 1.5612400819227572
-2.3684210526315774+15 1.5598066689730659
-2.385742422603964+15 1.5616259984486647
-2.565065310499783+15 1.5789473684210513
-2.6264534200722887+15 1.5840728957171821
-2.6315789473684195+15 1.5845302143118454
-2.6386138536154036+15 1.5859822746680357
-2.8742253712971424+15 1.5994588392291704
-2.8947368421052615+15 1.6023983875085692
-2.921378046862664+15 1.6055885731784534
-3.123726769770272+15 1.6131153354928829
-3.1578947368421035+15 1.6139836791016904
-3.2003438896629697+15 1.6213965212419172
-3.3747837296094563+15 1.6252162703905406
-3.4210526315789456+15 1.6297696846708123
-3.476502291509088+15 1.634397028351194
-3.6272325797232763+15 1.6359253150135624
-3.6842105263157876+15 1.6350120312290444
-3.750520556925843+15 1.6452573990311066
-3.8809187844193196+15 1.6453970050543614
-3.9473684210526296+15 1.6499759821938036
-4.022866611904529+15 1.654445559272951
-4.135698415656881+15 1.6537752685536415
-4.210526315789472+15 1.650510860873402
-4.293879791123493+15 1.6623008437550728
-4.391439716981818+15 1.6611918619655468
-4.473684210526314+15 1.6652310953886094
-4.56381313544277+15 1.6690762933375056
-4.648023961910392+15 1.6677655117738173
-4.7368421052631575+15 1.6622155983630393
-4.832859757887153+15 1.6749650210450466
-4.905345530984889+15 1.6736018374361623
-5.0+15 1.6670082092612732

==> capsing2_im0p5.txt <==
-4.377726015265193+15 5.
-4.245059609001886+15 4.92160705766478
-4.166666666666667+15 4.876780849213089
-4.1406193180066335+15 4.861111111111111
-4.0707560404750645+15 4.818132848413825
-3.9097985382058007+15 4.722222222222222
-3.8888888888888893+15 4.709879444104577
-3.7285744757861763+15 4.604758857547157
-3.6111111111111116+15 4.538522763265289
-3.4620297327908487+15 4.444444444444445
-3.3845158096400945+15 4.393261968137684
-3.333333333333334+15 4.362597668386037
-3.114447832455755+15 4.225558943566866
-3.043857377629239+15 4.178364844592984
-2.777777777777778+15 4.000967682026376
-2.7124398126728466+15 3.954226853993821
-2.6218679930626023+15 3.8888888888888893
-2.3841977167656423+15 3.7269133943454693
-2.2222222222222223+15 3.6169291736959717
-2.0598262181543427+15 3.4957293374012135
-1.9444444444444446+15 3.419494248129532
-1.8327139129359755+15 3.333333333333334
-1.7402410853931118+15 3.259758914606889
-1.666666666666667+15 3.2102458493074986
-1.4727413727484013+15 3.0555555555555562
-1.4250799073170395+15 3.019364537127406
-1.3888888888888893+15 2.99170908371792
-1.1320802524271345+15 2.777777777777778
-1.12033160739879+15 2.7685572814900996
-1.1111111111111114+15 2.7612410304748414
-0.9844307569272196+15 2.6510974235938862
-0.9714310121699532+15 2.6396800989411586
-0.8333333333333336+15 2.5152389870531597
-0.8258869098539767+15 2.5074464234793568
-0.8182273373239978+15 2.5
-0.5555555555555558+15 2.2486485659107553
-0.5428609384520224+15 2.2349168393257557
-0.5318629233003093+15 2.2222222222222223
-0.277777777777778+15 1.9513209170417933
-0.2746871342829998+15 1.9475350879392228
-0.2723945856222871+15 1.9444444444444446
-0.2431650956869083+15 1.909831762353575
-0.14796976110685306+15 1.7964746833375917
-0.13888888888888912+15 1.7857416355895288
-0.04832936376727828+15 1.666666666666667
-0.026983529150020676+15 1.6396831375166465
-0+15 1.6030256084766858
--0.05086175126593915+15 1.5277777777777781
--0.08690369709369863+15 1.475792585982588
--0.13888888888888867+15 1.3934473697313925
--0.14156134973272574+15 1.3888888888888893
--0.1922772040317582+15 1.30338831514287
--0.27777777777777757+15 1.1364894425464938
--0.2894906882361541+15 1.1111111111111114
--0.2972216439566213+15 1.0916672449322677
--0.3475958902391231+15 0.9722222222222225
--0.36690623782544873+15 0.9224617933810049
--0.3951157243187606+15 0.8333333333333336
--0.41666666666666646+15 0.7529500736207757
--0.42904482051414755+15 0.7068225982919257
--0.4319829235939524+15 0.6944444444444446
--0.4359358303768852+15 0.675175280734226
--0.4529360746707352+15 0.5918249635596246
--0.4593835091741983+15 0.5555555555555558
--0.467016548370865+15 0.5052056738513573
--0.4717800011858538+15 0.4717800011858542
--0.4788988106765931+15 0.4166666666666669
--0.48579436881158217+15 0.3475389645217512
--0.48584719154887235+15 0.34695830265998384
--0.4915514414314856+15 0.277777777777778
--0.49457036706804647+15 0.21679258929026912
--0.4986918411977523+15 0.13888888888888912
--0.49869184119775223+15 -0.13888888888888867
--0.4945703670680466+15 -0.21679258929026876
--0.49155144143148594+15 -0.27777777777777757
--0.48520127604026003+15 -0.3481320572930729
--0.4788988106765931+15 -0.41666666666666646
--0.4714505764642482+15 -0.4714505764642482
--0.4595466570822962+15 -0.5555555555555554
--0.4355015841093522+15 -0.6756095270017585
--0.42908597396587017+15 -0.7068637517436479
--0.39541625544126624+15 -0.8333333333333331
--0.36690623782544873+15 -0.9224617933810043
--0.2972216439566202+15 -1.0916672449322682
--0.2894906882361533+15 -1.111111111111111
--0.27777777777777757+15 -1.1364894425464902
--0.1922772040317543+15 -1.3033883151428656
--0.13652171930412688+15 -1.3888888888888888
-0+15 -1.6038338191918118
-0.027119156616716322+15 -1.6395475100499504
-0.05090260774043193+15 -1.6666666666666665
-0.25172525390236605+15 -1.9183919205690325
-0.2747370018364455+15 -1.9474852203857769
-0.277777777777778+15 -1.9513209170417138
-0.5318629233003093+15 -2.2222222222222223
-0.5428609384520224+15 -2.2349168393257557
-0.5555555555555558+15 -2.2486485659107553
-0.8182273373239978+15 -2.5
-0.8256639879717513+15 -2.5076693453615824
-0.8333333333333336+15 -2.515219864595539
-0.9705552963779582+15 -2.638888888888889
-0.9714310121699724+15 -2.639680098941139
-0.9844307569269668+15 -2.651097423593633
-1.1111111111111114+15 -2.761274462916472
-1.1203316073987826+15 -2.7685572814901067
-1.1320802524271032+15 -2.7777777777777777
-1.3888888888888893+15 -2.9917090837179794
-1.4266658168111732+15 -3.0177786276332714
-1.666666666666667+15 -3.2085557204726025
-1.7402410853932027+15 -3.2597589146067976
-1.8327139129361272+15 -3.333333333333333
-1.9444444444444446+15 -3.4194942481294834
-2.0598262181544094+15 -3.495729337401146
-2.2222222222222223+15 -3.616929173695873
-2.3841977167656836+15 -3.726913394345427
-2.6218679930626143+15 -3.888888888888889
-2.7124398126728515+15 -3.9542268539938155
-2.777777777777778+15 -4.0029459852723575
-3.0255300406390524+15 -4.166666666666667
-3.043857377629239+15 -4.178364844592984
-3.114447832455755+15 -4.225558943566866
-3.333333333333334+15 -4.3625976683860195
-3.3845158096400945+15 -4.393261968137684
-3.4620297327908487+15 -4.444444444444445
-3.6111111111111116+15 -4.538522763265289
-3.7285744757861763+15 -4.604758857547157
-3.8888888888888893+15 -4.709879444104577
-3.9097985382058007+15 -4.722222222222222
-4.0707560404750645+15 -4.818132848413825
-4.1406193180066335+15 -4.861111111111111
-4.166666666666667+15 -4.876780849213089
-4.245059609001886+15 -4.92160705766478
-4.305555555555555+15 -4.958773395729588
-4.376043981930443+15 -5

==> capsing2_im1.txt <==
-2.061449406015845+15 5.
-1.9444444444444446+15 4.8964215068412145
-1.8559464945883648+15 4.810720172078302
-1.7583916549461351+15 4.722222222222222
-1.666666666666667+15 4.638402810477386
-1.5698411122124272+15 4.541269998898684
-1.4672365404126149+15 4.444444444444445
-1.3888888888888893+15 4.370157311183985
-1.289354246932022+15 4.266201308623534
-1.1111111111111114+15 4.089687132796969
-1.0151387472175162+15 3.9848612527824843
-0.932839805866814+15 3.8888888888888893
-0.747967880004859+15 3.6964765644395863
-0.5555555555555558+15 3.4826663868564656
-0.4887953074792051+15 3.400093581409685
-0.43982266525083497+15 3.333333333333334
-0.23886954389061252+15 3.0944637894427216
-0+15 2.777917355038633
--0.00005651635442100047+15 2.7778342941321994
--0.0000898835587318584+15 2.777777777777778
--0.0002829885966337256+15 2.7774947891811443
--0.18709240156639662+15 2.5
--0.22438316736679498+15 2.4466053895890174
--0.27777777777777757+15 2.362805918126675
--0.35981489344940265+15 2.2222222222222223
--0.43259373152603575+15 2.099260398192703
--0.46808438699413135+15 2.0319156130058684
--0.5140222112605751+15 1.9444444444444446
--0.5290896398676681+15 1.9179785287565574
--0.5555555555555554+15 1.8645076984346172
--0.6196865535121894+15 1.730797664623301
--0.6478817351308798+15 1.666666666666667
--0.6944444444444442+15 1.5580417397848885
--0.7033408379545087+15 1.5366741712878427
--0.713880269641547+15 1.5083419525806752
--0.759632402496984+15 1.3888888888888893
--0.7793731792829037+15 1.33492873483846
--0.8333333333333331+15 1.1641967608118255
--0.8496172428149777+15 1.1111111111111114
--0.9028473910073556+15 0.902847391007356
--0.9331904227149104+15 0.7334762439517564
--0.9647225652502471+15 0.5555555555555558
--0.9787165668192757+15 0.4231610112637205
--0.997113491403123+15 0.11399761970798819
--1.0010000000000003+15 0
--0.9971134914031231+15 -0.11399761970798758
--0.9787165668192757+15 -0.42316101126372013
--0.9647225652502474+15 -0.5555555555555554
--0.9331904227149104+15 -0.7334762439517559
--0.9028473910073559+15 -0.9028473910073559
--0.8496172428149769+15 -1.111111111111111
--0.8333333333333331+15 -1.1641967608118244
--0.7793731792829063+15 -1.334928734838462
--0.7587875342325578+15 -1.3888888888888888
--0.7138802696415405+15 -1.5083419525806814
--0.7033408379545052+15 -1.5366741712878387
--0.6465372197895705+15 -1.6666666666666665
--0.6198185949521726+15 -1.7309297060632838
--0.5555555555555554+15 -1.8645076984346134
--0.5140222112605689+15 -1.9444444444444444
--0.4322838653208795+15 -2.0989505319875463
--0.35981489344940265+15 -2.2222222222222223
--0.27777777777777757+15 -2.362805918126675
--0.22438316736679498+15 -2.4466053895890174
--0.18709240156639662+15 -2.5
--0.00028298859678247833+15 -2.777494789180995
--0.00008988355877914845+15 -2.7777777777777777
--0.00005651635445075323+15 -2.7778342941322287
-0+15 -2.777917355038706
-0.23886954389039433+15 -3.094463789442939
-0.43982266525069286+15 -3.333333333333333
-0.48879530747913463+15 -3.400093581409754
-0.5555555555555558+15 -3.4826663868563754
-0.7479678800049069+15 -3.6964765644395374
-0.9328398058669995+15 -3.888888888888889
-1.0151387472175195+15 -3.9848612527824807
-1.1111111111111114+15 -4.0896871327969615
-1.289354246932022+15 -4.266201308623534
-1.3888888888888893+15 -4.370157311183985
-1.4672365404126149+15 -4.444444444444445
-1.5698411122124272+15 -4.541269998898684
-1.666666666666667+15 -4.638402810477386
-1.7583916549461351+15 -4.722222222222222
-1.8559464945883648+15 -4.810720172078302
-1.9444444444444446+15 -4.8964215068412145
-2.061449406015845+15 -5

==> capsing2_im1p5.txt <==
-0.7622185849317044+15 -5.
-0.6688418059927885+15 -4.886713749562768
-0.5555555555555558+15 -4.751978498120987
-0.5323216289762366+15 -4.722222222222222
-0.4205821562206676+15 -4.579417843779333
-0.3138430753294307+15 -4.444444444444445
-0.277777777777778+15 -4.398986763072381
-0.1791736388377197+15 -4.2652708056067254
-0+15 -4.0229219550879
--0.05457296259528711+15 -3.943461851484176
--0.08855901936984316+15 -3.888888888888889
--0.2795750515456657+15 -3.612908384878999
--0.2854091610659462+15 -3.603479727822942
--0.4539016876958867+15 -3.333333333333333
--0.49304469940377815+15 -3.270822477181556
--0.5555555555555554+15 -3.1666995541074545
--0.6953012857938446+15 -2.917523508016067
--0.7688081787514963+15 -2.7777777777777777
--0.8333333333333331+15 -2.653674898456455
--0.883908868152719+15 -2.550575534819386
--0.964033649944452+15 -2.3692996833888813
--1.0286993805805502+15 -2.2222222222222223
--1.0556334629154591+15 -2.1667445740265703
--1.111111111111111+15 -2.0204499236171443
--1.2071239807636882+15 -1.7626795363192438
--1.2357490296616915+15 -1.6666666666666665
--1.2874205601997493+15 -1.4903572175780284
--1.3186360243960238+15 -1.3888888888888888
--1.3335472572974032+15 -1.3335472572974032
--1.3839439161843732+15 -1.1160560838156268
--1.3850942490634324+15 -1.111111111111111
--1.3888888888888888+15 -1.0910189365672633
--1.42941997452234+15 -0.8738644189667844
--1.43598678656933+15 -0.8333333333333331
--1.442368476969171+15 -0.779853745253051
--1.472197711308419+15 -0.5555555555555554
--1.48684127356758+15 -0.3757301624564688
--1.4938180372714944+15 -0.27777777777777757
--1.4963951944850007+15 -0.17027147218166572
--1.4963951944850016+15 0.17027147218166533
--1.4938180372714958+15 0.277777777777778
--1.48684127356758+15 0.3757301624564693
--1.4721977113084186+15 0.5555555555555558
--1.442368476969169+15 0.7798537452530536
--1.4359867865693288+15 0.8333333333333336
--1.429419974522339+15 0.8738644189667839
--1.3888888888888888+15 1.091018936567247
--1.385094249063429+15 1.1111111111111114
--1.3839439161843687+15 1.1160560838156315
--1.3335472572974028+15 1.3335472572974032
--1.3186360243960242+15 1.3888888888888893
--1.2874205601997488+15 1.4903572175780293
--1.2357490296616858+15 1.666666666666667
--1.2071239807636849+15 1.762679536319241
--1.111111111111111+15 2.0204499236171394
--1.0556334629154591+15 2.1667445740265707
--1.0286993805805502+15 2.2222222222222223
--0.964033649944452+15 2.3692996833888813
--0.8839088681527276+15 2.550575534819395
--0.8333333333333331+15 2.6536748984563867
--0.7688081787514439+15 2.777777777777778
--0.6953012857938592+15 2.917523508016082
--0.617961012363033+15 3.0555555555555562
--0.5555555555555554+15 3.1667994043330263
--0.49304469940373563+15 3.270822477181514
--0.45390168769584227+15 3.333333333333334
--0.2854091610664532+15 3.603479727822436
--0.27957505154578793+15 3.612908384879122
--0.08855901936984112+15 3.8888888888888893
--0.05457296259529739+15 3.943461851484187
-0+15 4.022921955087924
-0.1791736388377197+15 4.2652708056067254
-0.277777777777778+15 4.398986763072381
-0.3138430753294307+15 4.444444444444445
-0.4205821562206676+15 4.579417843779333
-0.5323216289762366+15 4.722222222222222
-0.5555555555555558+15 4.751978498120987
-0.6688418059927885+15 4.886713749562768
-0.7622185849317044+15 5

==> capsing2_im2.txt <==
--0.2014040255019091+15 5.
--0.27777777777777757+15 4.88891454852602
--0.34352254780059477+15 4.78796699224504
--0.38565548562380847+15 4.722222222222222
--0.5555555555555554+15 4.45719456269586
--0.5603808089814808+15 4.4492696978703705
--0.5632445795228023+15 4.444444444444445
--0.5744170660228984+15 4.425582933977101
--0.767948681348696+15 4.10128201468203
--0.881906838177134+15 3.8888888888888893
--0.966634778304851+15 3.7444125560826294
--1.111111111111111+15 3.465712382858245
--1.155086996574942+15 3.3773092187971647
--1.1743305759695664+15 3.333333333333334
--1.2300998779975703+15 3.214344566446875
--1.331254908785065+15 2.9979215754517323
--1.3888888888888888+15 2.8634253925174895
--1.424230099624942+15 2.777777777777778
--1.4935805882572932+15 2.6046916993684044
--1.6091663782085384+15 2.2797225106803505
--1.6302485035561545+15 2.2222222222222223
--1.6396485049389358+15 2.1952040604944916
--1.6666666666666665+15 2.108612222138885
--1.7167503370890431+15 1.9444444444444446
--1.7666775638227803+15 1.7666775638227807
--1.791803927773309+15 1.666666666666667
--1.8277106088292066+15 1.5056227245041272
--1.8709233289074902+15 1.315367773351935
--1.9073125782088276+15 1.1111111111111114
--1.9483564194093195+15 0.8372453082982088
--1.9493286586922856+15 0.8284491190854925
--1.9778190180679767+15 0.5555555555555558
--1.99247084741645+15 0.3258041807497838
--1.9961938575672484+15 0.22602836465497406
--2.0010000000000003+15 0
--1.996193857567252+15 -0.2260283646549701
--1.992470847416454+15 -0.3258041807497871
--1.9778190180679773+15 -0.5555555555555554
--1.9493286586922876+15 -0.82844911908549
--1.948356419409321+15 -0.8372453082982099
--1.9073125782088247+15 -1.111111111111111
--1.870923328907488+15 -1.3153677733519324
--1.8277106088292085+15 -1.5056227245041247
--1.7918039277733113+15 -1.6666666666666665
--1.7666775638227843+15 -1.7666775638227843
--1.6666666666666665+15 -2.103916408132637
--1.6396485049389362+15 -2.195204060494492
--1.6302485035561545+15 -2.2222222222222223
--1.6091663782085384+15 -2.2797225106803505
--1.4935805882573006+15 -2.6046916993684115
--1.424230099624995+15 -2.7777777777777777
--1.3888888888888888+15 -2.8634253925176028
--1.3312549087850694+15 -2.997921575451736
--1.230099877997475+15 -3.214344566446969
--1.1743305759694533+15 -3.333333333333333
--1.155086996574877+15 -3.377309218797099
--1.111111111111111+15 -3.4657123828581473
--0.9666347783049288+15 -3.7444125560827066
--0.8819068381772805+15 -3.888888888888889
--0.7679486813487126+15 -4.101282014682046
--0.5744170660228984+15 -4.425582933977101
--0.5632445795228023+15 -4.444444444444445
--0.5603808089814808+15 -4.4492696978703705
--0.5555555555555554+15 -4.45719456269586
--0.38565548562380847+15 -4.722222222222222
--0.34352254780059477+15 -4.78796699224504
--0.27777777777777757+15 -4.88891454852602
--0.2014040255019091+15 -5

==> capsing2_im2p5.txt <==
--1.0048341960515514+15 5
--1.111111111111111+15 4.816822980520793
--1.241608259450394+15 4.574941592783728
--1.3055756706374793+15 4.444444444444445
--1.429728900798956+15 4.207506678576734
--1.5021502634432504+15 4.053405292112306
--1.580575622532953+15 3.8888888888888893
--1.608156311121827+15 3.83037853334405
--1.6666666666666665+15 3.699258981961814
--1.7047144086793955+15 3.6111111111111116
--1.7760438137483245+15 3.4427104804149917
--1.8195412438401148+15 3.333333333333334
--1.9158109690051701+15 3.0841890309948305
--1.932022329046365+15 3.0431334401574768
--2.0225529864769287+15 2.777777777777778
--2.074405500103102+15 2.629961055658658
--2.1834552962025766+15 2.260989148241868
--2.194943877349735+15 2.2222222222222223
--2.201170645580736+15 2.201170645580736
--2.2222222222222223+15 2.1140490773946974
--2.310001578880785+15 1.7544460233252293
--2.327823556430136+15 1.666666666666667
--2.3519750732408595+15 1.5369138156480295
--2.39785783258819+15 1.2867467214770794
--2.4236787600387326+15 1.1111111111111114
--2.451470605762552+15 0.8818627275707813
--2.461409970057447+15 0.7947433033907804
--2.481785871250069+15 0.5555555555555558
--2.495968323790987+15 0.2818094539867913
--2.4962690229392086+15 0.27404680071698684
--2.5010000000000012+15 0
--2.49626902293921+15 -0.27404680071698767
--2.495968323790988+15 -0.2818094539867894
--2.481785871250068+15 -0.5555555555555554
--2.4614099700574448+15 -0.7947433033907778
--2.451470605762549+15 -0.8818627275707843
--2.4236787600387326+15 -1.111111111111111
--2.3978578325881905+15 -1.2867467214770794
--2.351975073240859+15 -1.5369138156480295
--2.327823556430133+15 -1.6666666666666665
--2.3100015788807844+15 -1.7544460233252284
--2.2222222222222223+15 -2.114049077394695
--2.201170645580736+15 -2.201170645580736
--2.194943877349735+15 -2.2222222222222223
--2.1834552962025766+15 -2.260989148241868
--2.0744055001030994+15 -2.6299610556586552
--2.0225529864769336+15 -2.7777777777777777
--1.9320223290463265+15 -3.0431334401574373
--1.915810969005061+15 -3.084189030994939
--1.817434725919552+15 -3.333333333333333
--1.7760438137482595+15 -3.442710480414926
--1.6666666666666665+15 -3.6974705238009493
--1.6081563111217951+15 -3.8303785333440175
--1.5805756225329266+15 -3.888888888888889
--1.5021502634432067+15 -4.053405292112349
--1.429728900798956+15 -4.207506678576734
--1.3055756706374793+15 -4.444444444444445
--1.241608259450394+15 -4.574941592783728
--1.111111111111111+15 -4.816822980520793
--1.0452687268346004+15 -4.93415761572349
--1.0048341960515514+15 -5

==> capsing2_im3.txt <==
--1.778152872134361+15 5
--1.8860403502710017+15 4.66381812804878
--1.9816312340982283+15 4.444444444444445
--2.0572947418574876+15 4.27951696407971
--2.2149041667712543+15 3.8962069443398573
--2.2179012629381365+15 3.8888888888888893
--2.219200946344788+15 3.885867613011455
--2.2222222222222223+15 3.8779024097637085
--2.3705056106018434+15 3.481616721712955
--2.4196249836455226+15 3.333333333333334
--2.510114314539136+15 3.065669870094692
--2.5185491213644875+15 3.0370064341910687
--2.596457716092782+15 2.777777777777778
--2.636591481342304+15 2.636591481342304
--2.7284850160572915+15 2.2715149839427085
--2.7409132238817238+15 2.2222222222222223
--2.7481556248954035+15 2.192600069339848
--2.7777777777777777+15 2.0469874556022574
--2.8427907694645245+15 1.7316796583534138
--2.8540973823179816+15 1.666666666666667
--2.8682534665958834+15 1.5761909778485612
--2.9179538683910846+15 1.2512872017244185
--2.9354257571358704+15 1.1111111111111114
--2.953201342165293+15 0.9356875467235959
--2.970841508932514+15 0.7486192867102921
--2.9845706324216716+15 0.5555555555555558
--2.9940189785695766+15 0.3393143547637567
--2.9978209808558383+15 0.22004320307806066
--3.0010000000000026+15 0
--2.9978209808558374+15 -0.22004320307805955
--2.994018978569576+15 -0.3393143547637568
--2.9845706324216743+15 -0.5555555555555554
--2.970841508932516+15 -0.748619286710294
--2.9532013421652965+15 -0.9356875467235921
--2.935425757135872+15 -1.111111111111111
--2.9179538683910837+15 -1.2512872017244172
--2.8682534665958768+15 -1.5761909778485674
--2.854097382317976+15 -1.6666666666666665
--2.8427907694645187+15 -1.7316796583534073
--2.7777777777777777+15 -2.046987455602248
--2.748155624895404+15 -2.1926000693398486
--2.7411539517879455+15 -2.2222222222222223
--2.7284850160572915+15 -2.2715149839427085
--2.6365914813423066+15 -2.6365914813423066
--2.5964577160927513+15 -2.7777777777777777
--2.518549121364451+15 -3.0370064341911043
--2.5101143145391145+15 -3.06566987009467
--2.419624983645527+15 -3.333333333333333
--2.3705056106018434+15 -3.481616721712954
--2.2222222222222223+15 -3.877902409763556
--2.2192009463447455+15 -3.885867613011412
--2.217901262938075+15 -3.888888888888889
--2.214904166771153+15 -3.896206944339958
--2.0572947418574876+15 -4.27951696407971
--1.9816312340982283+15 -4.444444444444445
--1.8860403502710017+15 -4.66381812804878
--1.778152872134361+15 -4.888513794532305
--1.7252376500210356+15 -5

==> capsing2_im3p5.txt <==
--2.3879516456769956+15 5.
--2.5+15 4.735645232506875
--2.5039315241947073+15 4.72615374641693
--2.508982367585691+15 4.713239854636532
--2.6138241253136596+15 4.444444444444445
--2.6610604354924394+15 4.327727102159106
--2.7777777777777777+15 4.006532152337193
--2.808909290562572+15 3.9200204016736837
--2.81900051200391+15 3.8888888888888893
--2.839231114166953+15 3.827435552499714
--2.946430706720181+15 3.501986262275737
--2.995872908975643+15 3.333333333333334
--3.072514283091015+15 3.072514283091016
--3.08429589659892+15 3.0268152145121916
--3.1485603961608577+15 2.777777777777778
--3.1859097453000538+15 2.6303541897444984
--3.258818256979882+15 2.2967372985756733
--3.27509196655033+15 2.2222222222222223
--3.285098712131571+15 2.1739876010204604
--3.333333333333333+15 1.898676318832787
--3.3683532383624057+15 1.70168657169574
--3.373664251150982+15 1.666666666666667
--3.3799387762592397+15 1.6200612237407601
--3.4333952852721326+15 1.211173063049911
--3.4441912995525126+15 1.1111111111111114
--3.454733198442292+15 0.9897112460021522
--3.4779204585448715+15 0.7001426807670943
--3.4868057096049565+15 0.5555555555555558
--3.492728660961115+15 0.396160227927774
--3.498948378849988+15 0.16561504551665532
--3.5010000000000034+15 0
--3.498948378849988+15 -0.16561504551665487
--3.492728660961117+15 -0.3961602279277714
--3.4868057096049587+15 -0.5555555555555554
--3.477920458544878+15 -0.7001426807671007
--3.454733198442296+15 -0.9897112460021478
--3.44419129955251+15 -1.111111111111111
--3.4333952852721317+15 -1.2111730630499096
--3.3799387762592383+15 -1.6200612237407612
--3.3736642511509807+15 -1.6666666666666665
--3.368353238362406+15 -1.7016865716957394
--3.333333333333333+15 -1.8986763188327822
--3.28509871213157+15 -2.173987601020459
--3.27509196655033+15 -2.2222222222222223
--3.258818256979882+15 -2.2967372985756733
--3.1859097453000707+15 -2.6303541897445153
--3.1485603961608906+15 -2.7777777777777777
--3.084295896598913+15 -3.026815214512198
--3.0725142830910066+15 -3.0725142830910066
--2.995872908975637+15 -3.333333333333333
--2.946430706720162+15 -3.501986262275717
--2.839231114166937+15 -3.8274355524997294
--2.8190005120039183+15 -3.888888888888889
--2.80890929056257+15 -3.920020401673681
--2.7777777777777777+15 -4.006532152337185
--2.6610604354924394+15 -4.327727102159106
--2.615648439531346+15 -4.444444444444445
--2.508982367585691+15 -4.713239854636532
--2.5039315241947073+15 -4.72615374641693
--2.5+15 -4.735645232506875
--2.3879516456769956+15 -5

==> capsing2_im4.txt <==
--3.0127421045004157+15 5.
--3.102128939850107+15 4.768795606516774
--3.152705586119356+15 4.625072191658422
--3.216195459005776+15 4.444444444444445
--3.247197622212466+15 4.358308733323577
--3.3106510939133544+15 4.166666666666667
--3.333333333333333+15 4.095940693125005
--3.38305271771325+15 3.938608273268806
--3.397566940136772+15 3.8888888888888893
--3.4241373925110024+15 3.79808482971122
--3.5088224182078505+15 3.5088224182078513
--3.554801472109984+15 3.333333333333334
--3.623498454884655+15 3.0679428993291005
--3.6308497024085624+15 3.0358169642581045
--3.6907144852381846+15 2.777777777777778
--3.72592717275247+15 2.6148160616413594
--3.780735182319441+15 2.33037592879167
--3.8015011974363464+15 2.2222222222222223
--3.8148107638176456+15 2.148144097150979
--3.888725116479076+15 1.6668304390764797
--3.8887502202022795+15 1.666666666666667
--3.8887664391989434+15 1.6665442169767213
--3.888888888888889+15 1.665551668503297
--3.922941377233397+15 1.3888888888888893
--3.9455680842441874+15 1.1677903064664097
--3.9509895248776434+15 1.1111111111111114
--3.956044765322528+15 1.0439552346774725
--3.983396696366071+15 0.6500633630327379
--3.9884644065710866+15 0.5555555555555558
--3.991823988920612+15 0.4526204555238328
--3.9997991654206015+15 0.11091027653171298
--4.001000000000005+15 0
--3.9997991654206015+15 -0.11091027653171254
--3.9918239889206077+15 -0.4526204555238367
--3.9884644065710813+15 -0.5555555555555554
--3.983396696366064+15 -0.6500633630327302
--3.9560447653225177+15 -1.043955234677482
--3.950949631807408+15 -1.111111111111111
--3.9455680842441803+15 -1.1677903064664024
--3.888888888888889+15 -1.6654490556655246
--3.8887664391989425+15 -1.6665442169767202
--3.8887502202022786+15 -1.6666666666666665
--3.8887251164790753+15 -1.6668304390764803
--3.814810763817648+15 -2.1481440971509813
--3.8015011974363464+15 -2.2222222222222223
--3.780735182319441+15 -2.33037592879167
--3.7259271727524688+15 -2.6148160616413576
--3.690714485238145+15 -2.7777777777777777
--3.6308497024085264+15 -3.0358169642581396
--3.6234984548846305+15 -3.067942899329075
--3.5548014721099683+15 -3.333333333333333
--3.5088224182078336+15 -3.5088224182078336
--3.4241373925111365+15 -3.7980848297110854
--3.3979614709622012+15 -3.888888888888889
--3.38305271771335+15 -3.938608273268906
--3.333333333333333+15 -4.095940693125135
--3.3106510939133544+15 -4.166666666666667
--3.247197622212466+15 -4.358308733323577
--3.216195459005776+15 -4.444444444444445
--3.152705586119356+15 -4.625072191658422
--3.102128939850107+15 -4.768795606516774
--3.0555555555555554+15 -4.893311058091395
--3.0149126633070775+15 -5

==> capsing2_im4p5.txt <==
--3.616272505390085+15 -5.
--3.6853836345759876+15 -4.7964947456871
--3.754921465328627+15 -4.578411868004706
--3.798245404241122+15 -4.444444444444445
--3.8198935618579926+15 -4.375449117413549
--3.888888888888889+15 -4.139011137028267
--3.9453607998525966+15 -3.9453607998525966
--3.960315524164033+15 -3.888888888888889
--3.985747973731431+15 -3.7920298040463467
--4.060992074121607+15 -3.505436518566051
--4.1016459662951075+15 -3.333333333333333
--4.16544683395944+15 -3.0567753882627824
--4.165903518079953+15 -3.054792406968842
--4.22267568714388+15 -2.7777777777777777
--4.258995700077789+15 -2.592329033411122
--4.297367304655285+15 -2.3692993620113816
--4.322505218790768+15 -2.2222222222222223
--4.339157300982424+15 -2.1169350787602013
--4.3936984736338145+15 -1.7174126374772969
--4.400507678144302+15 -1.6666666666666665
--4.40514401088167+15 -1.627366233103892
--4.444444444444445+15 -1.230568595435066
--4.4553779860262415+15 -1.1220446526929075
--4.4563092902875825+15 -1.111111111111111
--4.45715969810372+15 -1.0983958574518358
--4.487743931643897+15 -0.5988550427550076
--4.489813537092482+15 -0.5555555555555554
--4.491159801532455+15 -0.5088401984675449
--4.5004618000611645+15 -0.05601735561671922
--4.500461800061166+15 0.056017355616721616
--4.491159801532457+15 0.5088401984675436
--4.489813537092483+15 0.5555555555555558
--4.487743931643895+15 0.5988550427550068
--4.475843161067717+15 0.8333333333333336
--4.457159698103725+15 1.098395857451831
--4.456309290287588+15 1.1111111111111114
--4.455377986026246+15 1.1220446526929122
--4.444444444444445+15 1.2305685954351129
--4.4051440108816715+15 1.627366233103894
--4.4005076781443035+15 1.666666666666667
--4.39369847363381+15 1.7174126374773016
--4.339157300982414+15 2.116935078760192
--4.322505218790768+15 2.2222222222222223
--4.297367304655285+15 2.3692993620113816
--4.258995700077787+15 2.59232903341112
--4.2226756871438775+15 2.777777777777778
--4.165903518080005+15 3.054792406968894
--4.165446833959522+15 3.056775388262701
--4.1024861037981335+15 3.333333333333334
--4.082098443513864+15 3.417901556486137
--4.060993800398771+15 3.505438244843216
--4.034080664400246+15 3.6111111111111116
--4.004457654843235+15 3.7266798770654574
--3.987200520818455+15 3.790577256959323
--3.9606522116177274+15 3.8888888888888893
--3.9453574446065303+15 3.945357444606531
--3.888888888888889+15 4.143696506406099
--3.882273688771856+15 4.166666666666667
--3.8794541031071264+15 4.176101452448429
--3.8198898704537383+15 4.375445426009294
--3.798245404241122+15 4.444444444444445
--3.754921465328627+15 4.578411868004706
--3.7095165986856835+15 4.722222222222222
--3.6853836345759876+15 4.7964947456871
--3.616272505390085+15 5.

==> capsing2_im5.txt <==
--4.1987233077951345+15 5.
--4.213123873382943+15 4.953542793283724
--4.256870768386548+15 4.812426323942104
--4.283659984600635+15 4.722222222222222
--4.320534818002287+15 4.598312595780065
--4.332451170934323+15 4.556437717954566
--4.364326176892549+15 4.444444444444445
--4.38207626354981+15 4.38207626354981
--4.439145358220992+15 4.171965752890119
--4.440584908469715+15 4.166666666666667
--4.444444444444445+15 4.1518630557471825
--4.498444357792417+15 3.9428888022368622
--4.511748532721643+15 3.8888888888888893
--4.532404165006206+15 3.8009291683271287
--4.605233377778917+15 3.4941222666678065
--4.640332312795486+15 3.333333333333334
--4.690935984195396+15 3.0868417935823826
--4.697584839844286+15 3.0555555555555562
--4.701666012083372+15 3.0349993454167064
--4.722222222222222+15 2.9256721945361694
--4.749901651128223+15 2.777777777777778
--4.786739244990021+15 2.5645170227677987
--4.810450513419078+15 2.4117717088031436
--4.839853912338143+15 2.2222222222222223
--4.8594264496628305+15 2.0816486718850533
--4.89782757317229+15 1.768839093494377
--4.9101919588837175+15 1.666666666666667
--4.91863737974517+15 1.5853040464118369
--4.95693282496323+15 1.154178286147881
--4.960597847548825+15 1.1111111111111114
--4.963065766249477+15 1.0741768773605878
--4.990437049487521+15 0.5651185060680346
--4.990894025212741+15 0.5555555555555558
--4.991149035509336+15 0.5467045910648918
--5.+15 -0.05507450952156234
--4.991149035509335+15 -0.5467045910648902
--4.99089402521274+15 -0.5555555555555554
--4.990437049487521+15 -0.5651185060680348
--4.9630657662494775+15 -1.0741768773605882
--4.960597847548823+15 -1.111111111111111
--4.956932824963232+15 -1.1541782861478784
--4.91863737974518+15 -1.5853040464118462
--4.910191958883729+15 -1.6666666666666665
--4.897827573172291+15 -1.7688390934943754
--4.8594264496628305+15 -2.0816486718850533
--4.839853912338143+15 -2.2222222222222223
--4.810450513419078+15 -2.4117717088031436
--4.786739244990021+15 -2.5645170227677987
--4.749901651128222+15 -2.7777777777777777
--4.722222222222222+15 -2.9256721945358914
--4.7016660120832965+15 -3.0349993454166295
--4.690935984195289+15 -3.0868417935824883
--4.640332312795506+15 -3.333333333333333
--4.605233377778924+15 -3.4941222666678122
--4.532404165006174+15 -3.80092916832716
--4.511748532721654+15 -3.888888888888889
--4.498444357792398+15 -3.942888802236842
--4.444444444444445+15 -4.151863055747176
--4.440584908469715+15 -4.166666666666667
--4.439145358220992+15 -4.171965752890119
--4.38207626354981+15 -4.38207626354981
--4.364326176892549+15 -4.444444444444445
--4.332451170934323+15 -4.556437717954566
--4.320534818002287+15 -4.598312595780065
--4.305555555555555+15 -4.649233869943095
--4.283970834228959+15 -4.722222222222222
--4.256870768386548+15 -4.812426323942104
--4.241920824150657+15 -4.861111111111111
--4.213123873382943+15 -4.953542793283724
--4.198812451440312+15 -5.

==> capsing2_imm0p5.txt <==
-0.029930549693269144+15 0.
-0.03332463912319681+15 0
-0.03333333333333333+15 0.000014108871892024116
-0.033351620556556+15 0.00001828722322266724
-0.04162232612362431+15 0.000044340543042356734
-0.04166666666666667+15 0.00006435958847603635
-0.04174739635388098+15 0.0000807296872143113
-0.04989404799667825+15 0.00010595200332175145
-0.05+15 0.00013749523054969786
-0.05017496445414469+15 0.00017496445414468648
-0.058133983418809515+15 0.00019934991452381999
-0.058333333333333334+15 0.0002491168676978314
-0.05864018334340344+15 0.0003068500100701113
-0.06633640252768945+15 0.00033026413897721725
-0.06666666666666667+15 0.0004012367273031951
-0.06714878030769483+15 0.0004821136410281702
-0.07449565297803402+15 0.0005043470219659873
-0.07500000000000001+15 0.0006107141672470337
-0.0757063845944723+15 0.0007063845944723018
-0.08260615474669185+15 0.0007271785866414912
-0.08333333333333334+15 0.0008493931818683852
-0.08431854052113162+15 0.0009852071877982814
-0.09066240992425675+15 0.001004256742409919
-0.09166666666666667+15 0.001170972512929037
-0.0929906982897156+15 0.0013240316230489146
-0.09865900242022281+15 0.001340997579777191
-0.1+15 0.0015421423408059287
-0.10172821758333586+15 0.0017282175833358566
-0.10659060638409681+15 0.0017427269492365169
-0.10833333333333334+15 0.0019811002655823534
-0.11053635925767882+15 0.002203025924345483
-0.11445198979233225+15 0.0022146768743344252
-0.11666666666666667+15 0.0024738449973581845
-0.11942028255540521+15 0.00275361588873854
-0.122238024721277+15 0.002761975278723008
-0.125+15 0.0030623557763389195
-0.1283850354230637+15 0.0033850354230637245
-0.1299436866638617+15 0.003389646669471617
-0.13333333333333333+15 0.003733946158695423
-0.1374355551533107+15 0.004102221819977373
-0.1375640657772277+15 0.0041026008894389674
-0.14166666666666666+15 0.00451714808770739
-0.14520014173717571+15 0.0047998582628243055
-0.14672712976116592+15 0.005060463094499247
-0.15000000000000002+15 0.005370820008475524
-0.15275307535009802+15 0.005580257983235318
-0.1561244872021401+15 0.006124487202140073
-0.15833333333333335+15 0.006321783897947592
-0.16020890341948363+15 0.006457763247183074
-0.16561947315187892+15 0.007286139818545556
-0.16666666666666669+15 0.007374534225818303
-0.17372336053636003+15 0.008333333333333333
-0.1748432054637367+15 0.008490127869596647
-0.17500000000000002+15 0.008538957859397853
-0.17527731384706344+15 0.008610647180396763
-0.18333333333333335+15 0.009839591328034743
-0.18938831246230017+15 0.010611687537699853
-0.19166666666666668+15 0.011251856297470558
-0.19549177064493123+15 0.012158437311597882
-0.2+15 0.012780159219121266
-0.2034793060321923+15 0.013187360634474378
-0.20833333333333334+15 0.014428678310997874
-0.2161344494371261+15 0.01613444943712609
-0.21666666666666667+15 0.016201383607086367
-0.2170865556280724+15 0.016246777705260965
-0.2188775403834705+15 0.016666666666666666
-0.225+15 0.01814955355022694
-0.23066379262032416+15 0.019336207379675858
-0.23333333333333334+15 0.020240670944136608
-0.23840293470396812+15 0.021736268037301436
-0.24166666666666667+15 0.022462203620488667
-0.24379149251222518+15 0.022875174154441506
-0.25+15 0.024817989772443552
-0.25066190495863405+15 0.025
-0.2565691186524635+15 0.026764214680869806
-0.2583333333333333+15 0.027398344535498706
-0.26184415652694976+15 0.028510823193616443
-0.26286281572842873+15 0.028803850938237906
-0.26666666666666666+15 0.030120004944156634
-0.2691267472313089+15 0.030873252768691097
-0.27446936973088754+15 0.032802703064220826
-0.275+15 0.03297966081638541
-0.2760544726085356+15 0.03333333333333333
-0.2814451995863985+15 0.035221467080268125
-0.2833333333333333+15 0.03609100822949242
-0.2880227464968136+15 0.03802274649681359
-0.29166666666666663+15 0.039353714359389565
-0.293409279832997+15 0.03992405350033626
-0.2974643737161133+15 0.04166666666666667
-0.3+15 0.04280693884780309
-0.3051208220346469+15 0.044879177965353095
-0.30833333333333335+15 0.04650564397121124
-0.3159714476655532+15 0.05
-0.3164406125076728+15 0.05022605415899386
-0.31666666666666665+15 0.05036788692805517
-0.3174240775332196+15 0.05075741086655297
-0.3276275824404161+15 0.055705750892917155
-0.3324506807816469+15 0.058333333333333334
-0.3333333333333333+15 0.05883966834760572
-0.33847310489147053+15 0.06152689510852948
-0.3416666666666667+15 0.06349003597794678
-0.34731677780381454+15 0.06666666666666667
-0.3489991676187642+15 0.06766749904790245
-0.35+15 0.06835248878223053
-0.35415148385258344+15 0.07084851614741652
-0.3542371254151287+15 0.0709037920817954
-0.3583333333333333+15 0.07350857622372092
-0.35927554423362174+15 0.07405778909971157
-0.3607809467134516+15 0.07500000000000001
-0.36666666666666664+15 0.07899506054268388
-0.3693361747310592+15 0.0806638252689408
-0.37310993808800313+15 0.08333333333333334
-0.375+15 0.08475135112910417
-0.3790846503763061+15 0.08758201629036051
-0.3833333333333333+15 0.0910991066017705
-0.39519220763168755+15 0.1
-0.3977338190679831+15 0.10226618093201684
-0.39999999999999997+15 0.10446441800681194
-0.4139409301137133+15 0.11666666666666667
-0.415273348000974+15 0.11805998533235929
-0.41666666666666663+15 0.11961541370308944
-0.4303084547309883+15 0.13333333333333333
-0.4316789704277612+15 0.1349876962389054
-0.4333333333333333+15 0.13708686131847003
-0.4446296608240256+15 0.15000000000000002
-0.44688796309326995+15 0.15311203690673003
-0.44999999999999996+15 0.15756151503402313
-0.45705963917275266+15 0.16666666666666669
-0.4608108076720365+15 0.17252252566129675
-0.4666666666666666+15 0.181900754969726
-0.4676563104686251+15 0.18333333333333335
-0.46895960109436097+15 0.18562626776102767
-0.4733348602749284+15 0.19333180639173825
-0.4770622938250036+15 0.2
-0.4790201273735094+15 0.2043132059598239
-0.4833333333333333+15 0.21380262269090677
-0.4842922454125759+15 0.21570775458742406
-0.4847395091423222+15 0.21666666666666667
-0.4857349031207263+15 0.21906823645405968
-0.4890921545707666+15 0.22757451209590002
-0.4912194868290077+15 0.23333333333333334
-0.49166666666666664+15 0.23473239905112334
-0.4934017543061433+15 0.23993157902719003
-0.4940037695496515+15 0.24166666666666667
-0.4949977682308643+15 0.24499776823086428
-0.4965193109642805+15 0.25
-0.5+15 0.2653327831434992
-0.5002671685574909+15 0.2663994981091758
-0.5003372366926081+15 0.26666666666666666
-0.5004169779738301+15 0.2670836446404967
-0.5030584567916117+15 0.2833333333333333
-0.5039698193822085+15 0.29603018061779146
-0.5045823114660304+15 0.3
-0.5046073376804131+15 0.3046073376804131
-0.5032350829887631+15 0.3300982503445703
-0.5031038053808778+15 0.3333333333333333
-0.5027272783776501+15 0.3360606117109834
-0.5002850737379256+15 0.3497149262620744
-0.5002401697035876+15 0.35
-0.5+15 0.35094576797471777
-0.4968594468935316+15 0.36352611356019826
-0.4959054469265229+15 0.36666666666666664
-0.49365226577251725+15 0.3730144008941494
-0.49265840743166717+15 0.3759917407650005
-0.4897515076444068+15 0.3833333333333333
-0.48778586385968054+15 0.3877858638596805
-0.4833333333333333+15 0.39650349597252466
-0.48152676679892853+15 0.39999999999999997
-0.47874884716850397+15 0.4045844861648293
-0.47596668587129803+15 0.4093000192046314
-0.4709510379852866+15 0.41666666666666663
-0.4666666666666666+15 0.42226823177586265
-0.46190334875521505+15 0.4285700154218817
-0.45734194180046067+15 0.4333333333333333
-0.44999999999999996+15 0.4407776532036452
-0.4452921636148808+15 0.4452921636148808
-0.4396567612790361+15 0.44999999999999996
-0.4333333333333333+15 0.4549907970994841
-0.42673678372839263+15 0.46007011706172596
-0.41666666666666663+15 0.46615716593633777
-0.41577796044379745+15 0.4666666666666666
-0.4056288045025713+15 0.472295471169238
-0.39999999999999997+15 0.47500300386341493
-0.3942717311471664+15 0.4776050644804998
-0.385780644167199+15 0.4808860224994676
-0.3833333333333333+15 0.4818822475361487
-0.38227714425216003+15 0.48227714425216
-0.3789051360581646+15 0.4833333333333333
-0.36666666666666664+15 0.48715635733925167
-0.35647294442257077+15 0.48980627775590413
-0.3413111946493177+15 0.49202213868401556
-0.3333333333333333+15 0.4934112662687415
-0.3273997670815235+15 0.4940664337481902
-0.30558515396901426+15 0.49441484603098573
-0.3+15 0.49474922123328685
-0.2943668887454685+15 0.4943668887454685
-0.27459688658243164+15 0.49206978008423496
-0.26666666666666666+15 0.4911514426885951
-0.2555826067495028+15 0.48891594008283606
-0.24669350906387885+15 0.48663982426945446
-0.23492687731430523+15 0.4833333333333333
-0.23333333333333334+15 0.48291899436108987
-0.23270848838537317+15 0.4827084883853731
-0.2212460203180633+15 0.47875397968193667
-0.21666666666666667+15 0.4772033138110448
-0.20929837931083542+15 0.4740349540224979
-0.2059082984457608+15 0.4725749651124274
-0.2+15 0.4700077308293262
-0.19781749565940313+15 0.46884917100726353
-0.19378090639460518+15 0.4666666666666666
-0.18333333333333335+15 0.46153825149479233
-0.17611751444206225+15 0.45721581889127105
-0.17029456765608528+15 0.4536279009894185
-0.16666666666666669+15 0.4513980896303033
-0.16585571731744372+15 0.4508109493492229
-0.1647836045890992+15 0.44999999999999996
-0.1559572856762164+15 0.4440427143237836
-0.15000000000000002+15 0.43985933517883036
-0.14641554580912583+15 0.43691778752420746
-0.142284140150165+15 0.4333333333333333
-0.1372184599668953+15 0.4294482066997713
-0.13333333333333333+15 0.42630769705205585
-0.12835455367804505+15 0.4216454463219549
-0.12339503076079097+15 0.41666666666666663
-0.11981334255019863+15 0.41351999078313467
-0.11666666666666667+15 0.4103513266960784
-0.11480051547355755+15 0.4083333333333333
-0.11161488065542455+15 0.40505178601124214
-0.10833333333333334+15 0.40152946713504567
-0.10702508647643429+15 0.39999999999999997
-0.10370257363672966+15 0.39629742636327026
-0.1+15 0.3919763707403481
-0.0997560143063617+15 0.3916666666666666
-0.09860140011526917+15 0.39026806678193576
-0.09609183018392549+15 0.3872415031494078
-0.0930112792635646+15 0.3833333333333333
-0.09166666666666667+15 0.38170912633903825
-0.08876827664965978+15 0.37789839001700687
-0.08668554101822039+15 0.375
-0.08333333333333334+15 0.3705495907507164
-0.08174365332712538+15 0.3682563466728746
-0.08070991936477094+15 0.36666666666666664
-0.07514392195221595+15 0.35847725528554925
-0.07504381452263331+15 0.3583333333333333
-0.07502496742199577+15 0.3583083659113375
-0.07500000000000001+15 0.3582709207189627
-0.06980873717194473+15 0.35
-0.06856429893694085+15 0.3481023677297258
-0.06666666666666667+15 0.3449853916286983
-0.06480632686578021+15 0.3416666666666667
-0.062423123549267975+15 0.33757687645073203
-0.062246297066789726+15 0.33724629706678977
-0.06010202554851937+15 0.3333333333333333
-0.05943746735353007+15 0.33222919931313655
-0.058333333333333334+15 0.3302312491513627
-0.05649518650700519+15 0.3268381468263281
-0.05309058624410452+15 0.3197572529107712
-0.0514704714992969+15 0.31666666666666665
-0.05093204891385579+15 0.31573461775281086
-0.05+15 0.3137815439141669
-0.04753003932524088+15 0.30833333333333335
-0.04557123662188454+15 0.3044287633781155
-0.04393982247346624+15 0.3
-0.04061415534783984+15 0.29271917798549346
-0.04027499604456351+15 0.29166666666666663
-0.03949325667332251+15 0.2894932566733225
-0.03698642272937467+15 0.2833333333333333
-0.03584400359688084+15 0.2808226630697858
-0.03383646355271975+15 0.275
-0.03333333333333333+15 0.27370131378111495
-0.03148745971003403+15 0.26851254028996596
-0.030932108862517394+15 0.26666666666666666
-0.029694479557707192+15 0.2630278128910405
-0.029410271851261587+15 0.262256394815405
-0.028188617949783987+15 0.2583333333333333
-0.027356034250167527+15 0.2559772990831658
-0.02585720482348563+15 0.2508572048234856
-0.02558059686213368+15 0.25
-0.025+15 0.2481810283451284
-0.0234697022711145+15 0.24319696439555216
-0.023180773894353093+15 0.24166666666666667
-0.022678799120080806+15 0.23934546578674748
-0.020938131098881617+15 0.23333333333333334
-0.020005312782509832+15 0.2299946872174902
-0.01955407837921911+15 0.22788741171255245
-0.018826556936395657+15 0.225
-0.016921339752236596+15 0.2169213397522366
-0.016841796436315382+15 0.21666666666666667
-0.016795184847590454+15 0.21653814848574288
-0.016666666666666666+15 0.21595745633406704
-0.015041217553758302+15 0.20833333333333334
-0.013701467020909292+15 0.20296519964575738
-0.013370960522892788+15 0.2
-0.012871568521193791+15 0.19620490185452713
-0.011821055458527097+15 0.19166666666666668
-0.011069475448348111+15 0.1889305245516519
-0.010387278452181677+15 0.18333333333333335
-0.009312967217945318+15 0.175979633884612
-0.009065193658045163+15 0.17500000000000002
-0.008894150023115152+15 0.1744391833102182
-0.008333333333333333+15 0.170264041121831
-0.007857340291401962+15 0.16666666666666669
-0.007824239014751735+15 0.1661575723480851
-0.006885095983755373+15 0.15978157068291132
-0.006766952775402575+15 0.15833333333333335
-0.006648123700578138+15 0.15664812370057815
-0.005979887448155038+15 0.1523534458851783
-0.005802327876657625+15 0.15000000000000002
-0.00556917171669076+15 0.14723583838335744
-0.00517226647033365+15 0.14482773352966635
-0.004919360312204461+15 0.14166666666666666
-0.004581569582486423+15 0.13791490291581976
-0.0045125562895810805+15 0.1375
-0.004457904290174859+15 0.13720876237649182
-0.004166666666666667+15 0.13378701948747068
-0.0041275904421874746+15 0.13333333333333333
-0.0037604141124986633+15 0.12957291922083466
-0.0037616408709915295+15 0.1287616408709915
-0.0034014496154755234+15 0.125
-0.003092575069077596+15 0.12190742493092241
-0.003095823330845432+15 0.1197624899975121
-0.0027924953069500924+15 0.11666666666666667
-0.00250881102185747+15 0.1141578556448092
-0.0025138321429565525+15 0.1108471654762899
-0.0022474415483643494+15 0.10833333333333334
-0.0020036847480165284+15 0.10632964858531681
-0.0020102453884369258+15 0.10201024538843693
-0.001784618640126795+15 0.1
-0.0015716679625278973+15 0.0984283320374721
-0.0015795511732152028+15 0.09324621783988188
-0.0013907880324346739+15 0.09166666666666667
-0.0012071502524569576+15 0.09045951641420971
-0.0012161563997488127+15 0.08454948973308216
-0.0010528306038103336+15 0.08333333333333334
-0.0009044481143028826+15 0.08242888521903045
-0.0009143963793318138+15 0.07591439637933182
-0.0007792397098506529+15 0.07500000000000001
-0.0006578146805070886+15 0.07434218531949292
-0.0006685435959178973+15 0.06733521026258456
-0.0005587358737352256+15 0.06666666666666667
-0.00046144874318352117+15 0.06620521792348315
-0.00047281946565283305+15 0.05880615279898617
-0.0003951449032030639+15 0.058333333333333334
-0.0003095061464750384+15 0.05802382718685829
-0.00032140780604995574+15 0.05032140780604996
-0.00025367934036867886+15 0.05
-0.000196112052710735+15 0.049803887947289266
-0.00020847115576478644+15 0.041875137822431456
-0.00016619120011499502+15 0.04166666666666667
-0.00011537473813596035+15 0.04155129192853071
-0.00012818170607410535+15 0.03346151503940744
-0.00009896307078948497+15 0.03333333333333333
-0.00006140760445061421+15 0.03327192572888272
-0.0000747961115306396+15 0.025074796111530642
-0.00005576822184906197+15 0.025
-0.000028371974880911034+15 0.02497162802511909
-0.00004294740212953501+15 0.016709614068796202
-0.000022986516845682968+15 0.016666666666666666
-0.000010608661289779177+15 0.016656058005376888
-0.000030042681090197314+15 0.00836337601442353
-0.000028820541035937106+15 0.008333333333333333
-0+15 0.00833332873798549

==> capsing2_imm0p5b.txt <==
-0.029930549693269144+15 -0.
-0.03332463912319681+15 -0
-0.03333333333333333+15 -0.000014108871892024116
-0.033351620556556+15 -0.00001828722322266724
-0.04162232612362431+15 -0.000044340543042356734
-0.04166666666666667+15 -0.00006435958847603635
-0.04174739635388098+15 -0.0000807296872143113
-0.04989404799667825+15 -0.00010595200332175145
-0.05+15 -0.00013749523054969786
-0.05017496445414469+15 -0.00017496445414468648
-0.058133983418809515+15 -0.00019934991452381999
-0.058333333333333334+15 -0.0002491168676978314
-0.05864018334340344+15 -0.0003068500100701113
-0.06633640252768945+15 -0.00033026413897721725
-0.06666666666666667+15 -0.0004012367273031951
-0.06714878030769483+15 -0.0004821136410281702
-0.07449565297803402+15 -0.0005043470219659873
-0.07500000000000001+15 -0.0006107141672470337
-0.0757063845944723+15 -0.0007063845944723018
-0.08260615474669185+15 -0.0007271785866414912
-0.08333333333333334+15 -0.0008493931818683852
-0.08431854052113162+15 -0.0009852071877982814
-0.09066240992425675+15 -0.001004256742409919
-0.09166666666666667+15 -0.001170972512929037
-0.0929906982897156+15 -0.0013240316230489146
-0.09865900242022281+15 -0.001340997579777191
-0.1+15 -0.0015421423408059287
-0.10172821758333586+15 -0.0017282175833358566
-0.10659060638409681+15 -0.0017427269492365169
-0.10833333333333334+15 -0.0019811002655823534
-0.11053635925767882+15 -0.002203025924345483
-0.11445198979233225+15 -0.0022146768743344252
-0.11666666666666667+15 -0.0024738449973581845
-0.11942028255540521+15 -0.00275361588873854
-0.122238024721277+15 -0.002761975278723008
-0.125+15 -0.0030623557763389195
-0.1283850354230637+15 -0.0033850354230637245
-0.1299436866638617+15 -0.003389646669471617
-0.13333333333333333+15 -0.003733946158695423
-0.1374355551533107+15 -0.004102221819977373
-0.1375640657772277+15 -0.0041026008894389674
-0.14166666666666666+15 -0.00451714808770739
-0.14520014173717571+15 -0.0047998582628243055
-0.14672712976116592+15 -0.005060463094499247
-0.15000000000000002+15 -0.005370820008475524
-0.15275307535009802+15 -0.005580257983235318
-0.1561244872021401+15 -0.006124487202140073
-0.15833333333333335+15 -0.006321783897947592
-0.16020890341948363+15 -0.006457763247183074
-0.16561947315187892+15 -0.007286139818545556
-0.16666666666666669+15 -0.007374534225818303
-0.17372336053636003+15 -0.008333333333333333
-0.1748432054637367+15 -0.008490127869596647
-0.17500000000000002+15 -0.008538957859397853
-0.17527731384706344+15 -0.008610647180396763
-0.18333333333333335+15 -0.009839591328034743
-0.18938831246230017+15 -0.010611687537699853
-0.19166666666666668+15 -0.011251856297470558
-0.19549177064493123+15 -0.012158437311597882
-0.2+15 -0.012780159219121266
-0.2034793060321923+15 -0.013187360634474378
-0.20833333333333334+15 -0.014428678310997874
-0.2161344494371261+15 -0.01613444943712609
-0.21666666666666667+15 -0.016201383607086367
-0.2170865556280724+15 -0.016246777705260965
-0.2188775403834705+15 -0.016666666666666666
-0.225+15 -0.01814955355022694
-0.23066379262032416+15 -0.019336207379675858
-0.23333333333333334+15 -0.020240670944136608
-0.23840293470396812+15 -0.021736268037301436
-0.24166666666666667+15 -0.022462203620488667
-0.24379149251222518+15 -0.022875174154441506
-0.25+15 -0.024817989772443552
-0.25066190495863405+15 -0.025
-0.2565691186524635+15 -0.026764214680869806
-0.2583333333333333+15 -0.027398344535498706
-0.26184415652694976+15 -0.028510823193616443
-0.26286281572842873+15 -0.028803850938237906
-0.26666666666666666+15 -0.030120004944156634
-0.2691267472313089+15 -0.030873252768691097
-0.27446936973088754+15 -0.032802703064220826
-0.275+15 -0.03297966081638541
-0.2760544726085356+15 -0.03333333333333333
-0.2814451995863985+15 -0.035221467080268125
-0.2833333333333333+15 -0.03609100822949242
-0.2880227464968136+15 -0.03802274649681359
-0.29166666666666663+15 -0.039353714359389565
-0.293409279832997+15 -0.03992405350033626
-0.2974643737161133+15 -0.04166666666666667
-0.3+15 -0.04280693884780309
-0.3051208220346469+15 -0.044879177965353095
-0.30833333333333335+15 -0.04650564397121124
-0.3159714476655532+15 -0.05
-0.3164406125076728+15 -0.05022605415899386
-0.31666666666666665+15 -0.05036788692805517
-0.3174240775332196+15 -0.05075741086655297
-0.3276275824404161+15 -0.055705750892917155
-0.3324506807816469+15 -0.058333333333333334
-0.3333333333333333+15 -0.05883966834760572
-0.33847310489147053+15 -0.06152689510852948
-0.3416666666666667+15 -0.06349003597794678
-0.34731677780381454+15 -0.06666666666666667
-0.3489991676187642+15 -0.06766749904790245
-0.35+15 -0.06835248878223053
-0.35415148385258344+15 -0.07084851614741652
-0.3542371254151287+15 -0.0709037920817954
-0.3583333333333333+15 -0.07350857622372092
-0.35927554423362174+15 -0.07405778909971157
-0.3607809467134516+15 -0.07500000000000001
-0.36666666666666664+15 -0.07899506054268388
-0.3693361747310592+15 -0.0806638252689408
-0.37310993808800313+15 -0.08333333333333334
-0.375+15 -0.08475135112910417
-0.3790846503763061+15 -0.08758201629036051
-0.3833333333333333+15 -0.0910991066017705
-0.39519220763168755+15 -0.1
-0.3977338190679831+15 -0.10226618093201684
-0.39999999999999997+15 -0.10446441800681194
-0.4139409301137133+15 -0.11666666666666667
-0.415273348000974+15 -0.11805998533235929
-0.41666666666666663+15 -0.11961541370308944
-0.4303084547309883+15 -0.13333333333333333
-0.4316789704277612+15 -0.1349876962389054
-0.4333333333333333+15 -0.13708686131847003
-0.4446296608240256+15 -0.15000000000000002
-0.44688796309326995+15 -0.15311203690673003
-0.44999999999999996+15 -0.15756151503402313
-0.45705963917275266+15 -0.16666666666666669
-0.4608108076720365+15 -0.17252252566129675
-0.4666666666666666+15 -0.181900754969726
-0.4676563104686251+15 -0.18333333333333335
-0.46895960109436097+15 -0.18562626776102767
-0.4733348602749284+15 -0.19333180639173825
-0.4770622938250036+15 -0.2
-0.4790201273735094+15 -0.2043132059598239
-0.4833333333333333+15 -0.21380262269090677
-0.4842922454125759+15 -0.21570775458742406
-0.4847395091423222+15 -0.21666666666666667
-0.4857349031207263+15 -0.21906823645405968
-0.4890921545707666+15 -0.22757451209590002
-0.4912194868290077+15 -0.23333333333333334
-0.49166666666666664+15 -0.23473239905112334
-0.4934017543061433+15 -0.23993157902719003
-0.4940037695496515+15 -0.24166666666666667
-0.4949977682308643+15 -0.24499776823086428
-0.4965193109642805+15 -0.25
-0.5+15 -0.2653327831434992
-0.5002671685574909+15 -0.2663994981091758
-0.5003372366926081+15 -0.26666666666666666
-0.5004169779738301+15 -0.2670836446404967
-0.5030584567916117+15 -0.2833333333333333
-0.5039698193822085+15 -0.29603018061779146
-0.5045823114660304+15 -0.3
-0.5046073376804131+15 -0.3046073376804131
-0.5032350829887631+15 -0.3300982503445703
-0.5031038053808778+15 -0.3333333333333333
-0.5027272783776501+15 -0.3360606117109834
-0.5002850737379256+15 -0.3497149262620744
-0.5002401697035876+15 -0.35
-0.5+15 -0.35094576797471777
-0.4968594468935316+15 -0.36352611356019826
-0.4959054469265229+15 -0.36666666666666664
-0.49365226577251725+15 -0.3730144008941494
-0.49265840743166717+15 -0.3759917407650005
-0.4897515076444068+15 -0.3833333333333333
-0.48778586385968054+15 -0.3877858638596805
-0.4833333333333333+15 -0.39650349597252466
-0.48152676679892853+15 -0.39999999999999997
-0.47874884716850397+15 -0.4045844861648293
-0.47596668587129803+15 -0.4093000192046314
-0.4709510379852866+15 -0.41666666666666663
-0.4666666666666666+15 -0.42226823177586265
-0.46190334875521505+15 -0.4285700154218817
-0.45734194180046067+15 -0.4333333333333333
-0.44999999999999996+15 -0.4407776532036452
-0.4452921636148808+15 -0.4452921636148808
-0.4396567612790361+15 -0.44999999999999996
-0.4333333333333333+15 -0.4549907970994841
-0.42673678372839263+15 -0.46007011706172596
-0.41666666666666663+15 -0.46615716593633777
-0.41577796044379745+15 -0.4666666666666666
-0.4056288045025713+15 -0.472295471169238
-0.39999999999999997+15 -0.47500300386341493
-0.3942717311471664+15 -0.4776050644804998
-0.385780644167199+15 -0.4808860224994676
-0.3833333333333333+15 -0.4818822475361487
-0.38227714425216003+15 -0.48227714425216
-0.3789051360581646+15 -0.4833333333333333
-0.36666666666666664+15 -0.48715635733925167
-0.35647294442257077+15 -0.48980627775590413
-0.3413111946493177+15 -0.49202213868401556
-0.3333333333333333+15 -0.4934112662687415
-0.3273997670815235+15 -0.4940664337481902
-0.30558515396901426+15 -0.49441484603098573
-0.3+15 -0.49474922123328685
-0.2943668887454685+15 -0.4943668887454685
-0.27459688658243164+15 -0.49206978008423496
-0.26666666666666666+15 -0.4911514426885951
-0.2555826067495028+15 -0.48891594008283606
-0.24669350906387885+15 -0.48663982426945446
-0.23492687731430523+15 -0.4833333333333333
-0.23333333333333334+15 -0.48291899436108987
-0.23270848838537317+15 -0.4827084883853731
-0.2212460203180633+15 -0.47875397968193667
-0.21666666666666667+15 -0.4772033138110448
-0.20929837931083542+15 -0.4740349540224979
-0.2059082984457608+15 -0.4725749651124274
-0.2+15 -0.4700077308293262
-0.19781749565940313+15 -0.46884917100726353
-0.19378090639460518+15 -0.4666666666666666
-0.18333333333333335+15 -0.46153825149479233
-0.17611751444206225+15 -0.45721581889127105
-0.17029456765608528+15 -0.4536279009894185
-0.16666666666666669+15 -0.4513980896303033
-0.16585571731744372+15 -0.4508109493492229
-0.1647836045890992+15 -0.44999999999999996
-0.1559572856762164+15 -0.4440427143237836
-0.15000000000000002+15 -0.43985933517883036
-0.14641554580912583+15 -0.43691778752420746
-0.142284140150165+15 -0.4333333333333333
-0.1372184599668953+15 -0.4294482066997713
-0.13333333333333333+15 -0.42630769705205585
-0.12835455367804505+15 -0.4216454463219549
-0.12339503076079097+15 -0.41666666666666663
-0.11981334255019863+15 -0.41351999078313467
-0.11666666666666667+15 -0.4103513266960784
-0.11480051547355755+15 -0.4083333333333333
-0.11161488065542455+15 -0.40505178601124214
-0.10833333333333334+15 -0.40152946713504567
-0.10702508647643429+15 -0.39999999999999997
-0.10370257363672966+15 -0.39629742636327026
-0.1+15 -0.3919763707403481
-0.0997560143063617+15 -0.3916666666666666
-0.09860140011526917+15 -0.39026806678193576
-0.09609183018392549+15 -0.3872415031494078
-0.0930112792635646+15 -0.3833333333333333
-0.09166666666666667+15 -0.38170912633903825
-0.08876827664965978+15 -0.37789839001700687
-0.08668554101822039+15 -0.375
-0.08333333333333334+15 -0.3705495907507164
-0.08174365332712538+15 -0.3682563466728746
-0.08070991936477094+15 -0.36666666666666664
-0.07514392195221595+15 -0.35847725528554925
-0.07504381452263331+15 -0.3583333333333333
-0.07502496742199577+15 -0.3583083659113375
-0.07500000000000001+15 -0.3582709207189627
-0.06980873717194473+15 -0.35
-0.06856429893694085+15 -0.3481023677297258
-0.06666666666666667+15 -0.3449853916286983
-0.06480632686578021+15 -0.3416666666666667
-0.062423123549267975+15 -0.33757687645073203
-0.062246297066789726+15 -0.33724629706678977
-0.06010202554851937+15 -0.3333333333333333
-0.05943746735353007+15 -0.33222919931313655
-0.058333333333333334+15 -0.3302312491513627
-0.05649518650700519+15 -0.3268381468263281
-0.05309058624410452+15 -0.3197572529107712
-0.0514704714992969+15 -0.31666666666666665
-0.05093204891385579+15 -0.31573461775281086
-0.05+15 -0.3137815439141669
-0.04753003932524088+15 -0.30833333333333335
-0.04557123662188454+15 -0.3044287633781155
-0.04393982247346624+15 -0.3
-0.04061415534783984+15 -0.29271917798549346
-0.04027499604456351+15 -0.29166666666666663
-0.03949325667332251+15 -0.2894932566733225
-0.03698642272937467+15 -0.2833333333333333
-0.03584400359688084+15 -0.2808226630697858
-0.03383646355271975+15 -0.275
-0.03333333333333333+15 -0.27370131378111495
-0.03148745971003403+15 -0.26851254028996596
-0.030932108862517394+15 -0.26666666666666666
-0.029694479557707192+15 -0.2630278128910405
-0.029410271851261587+15 -0.262256394815405
-0.028188617949783987+15 -0.2583333333333333
-0.027356034250167527+15 -0.2559772990831658
-0.02585720482348563+15 -0.2508572048234856
-0.02558059686213368+15 -0.25
-0.025+15 -0.2481810283451284
-0.0234697022711145+15 -0.24319696439555216
-0.023180773894353093+15 -0.24166666666666667
-0.022678799120080806+15 -0.23934546578674748
-0.020938131098881617+15 -0.23333333333333334
-0.020005312782509832+15 -0.2299946872174902
-0.01955407837921911+15 -0.22788741171255245
-0.018826556936395657+15 -0.225
-0.016921339752236596+15 -0.2169213397522366
-0.016841796436315382+15 -0.21666666666666667
-0.016795184847590454+15 -0.21653814848574288
-0.016666666666666666+15 -0.21595745633406704
-0.015041217553758302+15 -0.20833333333333334
-0.013701467020909292+15 -0.20296519964575738
-0.013370960522892788+15 -0.2
-0.012871568521193791+15 -0.19620490185452713
-0.011821055458527097+15 -0.19166666666666668
-0.011069475448348111+15 -0.1889305245516519
-0.010387278452181677+15 -0.18333333333333335
-0.009312967217945318+15 -0.175979633884612
-0.009065193658045163+15 -0.17500000000000002
-0.008894150023115152+15 -0.1744391833102182
-0.008333333333333333+15 -0.170264041121831
-0.007857340291401962+15 -0.16666666666666669
-0.007824239014751735+15 -0.1661575723480851
-0.006885095983755373+15 -0.15978157068291132
-0.006766952775402575+15 -0.15833333333333335
-0.006648123700578138+15 -0.15664812370057815
-0.005979887448155038+15 -0.1523534458851783
-0.005802327876657625+15 -0.15000000000000002
-0.00556917171669076+15 -0.14723583838335744
-0.00517226647033365+15 -0.14482773352966635
-0.004919360312204461+15 -0.14166666666666666
-0.004581569582486423+15 -0.13791490291581976
-0.0045125562895810805+15 -0.1375
-0.004457904290174859+15 -0.13720876237649182
-0.004166666666666667+15 -0.13378701948747068
-0.0041275904421874746+15 -0.13333333333333333
-0.0037604141124986633+15 -0.12957291922083466
-0.0037616408709915295+15 -0.1287616408709915
-0.0034014496154755234+15 -0.125
-0.003092575069077596+15 -0.12190742493092241
-0.003095823330845432+15 -0.1197624899975121
-0.0027924953069500924+15 -0.11666666666666667
-0.00250881102185747+15 -0.1141578556448092
-0.0025138321429565525+15 -0.1108471654762899
-0.0022474415483643494+15 -0.10833333333333334
-0.0020036847480165284+15 -0.10632964858531681
-0.0020102453884369258+15 -0.10201024538843693
-0.001784618640126795+15 -0.1
-0.0015716679625278973+15 -0.0984283320374721
-0.0015795511732152028+15 -0.09324621783988188
-0.0013907880324346739+15 -0.09166666666666667
-0.0012071502524569576+15 -0.09045951641420971
-0.0012161563997488127+15 -0.08454948973308216
-0.0010528306038103336+15 -0.08333333333333334
-0.0009044481143028826+15 -0.08242888521903045
-0.0009143963793318138+15 -0.07591439637933182
-0.0007792397098506529+15 -0.07500000000000001
-0.0006578146805070886+15 -0.07434218531949292
-0.0006685435959178973+15 -0.06733521026258456
-0.0005587358737352256+15 -0.06666666666666667
-0.00046144874318352117+15 -0.06620521792348315
-0.00047281946565283305+15 -0.05880615279898617
-0.0003951449032030639+15 -0.058333333333333334
-0.0003095061464750384+15 -0.05802382718685829
-0.00032140780604995574+15 -0.05032140780604996
-0.00025367934036867886+15 -0.05
-0.000196112052710735+15 -0.049803887947289266
-0.00020847115576478644+15 -0.041875137822431456
-0.00016619120011499502+15 -0.04166666666666667
-0.00011537473813596035+15 -0.04155129192853071
-0.00012818170607410535+15 -0.03346151503940744
-0.00009896307078948497+15 -0.03333333333333333
-0.00006140760445061421+15 -0.03327192572888272
-0.0000747961115306396+15 -0.025074796111530642
-0.00005576822184906197+15 -0.025
-0.000028371974880911034+15 -0.02497162802511909
-0.00004294740212953501+15 -0.016709614068796202
-0.000022986516845682968+15 -0.016666666666666666
-0.000010608661289779177+15 -0.016656058005376888
-0.000030042681090197314+15 -0.00836337601442353
-0.000028820541035937106+15 -0.008333333333333333
-0+15 -0.00833332873798549

==> capsing2_re0.txt <==
-5. 0.5666241795608247
-4.947888193255126 0.5693531860552209
-4.880967460465074 0.5706226328788683
-4.827586206896553 0.5661975087462854
-4.7759915721396204 0.5688360140672806
-4.708075603099943 0.570144568617183
-4.655172413793108 0.5657248722474587
-4.604149891686655 0.5682639014167998
-4.535130037428625 0.569612796049313
-4.482758620689659 0.5651995078652385
-4.432371084969843 0.5676289150301639
-4.362122519140156 0.5690190708642924
-4.310344827586211 0.5646133787681981
-4.260664531255822 0.5669216756407359
-4.189043167720003 0.5683535125475879
-4.1379310344827624 0.5639568775698804
-4.0890413726304145 0.5661310411626946
-4.015880060373803 0.5676041983048357
-3.965517241379314 0.5632184479551892
-3.9175149104991878 0.5652437101904731
-3.842618702401219 0.5667566334357
-3.7931034482758657 0.5623840967361903
-3.746101104186405 0.5642437233998076
-3.6692413284483685 0.5657930525862982
-3.6206896551724173 0.5614367587988691
-3.5748192002539056 0.5631118342288585
-3.495725968779547 0.5646914860209251
-3.448275862068969 0.5603554622903792
-3.4036925292106384 0.5618247121686774
-3.3220451835610856 0.5634244939059122
-3.2758620689655205 0.5591142191417956
-3.2327495161222894 0.5603539321535782
-3.148164319139522 0.5619574225877967
-3.103448275862072 0.557680532616568
-3.062024963082084 0.5586646920903351
-2.9740390610159526 0.5602459575676758
-2.9310344827586237 0.5560133622918839
-2.89156167365691 0.5567141884120607
-2.7996119259039527 0.5582326155591246
-2.7586206896551753 0.5540603060858935
-2.721412499817889 0.5544495691476334
-2.6248071063809917 0.5558415891396117
-2.586206896551727 0.551753627603718
-2.5516428951834897 0.5518053806785842
-2.4495226691360674 0.5529709449981358
-2.4137931034482785 0.5490045353994312
-2.3823340444629473 0.5487004382956779
-2.2736183284758087 0.5494803974413254
-2.24137931034483 0.5456947293855082
-2.2135865909992165 0.5450340986559605
-2.0968954619304965 0.545171323999462
-2.0689655172413817 0.5416635006967234
-2.045524881653164 0.5406820148985644
-1.9190627301830971 0.5397523853555108
-1.8965517241379333 0.5366872262690885
-1.8783014902479693 0.5354916132003108
-1.739673097104634 0.5327765453804961
-1.7241379310344849 0.5304450233259164
-1.712101685661555 0.5292776246832768
-1.6379310344827607 0.527057038670665
-1.6287842113272595 0.5263882024658482
-1.5578153810376154 0.5233326224169257
-1.5517241379310367 0.5226268348198845
-1.5467848336779604 0.5221806835634232
-1.465926339839983 0.5176504777710172
-1.4655172413793127 0.5175976909286165
-1.460731721585031 0.517241379310347
-1.384909116320754 0.5116426078171815
-1.3793103448275885 0.511424956223561
-1.3734932762350056 0.5114243107177641
-1.3052619806597134 0.5050828469264979
-1.2931034482758643 0.504709101784133
-1.280004929531724 0.5041428605662065
-1.226236551300644 0.4979013797338431
-1.2068965517241401 0.4969124816680548
-1.1850856316297012 0.4954304592159081
-1.163793103448278 0.49260123467498623
-1.1478685102415338 0.4900625242412292
-1.120689655172416 0.487975390514105
-1.0881966911992806 0.48474841533721164
-1.0701922324968196 0.48153190543421914
-1.0344827586206917 0.4776275207390065
-1.009453263701397 0.47413793103448487
-0.9936197961310673 0.47189744524824717
-0.9888428517845402 0.4716014724741955
-0.9482758620689676 0.4654465822968256
-0.9193767160390065 0.45993362878858407
-0.8874452438894311 0.45641076113081036
-0.8620689655172435 0.4514442899085529
-0.8459348221086419 0.4471686261672244
-0.7805207195103904 0.4356931333034938
-0.7758620689655193 0.4344476694747866
-0.7733084132445652 0.43358813847957695
-0.7616715892461356 0.43103448275862283
-0.7327586206896572 0.42492188705338524
-0.7038871518115302 0.41680250336088787
-0.6896551724137953 0.4146228849088071
-0.6686662677782277 0.40891993911832847
-0.6672332556925273 0.40861256603735485
-0.6465517241379333 0.40302145077352014
-0.6350796331048764 0.39940312551581775
-0.607207927743287 0.39169068636397664
-0.6034482758620712 0.3905017918384587
-0.6016274793291838 0.3897518310156482
-0.596458890707502 0.3879310344827608
-0.5690844072677591 0.3791914548012107
-0.5603448275862091 0.3769789178859946
-0.5433930421701237 0.37097924906667545
-0.5367948692672 0.36837754452590776
-0.517241379310347 0.3619895655813403
-0.5054399475108233 0.3566290180064223
-0.4748310613575425 0.3448275862068987
-0.47413793103448487 0.34460739955541736
-0.4449303537971087 0.33093171516841274
-0.43103448275862283 0.3268663694109487
-0.414642313400161 0.31811630728949847
-0.39563637646533184 0.30942947991360764
-0.3879310344827608 0.30568119665626725
-0.38562133875267524 0.30403383366112213
-0.38210754224520077 0.3017241379310366
-0.3448275862068987 0.28369193384916747
-0.32992408817382507 0.2735241876882481
-0.30542932409890033 0.25862068965517454
-0.3017241379310366 0.25705194938154846
-0.2973691459624107 0.25426569768654866
-0.27668278439342653 0.2405585949169225
-0.25862068965517454 0.23031325286617552
-0.24351693773476285 0.21551724137931247
-0.2268159910994954 0.20421849165912953
-0.21551724137931247 0.19965289624651344
-0.18790716503904095 0.1724137931034504
-0.17845883991723557 0.16636874628966522
-0.1724137931034504 0.16483600889186015
-0.13655435313822428 0.12931034482758832
-0.13203187235657482 0.12658881729860183
-0.12931034482758832 0.12651987301453266
-0.08868238632288145 0.08620689655172625
-0.08687153349469591 0.0855422596087566
-0.08620689655172625 0.08559038875481126
-0.043316345128342426 0.04310344827586418
-0.043143332560047216 0.043063563991681146
-0.04310344827586418 0.043077866082497925
-0.04026204701478425 0.04026204701478425
-0.02138720720817551 0.02171624106769078
-0 0
-0.021387207563087204 -0.021716240712774868
-0.040262047015237216 -0.040262047015233
-0.04310344827586418 -0.043077866082495836
-0.04314333256004389 -0.04306356399168025
-0.04331634512832475 -0.04310344827585996
-0.08620689655172625 -0.08559038875480932
-0.08712511776525636 -0.08528867533819193
-0.08868238632287274 -0.08620689655172203
-0.12931034482758832 -0.12651987301453133
-0.13164428075292492 -0.1269764089022475
-0.13655435313821754 -0.1293103448275841
-0.1724137931034504 -0.1648360088918594
-0.17795047651881737 -0.1668771096880792
-0.18790716503903504 -0.17241379310344618
-0.21551724137931247 -0.19965289624651325
-0.22681599109949294 -0.20421849165912778
-0.24351693773475738 -0.21551724137930825
-0.2511480427007666 -0.22298988833371616
-0.25862068965517454 -0.23031325286617588
-0.27668278439342403 -0.24055859491692078
-0.29736914596242126 -0.254265697686555
-0.3017241379310366 -0.2570519493815479
-0.3054293240988919 -0.2586206896551703
-0.3299240881738224 -0.2735241876882466
-0.3448275862068987 -0.28369193384916735
-0.3821075422451937 -0.30172413793103237
-0.38567283082174025 -0.3039823415920529
-0.3879310344827608 -0.3056811966562677
-0.39641847031711913 -0.3102115737653907
-0.43103448275862283 -0.32686636941094865
-0.44493035379710577 -0.3309317151684115
-0.47413793103448487 -0.3446073995554171
-0.47431290488542843 -0.3446526123559509
-0.4748310613575301 -0.34482758620689447
-0.5054399475108203 -0.35662901800642116
-0.517241379310347 -0.36150566690338454
-0.531340212357516 -0.3663793103448255
-0.536794869267197 -0.36837754452590654
-0.5433930421701306 -0.37097924906667806
-0.5603448275862091 -0.37697891788599447
-0.5690844072677559 -0.3791914548012097
-0.59645889070749 -0.38793103448275656
-0.6034482758620712 -0.3905017918384588
-0.6355763920139113 -0.3989063666067786
-0.6684898466221574 -0.40986915696698073
-0.6896551724137953 -0.41462288490880683
-0.703887151811527 -0.41680250336088687
-0.7327586206896572 -0.4249218870533856
-0.7616715892461164 -0.4310344827586186
-0.773308413244562 -0.43358813847957595
-0.7758620689655193 -0.4344476694747867
-0.780520719510396 -0.4356931333034953
-0.8189655172413814 -0.44325462422340056
-0.8459348221086384 -0.44716862616722375
-0.8620689655172435 -0.45128184165629914
-0.8874452438894365 -0.4564107611308115
-0.9193767160390025 -0.4599336287885838
-0.9482758620689676 -0.4654465822968261
-0.9888428517845436 -0.4716014724741946
-0.9936197961310644 -0.47189744524824584
-1.0344827586206917 -0.4773336394140616
-1.0701922324968154 -0.48153190543421914
-1.0881966911992862 -0.484748415337213
-1.120689655172416 -0.48797539051410577
-1.1478685102415302 -0.4900625242412284
-1.1850856316297063 -0.49543045921590895
-1.2068965517241401 -0.49691248166805546
-1.2262365513006392 -0.4979013797338437
-1.2500000000000022 -0.5009397240585561
-1.2800049295317284 -0.5041428605662068
-1.2931034482758643 -0.5047091017841324
-1.3052619806597103 -0.5050828469264969
-1.373493276235009 -0.5114243107177633
-1.3793103448275885 -0.5114249562235603
-1.3849091163207505 -0.5116426078171807
-1.4607317215849973 -0.5172413793103428
-1.4655172413793127 -0.5175976909286147
-1.5471480572416854 -0.5218174599996941
-1.5517241379310367 -0.5226268348198829
-1.5579991048631279 -0.5235163462424339
-1.7121016856615534 -0.5292776246832741
-1.7241379310344849 -0.5309813820800443
-1.7396730971046364 -0.5327765453804942
-1.8783014902479682 -0.5354916132003077
-1.8965517241379333 -0.5375970669946823
-1.9190627301830991 -0.5397523853555085
-2.0455248816531615 -0.5406820148985627
-2.0689655172413817 -0.5416635006967208
-2.096895461930498 -0.5451713239994587
-2.2135865909992196 -0.5450340986559533
-2.24137931034483 -0.5472686137350044
-2.2736183284758043 -0.5494803974413167
-2.382334044462939 -0.5487004382956824
-2.4137931034482785 -0.5490045353994402
-2.449522669136076 -0.5529709449981399
-2.5516428951834955 -0.551805380678574
-2.586206896551727 -0.5538498920267533
-2.6248071063809912 -0.555841589139607
-2.721412499817885 -0.5544495691476331
-2.7586206896551753 -0.5540603060858919
-2.799611925903953 -0.5582326155591207
-2.891561673656909 -0.5567141884120572
-2.9310344827586237 -0.5585095182004821
-2.9740390610159544 -0.5602459575676737
-3.062024963082063 -0.5586646920903519
-3.103448275862072 -0.5576805326165891
-3.1481643191395525 -0.5619574225878231
-3.2327495161222695 -0.5603539321535935
-3.2758620689655205 -0.5619168940035604
-3.322045183561104 -0.5634244939059262
-3.4036925292106024 -0.5618247121687093
-3.448275862068969 -0.5603554622904108
-3.495725968779586 -0.5646914860209601
-3.574819200253879 -0.5631118342288812
-3.6206896551724173 -0.5644768888887579
-3.669241328448401 -0.5657930525863263
-3.746101104186407 -0.5642437233998013
-3.7931034482758657 -0.5623840967361501
-3.8426187024011877 -0.5667566334356651
-3.917514910499184 -0.5652437101904727
-3.965517241379314 -0.5664450252789015
-4.01588006037386 -0.5676041983048888
-4.089041372630348 -0.5661310411627575
-4.1379310344827624 -0.5639568775699182
-4.189043167720074 -0.5683535125476544
-4.260664531255794 -0.5669216756407596
-4.310344827586211 -0.567988396769228
-4.362122519140123 -0.5690190708642546
-4.432371084969826 -0.5676289150301767
-4.482758620689659 -0.5651995078652678
-4.5351300374287495 -0.569612796049433
-4.6041498916865295 -0.5682639014169208
-4.655172413793108 -0.5692196543058684
-4.708075603099907 -0.5701445686171426
-4.775991572139654 -0.5688360140672434
-4.827586206896553 -0.5661975087463568
-4.880967460465148 -0.5706226328789379
-4.9478881932549355 -0.5693531860554074
-5. -0.5666241795610202

==> capsing2_re0p1.txt <==
-0.49569534532048765 -0.3011153838214293
-0.5044013008665159 -0.3026315789473684
-0.5131578947368421 -0.3042732730763392
-0.5274679720278821 -0.3062494221568505
-0.5328947368421053 -0.3073130439527578
-0.5419444996161004 -0.30866475413003175
-0.5526315789473685 -0.30986153417488405
-0.5606391891819126 -0.3104510668611811
-0.5723684210526316 -0.3119418426024032
-0.5885148547396208 -0.31339586807202785
-0.5921052631578948 -0.31357023844830395
-0.5953408876151406 -0.3136323907127133
-0.611842105263158 -0.31475793847201483
-0.6311666178975789 -0.3155145873703157
-0.6315789473684211 -0.31551242207996605
-0.6320122222648682 -0.31550062375324583
-0.6709818126487558 -0.3157422610640827
-0.6710526315789475 -0.3157385764050225
-0.6711374393295495 -0.3157329351838092
-0.7085146245056614 -0.3144483461616689
-0.7105263157894738 -0.3142657860504985
-0.7132232554420627 -0.31399151391581787
-0.7440668560625878 -0.3118340443926023
-0.7500000000000001 -0.3110694966541836
-0.758776686110437 -0.30993834961058586
-0.777808750700032 -0.30801285134388084
-0.7894736842105264 -0.3062147199926879
-0.8082838668056358 -0.3032493519541376
-0.8098375684397144 -0.303049607029985
-0.8289473684210528 -0.2994864104670759
-0.8408260096539096 -0.2973927783657642
-0.8649344880935347 -0.2917980605692226
-0.8684210526315791 -0.2910824700442509
-0.8702694574864795 -0.29070595411379324
-0.8751932321789309 -0.2894736842105263
-0.8987669200539466 -0.28338847301842046
-0.9078947368421054 -0.28058243072557176
-0.9221986661736679 -0.27631578947368424
-0.9259208863766301 -0.2751753277598586
-0.9331785982441673 -0.27261777660915176
-0.9473684210526317 -0.26784501935738453
-0.9521834072303353 -0.2663678855219778
-0.9609905544051842 -0.26315789473684215
-0.9773853666685927 -0.2568534023404652
-0.986842105263158 -0.25259676518264934
-1.001500463600957 -0.24661434415502387
-1.0223045291842068 -0.2368421052631579
-1.0245866024792636 -0.23568931393354417
-1.0263157894736843 -0.23469407612797097
-1.0410012492172047 -0.22705179876747753
-1.04670722683693 -0.22412060736497086
-1.0657894736842106 -0.21300929949767103
-1.0678704824618113 -0.2119136549745408
-1.0701202243295675 -0.2105263157894737
-1.085526315789474 -0.20052301373549006
-1.0879772514210582 -0.19900237814035446
-1.0903643005855905 -0.19736842105263158
-1.105263157894737 -0.18657346859817406
-1.1070025508510724 -0.18537012162001304
-1.108531313497795 -0.1842105263157895
-1.1239945609605568 -0.17172292427190952
-1.1249051715709388 -0.17098941262623993
-1.1397444954179219 -0.15789473684210528
-1.1417178117637228 -0.15588204994774496
-1.1447368421052633 -0.15252616789168594
-1.1572745043962878 -0.13993738889577062
-1.1649445896932233 -0.13157894736842107
-1.1714555446123047 -0.1230756262327644
-1.1839561628060182 -0.10543273356791774
-1.1840757913039228 -0.10526315789473686
-1.1841154164917929 -0.10519975134540573
-1.1842105263157896 -0.10503724917916944
-1.1921582319177348 -0.09210526315789476
-1.1952540982848618 -0.0863097497337675
-1.198951673411316 -0.07894736842105265
-1.2039473684210527 -0.06721197716182932
-1.2044370711285475 -0.06611594215587377
-1.2047621411409875 -0.06524629187092063
-1.2096198531593871 -0.052631578947368446
-1.2115177474540728 -0.04452060356587316
-1.214110771669729 -0.03269808204474209
-1.215351299388041 -0.026315789473684237
-1.215943975028289 -0.021155632474999683
-1.2171122689427802 -0.004381294389023746
-1.2174233736001792 0
-1.2171122689427802 0.004381294389023691
-1.215943975028289 0.021155632474999627
-1.215351299388041 0.02631578947368418
-1.2141107716697292 0.032698082044742005
-1.211517747454073 0.04452060356587313
-1.2096198531593867 0.05263157894736839
-1.2047621411409897 0.06524629187091921
-1.2044370711285488 0.06611594215587456
-1.2039473684210527 0.06721197716183289
-1.1989516734113173 0.0789473684210526
-1.195254098284862 0.08630974973376761
-1.1842105263157896 0.10502143934101217
-1.1841154164917924 0.10519975134540539
-1.1840791074744392 0.10526315789473681
-1.1839561628060173 0.10543273356791837
-1.1714555446123054 0.1230756262327649
-1.164944589693224 0.13157894736842102
-1.1572745043962878 0.13993738889577065
-1.1447368421052633 0.15252616789168602
-1.1417178117637228 0.1558820499477449
-1.1397444954179219 0.15789473684210523
-1.1249051715709393 0.1709894126262402
-1.1239945609605617 0.17172292427190627
-1.108531313497794 0.18421052631578944
-1.1070025508510717 0.18537012162001262
-1.105263157894737 0.18650632317592888
-1.0879772514210573 0.19900237814035385
-1.0702187182850142 0.21052631578947364
-1.0678704824618113 0.2119136549745408
-1.0657894736842106 0.2130092994976711
-1.0467072268369308 0.22412060736497139
-1.041001249217199 0.22705179876748144
-1.0263157894736843 0.23474201300524486
-1.0245866024792643 0.23568931393354442
-1.0223045291842077 0.23684210526315785
-1.0015004636009572 0.24661434415502395
-0.986842105263158 0.2525967651826491
-0.9773853666685924 0.256853402340465
-0.9609905544051833 0.26315789473684204
-0.9473684210526317 0.2678450193573842
-0.9331785982441665 0.27261777660915226
-0.9259208863766305 0.27517532775985876
-0.9221986661736696 0.2763157894736842
-0.9078947368421054 0.2805824307255722
-0.8987669200539465 0.28338847301842035
-0.8881578947368423 0.28608675737883477
-0.8751218834848487 0.28947368421052627
-0.870269457486479 0.2907059541137929
-0.8684210526315791 0.29106724416463375
-0.8649344880935355 0.29179806056922203
-0.8408260096539096 0.29739277836576417
-0.8289473684210528 0.29948641046707586
-0.8098375684397142 0.3030496070299848
-0.8082838668056361 0.3032493519541373
-0.7894736842105264 0.30614970186112456
-0.777808750700032 0.30801285134388084
-0.758776686110437 0.30993834961058586
-0.7500000000000001 0.3110694966541836
-0.7440668560625878 0.3118340443926023
-0.7132232554420628 0.31399151391581787
-0.7105263157894738 0.3142608028402403
-0.7085146245056614 0.3144483461616689
-0.6711374393295495 0.3157329351838092
-0.6710526315789475 0.3157385764050225
-0.6709818126487558 0.3157422610640827
-0.6320122222648682 0.31550062375324583
-0.6315789473684211 0.3155128230040009
-0.6311666178975789 0.3155145873703157
-0.5953408876151406 0.3136323907127133
-0.5921052631578948 0.3135800300815674
-0.5885148547396208 0.31339586807202785
-0.5606391891819126 0.31045106686118107
-0.5526315789473685 0.3099083493274166
-0.5419444996161004 0.30866475413003175
-0.5274679720278821 0.3062494221568505
-0.5131578947368421 0.3044116862672079
-0.49578624437558544 0.301054784451364
-0.4896311563302934 0.300104981413178
-0.4736842105263158 0.2969029968150792
-0.46587946297734756 0.2946768492431718
-0.4450864336644921 0.28947368421052627
-0.4368992293695745 0.28768121550800296
-0.4342105263157895 0.2872052261894934
-0.4284792672744211 0.285652844849614
-0.40942016090127614 0.2796848050131843
-0.39825492618409736 0.2763157894736842
-0.39473684210526316 0.275308903926574
-0.3830374554787003 0.2709574858212173
-0.375 0.2685671548872011
-0.3612733448533308 0.26315789473684204
-0.35741651632073057 0.2617223224528462
-0.35526315789473684 0.2610904570656661
-0.3475921230402872 0.2580438715005423
-0.3355263157894737 0.25302281830161444
-0.333008050893762 0.25167884326380774
-0.32934492883054095 0.24999999999999994
-0.32107697143066555 0.24647500150236326
-0.3157894736842105 0.2442903143898668
-0.309431418760678 0.24108080854551286
-0.30095299322747066 0.23684210526315785
-0.297982187505896 0.2355557346451921
-0.29605263157894735 0.23474584664835974
-0.2867289564843004 0.22989999392274707
-0.2818893373206512 0.22739990909096044
-0.2763157894736842 0.22444636492066655
-0.2757077274450984 0.22408958521203962
-0.2750200461766711 0.22368421052631576
-0.2664473684210526 0.21906142729107797
-0.2649022259451304 0.21813535814184284
-0.26319438504857917 0.2171052631578947
-0.256578947368421 0.21346981366310847
-0.254279136375497 0.21205952311808965
-0.2517995041907084 0.21052631578947364
-0.24671052631578944 0.20767179633923716
-0.24383499212620643 0.20586439121410793
-0.2408169189886837 0.2039473684210526
-0.23684210526315788 0.2016676905095802
-0.23362738322995802 0.19951156907476478
-0.23022572513219486 0.19736842105263153
-0.22697368421052633 0.19545773771733618
-0.223533273845914 0.19308308059395202
-0.2200026831301715 0.19078947368421048
-0.21710526315789475 0.1890419467411734
-0.21353177461846032 0.1865928520087457
-0.21012232643323664 0.18421052631578944
-0.20723684210526316 0.1824198752621143
-0.2037557448240988 0.17995231046814464
-0.20055709362397917 0.1776315789473684
-0.19736842105263158 0.17559032719659728
-0.19413167841592693 0.1732104600034171
-0.1912774856348813 0.17105263157894735
-0.1875 0.16855092688908666
-0.1846523803880373 0.16637209728516808
-0.1822522497883635 0.16447368421052627
-0.17763157894736842 0.16129750871987178
-0.17535508002257721 0.15941240279196603
-0.17344859379315491 0.15789473684210523
-0.16776315789473684 0.1538232221609417
-0.16609688880157245 0.15242663553579375
-0.1648324349639554 0.15131578947368418
-0.15789473684210525 0.14611718457686396
-0.15700417744812503 0.1453305483679166
-0.15636869335432993 0.1447368421052631
-0.14802631578947367 0.13816239039262868
-0.1480235109380875 0.1381597646377662
-0.14802164308318727 0.13815789473684206
-0.14800011352147757 0.138140426558178
-0.14359482785354966 0.134533272659037
-0.14309210526315788 0.134154704719455
-0.14005585800837736 0.13157894736842102
-0.13919186760253804 0.1308896321246237
-0.1381578947368421 0.13008771759457458
-0.13610400280313487 0.1282894736842105
-0.13481323448104893 0.12722977350386208
-0.1332236842105263 0.12595770342451612
-0.13216583047554875 0.12499999999999997
-0.13045767026496252 0.12355453561283194
-0.1282894736842105 0.1218754007796843
-0.12612393740571778 0.11986474348390738
-0.12468586686579403 0.11842105263157891
-0.12181083751603675 0.11616119604194038
-0.11842105263157894 0.1133492943924145
-0.11751723579256111 0.11244464982250307
-0.11697076709506286 0.11184210526315785
-0.11324209354196556 0.1087157972878124
-0.11183208765199945 0.10744946194343818
-0.10943820229303582 0.10526315789473681
-0.10900793196331143 0.10495962430516077
-0.10855263157894737 0.1046244605375661
-0.10480313925730479 0.10118387207407747
-0.10232124648216546 0.09868421052631576
-0.10061274319511561 0.0973985220804492
-0.09868421052631579 0.0958605857222743
-0.09643541805220636 0.09360445814063433
-0.09511058269137808 0.0921052631578947
-0.092269995504543 0.08980245913732218
-0.08881578947368421 0.08677308972833485
-0.08811554860583454 0.08599314303470676
-0.0877577086125184 0.08552631578947364
-0.08452163504905091 0.08266354617305145
-0.08397755635621947 0.0821728571660291
-0.0807891098123587 0.0789473684210526
-0.07989500246161466 0.07831561239401125
-0.07894736842105263 0.07752041087314568
-0.07713514668176856 0.07565789473684208
-0.07581763229771613 0.07445491180152256
-0.07401315789473684 0.07284289500056275
-0.07358173820986315 0.07236842105263155
-0.0717440281889418 0.07059170050561772
-0.06907894736842105 0.06834264225607661
-0.06702182148762173 0.0657894736842105
-0.06360494962496006 0.06285985814476343
-0.06328910989057054 0.06249999999999997
-0.06132543965860106 0.0606204685443305
-0.059941903263588794 0.05921052631578944
-0.05921052631578947 0.05873024553770961
-0.05557690258325674 0.055053994769056876
-0.05367466021206929 0.05263157894736839
-0.05157757909135462 0.05114126306190391
-0.049342105263157895 0.04938591687007364
-0.04756950898001691 0.04723436243437466
-0.0469002273411628 0.04605263157894734
-0.04355321153176194 0.043332946698123584
-0.03989632700428735 0.03975544607303364
-0.03962420842429512 0.039473684210526286
-0.03954919479474855 0.039423343821044794
-0.039473684210526314 0.03939330633321002
-0.033979396760959714 0.032894736842105234
-0.03169147318167109 0.03150393015958766
-0.029605263157894735 0.030140002487826154
-0.02738514142550718 0.02631578947368418
-0.02372329860620901 0.023658151806386946
-0.019736842105263157 0.019788689692996103
-0.019720409775364225 0.01973684210526313
-0.019689162269172895 0.01970505554786962
-0.015958562740468904 0.015676747646704913
-0.01577995813400175 0.013157894736842077
-0.0121204670870412 0.01165653071390233
-0.009868421052631578 0.011370813128464564
-0.008096333031390504 0.007760339382581741
-0.007886379187897485 0.0065789473684210245
-0.004934210526315789 0.005686654405367525
-0.002526455577655384 0.004894643649984102
-0.004934210526315789 0.0032894736842104984
-0.004934210526315789 0
-0.004934210526315789 -0.003289473684210554
-0.0025264555844498196 -0.004894643645454533
-0.007970195063533305 -0.00657894736842108
-0.008096333031390526 -0.007760339382581782
-0.009868421052631578 -0.01137081312846458
-0.012120467087041226 -0.011656530713902368
-0.015779958134001796 -0.013157894736842132
-0.01595856274046894 -0.015676747646704944
-0.01968916226917298 -0.01970505554786973
-0.019720409775364253 -0.019736842105263185
-0.019736842105263157 -0.019788689692996072
-0.023723298606209045 -0.023658151806386977
-0.027385141425507218 -0.026315789473684237
-0.029605263157894735 -0.030140002487826157
-0.03169147318167113 -0.03150393015958769
-0.03315775926951039 -0.03289473684210529
-0.03453947368421052 -0.03461169267081477
-0.03562963495837956 -0.035457436343536465
-0.039473684210526314 -0.03939330633321003
-0.039540751489615555 -0.03942897269113351
-0.03962420842429519 -0.03947368421052634
-0.039896327004287545 -0.03975544607303383
-0.04355321153176196 -0.043332946698123626
-0.046900227341162844 -0.046052631578947394
-0.04761285530997894 -0.0472054648810667
-0.049342105263157895 -0.04938591687007364
-0.05367466021206935 -0.052631578947368446
-0.055576902583256774 -0.05505399476905691
-0.05921052631578947 -0.058730245537709634
-0.05994190326358885 -0.0592105263157895
-0.06132543965860121 -0.06062046854433066
-0.0636049496249601 -0.06285985814476347
-0.06702182148762177 -0.06578947368421055
-0.0676732133224818 -0.06672662971483671
-0.06907894736842105 -0.06834264225607661
-0.07174402818894184 -0.07059170050561774
-0.07404814391364442 -0.07236842105263161
-0.07581763229771614 -0.0744549118015226
-0.07894736842105263 -0.07760472950580517
-0.0798950024616147 -0.07831561239401127
-0.08078910981235878 -0.07894736842105265
-0.0851930929455389 -0.08311118477071015
-0.08812967857250058 -0.08598372305692946
-0.09565339245351884 -0.09210526315789476
-0.09648846344798132 -0.09356909454345108
-0.09868421052631579 -0.09586058572227431
-0.10232124648216555 -0.09868421052631582
-0.10489946701950564 -0.10111965356594363
-0.10855263157894737 -0.1046244605375661
-0.1094382022930359 -0.10526315789473686
-0.11183208765199978 -0.10744946194343846
-0.11324209354196561 -0.10871579728781243
-0.11697076709506288 -0.11184210526315791
-0.11751723579256113 -0.11244464982250313
-0.11842105263157894 -0.11334929439241453
-0.12181083751603679 -0.1161611960419404
-0.12468586686579408 -0.11842105263157897
-0.12612393740571784 -0.11986474348390742
-0.1282894736842105 -0.12187540077968428
-0.13045767026496258 -0.12355453561283197
-0.13240459509461788 -0.12500000000000003
-0.13481323448104898 -0.1272297735038621
-0.1381578947368421 -0.13013566326728543
-0.1391918676025381 -0.13088963212462373
-0.14005585800837744 -0.13157894736842107
-0.14309210526315788 -0.134154704719455
-0.1435948278535497 -0.13453327265903703
-0.14800011352147788 -0.13814042655817824
-0.14802164308318733 -0.13815789473684212
-0.14802351093808752 -0.13815976463776622
-0.14802631578947367 -0.13816239039262868
-0.15636869335432999 -0.14473684210526316
-0.1570041774481251 -0.14533054836791662
-0.15789473684210525 -0.14611718457686396
-0.1648324349639554 -0.15131578947368424
-0.16609688880157247 -0.1524266355357938
-0.16776315789473684 -0.15382322216094177
-0.173448593793155 -0.15789473684210528
-0.17535508002257727 -0.15941240279196606
-0.17763157894736842 -0.16129750871987178
-0.18225224978836355 -0.16447368421052633
-0.18465238038803733 -0.1663720972851681
-0.1875 -0.1685509268890866
-0.19127748563488142 -0.1710526315789474
-0.19413167841592696 -0.17321046000341714
-0.19736842105263158 -0.17559032719659723
-0.2005570936239794 -0.17763157894736845
-0.2037557448240988 -0.1799523104681447
-0.20723684210526316 -0.18241987526211428
-0.21012232643323672 -0.1842105263157895
-0.21360059506092965 -0.18654697171376622
-0.21710526315789475 -0.18904194674117342
-0.22000268313017157 -0.19078947368421054
-0.22346640424905614 -0.19312766032519066
-0.22697368421052633 -0.19545773771733618
-0.230225725132195 -0.19736842105263158
-0.23356567214623325 -0.199552709797248
-0.23684210526315788 -0.20166769050958014
-0.24081691898868382 -0.20394736842105265
-0.2438349921262065 -0.20586439121410796
-0.24671052631578944 -0.20767179633923719
-0.25179950419070846 -0.2105263157894737
-0.2543212054933923 -0.21203147703949282
-0.256578947368421 -0.21346981366310844
-0.26319438504857934 -0.21710526315789475
-0.26490222594513047 -0.21813535814184282
-0.2664473684210526 -0.21906142729107791
-0.27502004617667114 -0.22368421052631582
-0.2757077274450984 -0.22408958521203967
-0.2763157894736842 -0.22444636492066658
-0.281889337320651 -0.2273999090909604
-0.2867289564843004 -0.2298999939227471
-0.29605263157894735 -0.2347458466483597
-0.2979821875058961 -0.23555573464519208
-0.30095299322747093 -0.2368421052631579
-0.30943141876067803 -0.2410808085455129
-0.3157894736842105 -0.2442903143898668
-0.3210769714306656 -0.2464750015023633
-0.3293449288305413 -0.25
-0.3329185738797099 -0.25173849460650916
-0.3355263157894737 -0.25302281830161427
-0.34495538809904425 -0.25687184653046174
-0.3473413589464706 -0.25787669543799796
-0.35526315789473684 -0.261090457065666
-0.35733245522405943 -0.2617783631839604
-0.36089127431493456 -0.26315789473684215
-0.3651315789473684 -0.2648530873555533
-0.36994022745283406 -0.2665310764349528
-0.375 -0.2684881536895519
-0.3786818232334423 -0.26973684210526316
-0.38274118817301955 -0.27115499735833787
-0.39172654101668164 -0.27430892208129654
-0.39473684210526316 -0.27529593899114124
-0.39580865838941026 -0.27560124528425284
-0.3980320804645354 -0.27631578947368424
-0.40460526315789475 -0.2784806455643377
-0.4092307880511328 -0.2798110535799466
-0.4144736842105263 -0.2815669092096608
-0.4228335273880741 -0.28390045542549447
-0.4282799855742261 -0.2855199903828174
-0.4342105263157895 -0.28716073780856133
-0.4368992293695744 -0.287681215508003
-0.44375956390600446 -0.2894736842105263
-0.45394736842105265 -0.29223334641191545
-0.4603759135870002 -0.29375938098782467
-0.46557614886849935 -0.2948790586490706
-0.4736842105263158 -0.29677933280532526
-0.4804849320248011 -0.2980977646150449
-0.4895057099962768 -0.3000213505238336
-0.493421052631579 -0.30076428420020684
-0.49569534532048765 -0.3011153838214293

==> capsing2_rem0p1.txt <==
-5. -2.695217045140774
-4.958865743181364 -2.672713204187058
-4.880889033239664 -2.6315789473684217
-4.785862384869504 -2.5825586677620755
-4.7368421052631575 -2.5582117447915684
-4.611773320998105 -2.4934898368966327
-4.585926328194774 -2.480663170300039
-4.473684210526314 -2.4220618116343613
-4.439242409956635 -2.402862853201259
-4.374148696583115 -2.3684210526315796
-4.26618145900103 -2.3127659094200217
-4.210526315789472 -2.2853040296269764
-4.091897237917323 -2.223892235766886
-4.04081336119937 -2.198708098041478
-3.9473684210526296 -2.149746443753332
-3.9187963020029892 -2.133835276944378
-3.864966395262706 -2.1052631578947376
-3.7456140438472536 -2.0438596403632716
-3.6842105263157876 -2.013862733408528
-3.5710247547703826 -1.9552910347033006
-3.4991729072492777 -1.9202255388282279
-3.4210526315789456 -1.8794621583625393
-3.3972346297209444 -1.8659232650158968
-3.352506843521264 -1.8421052631578956
-3.223825439209126 -1.776174560790873
-3.1578947368421035 -1.7444744792665627
-3.04875194649121 -1.688090158771947
-2.9624333843160984 -1.6466439106318906
-2.8947368421052615 -1.611373640016284
-2.874123934991515 -1.5995602755348004
-2.835544220914253 -1.5789473684210535
-2.7003123343373363 -1.5102139814521367
-2.6315789473684195 -1.478039682979064
-2.5244564598873382 -1.4229119611652927
-2.4326673384318815 -1.3800357594845158
-2.3684210526315774 -1.346850664542752
-2.348825272374429 -1.3353852539413602
-2.3123019315902584 -1.3157894736842115
-2.1743308628416593 -1.2467217687372876
-2.1052631578947354 -1.2159276820220626
-1.9972051743090642 -1.1606895625330407
-1.9125352097407613 -1.1230615255302374
-1.8421052631578934 -1.0871988138129183
-1.8204892548490768 -1.074247587256186
-1.774329084983031 -1.0526315789473695
-1.7105263157894723 -1.0231266737518583
-1.6536057869678176 -0.9957110501257146
-1.6419205683383984 -0.9896583790300225
-1.6360964692626156 -0.986842105263159
-1.5789473684210513 -0.9594798366360564
-1.5538368104459948 -0.946163189554005
-1.5131578947368407 -0.9277568107219186
-1.499900320941881 -0.9210526315789485
-1.4649101581797286 -0.9035108944518502
-1.4473684210526303 -0.8961856990319089
-1.4002952307318286 -0.8739794412581466
-1.375600490726224 -0.8612416145369337
-1.3630791669939581 -0.8552631578947378
-1.3157894736842093 -0.8331491778381006
-1.286431290847412 -0.8188318670473245
-1.2733953662414448 -0.8128690504519733
-1.2499999999999987 -0.8016483244859174
-1.2259258647031102 -0.7894736842105273
-1.1975994485777168 -0.7760847619485987
-1.1842105263157883 -0.7702012137720591
-1.1483133863281405 -0.7535765442228795
-1.1184210526315779 -0.7386672447173884
-1.10892800561779 -0.7331772575401047
-1.0890314447307319 -0.7236842105263168
-1.0526315789473673 -0.707034886935532
-1.0207468560158353 -0.6897794597736383
-0.9868421052631567 -0.675258236541372
-0.9534750594271489 -0.6578947368421062
-0.9314259430536947 -0.6475214253673577
-0.9210526315789462 -0.6431206015702011
-0.891460652299491 -0.628302757562651
-0.8871338932583848 -0.626024001478457
-0.8552631578947357 -0.6107199834650832
-0.8434373935029164 -0.6039310275497151
-0.8210288025542763 -0.5921052631578957
-0.7894736842105252 -0.5775750780630421
-0.7588544798062564 -0.561486058753627
-0.7559213066299868 -0.5598681670542236
-0.7236842105263147 -0.543838213363913
-0.6941332354775658 -0.5263157894736852
-0.6705459085178574 -0.5136646177979319
-0.6578947368421042 -0.5089566643739013
-0.6204303015174047 -0.48885135414898573
-0.5921052631578937 -0.47244020193705905
-0.5853625029466958 -0.4672690760006725
-0.5750183937320221 -0.46052631578947467
-0.5263157894736832 -0.43488655591827147
-0.5026048073075304 -0.41844782427141686
-0.4649789009484401 -0.39473684210526416
-0.4605263157894727 -0.39267755961480455
-0.45461470227439066 -0.38882522859018215
-0.4223629179785521 -0.3671107662319742
-0.3947368421052621 -0.35081631887245507
-0.37167610629520975 -0.32894736842105365
-0.34634792278704113 -0.31154681405506407
-0.32894736842105154 -0.30407041173799615
-0.2865827064430696 -0.26315789473684315
-0.2716403119850842 -0.2546754774886
-0.26315789473684104 -0.2513623471849585
-0.23590303253871078 -0.2246232832507629
-0.2080836674332338 -0.19736842105263264
-0.200867412647905 -0.19386942945735816
-0.19736842105263053 -0.19212891470296672
-0.16938592193462876 -0.16447368421052738
-0.16644797352889049 -0.16249939489216217
-0.16447368421052527 -0.1617214785854499
-0.1340614473244906 -0.1315789473684221
-0.13254350008098006 -0.13061439465586203
-0.13157894736842 -0.13067570576303525
-0 0
-0.13157894736842 0.13067570576303428
-0.13254350008097887 0.1306143946558611
-0.1351315954109134 0.13157894736842
-0.19736842105263053 0.1931271081312341
-0.20086741264790384 0.19386942945735722
-0.20808366743323045 0.19736842105263053
-0.2359030325387096 0.22462328325076197
-0.26315789473684104 0.25136234718495826
-0.2716403119850829 0.25467547748859914
-0.2865827064430665 0.26315789473684104
-0.32894736842105154 0.30407041173799604
-0.34634792278703996 0.3115468140550632
-0.3716761062952072 0.32894736842105154
-0.3947368421052621 0.3508163188724551
-0.4223629179785508 0.3671107662319734
-0.454614702274396 0.3888252285901855
-0.4605263157894727 0.39254413155931833
-0.4620039414981999 0.3932592163965349
-0.4645259278124634 0.3947368421052621
-0.4934210526315779 0.41365774858670645
-0.5024196057444821 0.4186330258344632
-0.5176206915991881 0.42763157894736736
-0.5263157894736832 0.43351745469711067
-0.5436911843852968 0.443150920877859
-0.5592105263157885 0.4529998020901993
-0.5733652612276682 0.4605263157894727
-0.585200826795423 0.4674307521519434
-0.5921052631578937 0.47244020193705893
-0.6180553518159476 0.4864764044475267
-0.6272242978831252 0.4911967547484517
-0.6578947368421042 0.5089566643739004
-0.6705459085178568 0.5136646177979306
-0.6941332354775631 0.5263157894736832
-0.7236842105263147 0.5438382133639128
-0.7559213066299859 0.5598681670542225
-0.7588544798062596 0.5614860587536281
-0.7894736842105252 0.5775750780630416
-0.7996845885443431 0.5818943588240759
-0.821028802554273 0.5921052631578937
-0.8434373935029149 0.6039310275497145
-0.8552631578947357 0.6107199834650833
-0.8871338932583835 0.6260240014784563
-0.8914606522994951 0.6283027575626531
-0.9210526315789462 0.643120601570201
-0.9318283000822074 0.647119068338843
-0.9566221789189027 0.6578947368421042
-1.0526315789473673 0.7080717925565773
-1.1089280056177875 0.733177257540105
-1.148313386328147 0.7535765442228839
-1.1842105263157883 0.7703872774345571
-1.2288859446178477 0.7894736842105252
-1.2872661710618958 0.8179969868328387
-1.3157894736842093 0.8336036429352117
-1.3756004907262223 0.8612416145369334
-1.4002952307318333 0.873979441258149
-1.4473684210526303 0.8962716896331501
-1.4659554198200753 0.9024656328115013
-1.5789473684210513 0.9599484224008812
-1.6449688289489577 0.9866101184194609
-1.7806167932660277 1.0526315789473673
-1.8204892548490752 1.0742475872561854
-1.8421052631578934 1.0874837938919577
-1.9125352097407613 1.1230615255302352
-1.997205174309064 1.1606895625330387
-2.1052631578947354 1.2159276820220635
-2.1743308628416615 1.2467217687372831
-2.31230193159025 1.3157894736842093
-2.348825272374426 1.3353852539413609
-2.3684210526315774 1.3468902353825296
-2.432667338431857 1.380035759484489
-2.5244564598873573 1.422911961165271
-2.6315789473684195 1.4780396829790479
-2.7003123343373465 1.5102139814521247
-2.835544220914265 1.5789473684210513
-2.8741239349915157 1.5995602755347973
-2.8947368421052615 1.6113736400162844
-2.9624333843160873 1.6466439106318773
-3.048751946491214 1.6880901587719406
-3.1578947368421035 1.7444744792665683
-3.2238254392091203 1.7761745607908765
-3.3525068435213012 1.8421052631578934
-3.3972346297209617 1.8659232650158775
-3.4210526315789456 1.8793511171493182
-3.499172907249217 1.9202255388281646
-3.5710247547703946 1.9552910347032864
-3.6842105263157876 2.0138627334085095
-3.745614043847261 2.043859640363262
-3.864966395262871 2.1052631578947354
-3.9187963020030177 2.133835276944348
-3.9473684210526296 2.1497464437532665
-4.040813361199652 2.1987080980417586
-4.0918972379171805 2.2238922357670265
-4.210526315789472 2.2853040296269884
-4.266181459000978 2.3127659094200714
-4.374148696583045 2.3684210526315774
-4.439242409956623 2.402862853201269
-4.473684210526314 2.421856708100895
-4.585926328194826 2.480663170300088
-4.611773320998088 2.4934898368966465
-4.7368421052631575 2.55821174479149
-4.7858623848695405 2.582558667762037
-4.880889033239921 2.6315789473684195
-4.958865743181476 2.6727132041869437
-5. 2.6952170451406237

==> capsing2_rem0p2.txt <==
-5. -4.305465277533016
-4.959991329762934 -4.270833333333333
-4.925415855513265 -4.241250811153401
-4.895833333333333 -4.216576159597332
-4.837965948775756 -4.166666666666666
-4.8129711495493614 -4.145362183783971
-4.791666666666666 -4.127675551087182
-4.71581043005331 -4.0625
-4.70049896310377 -4.04950103689623
-4.5936927542636425 -3.958333333333333
-4.583333333333333 -3.9498897509537154
-4.525877320599589 -3.900877320599589
-4.4755464695434295 -3.8577868637899027
-4.375 -3.7724062861190464
-4.363177084865767 -3.7618229151342324
-4.349888396438921 -3.7499999999999996
-4.250784354912476 -3.66588231175419
-4.166666666666666 -3.595133822233838
-4.138366190699568 -3.5699671426337645
-4.106322291183027 -3.541666666666666
-4.025920247927059 -3.474079752072941
-3.958333333333333 -3.417845147199402
-3.9134438868413026 -3.378222779825363
-3.862190381622237 -3.333333333333333
-3.8009341242719903 -3.2823992090613423
-3.7499999999999996 -3.2405365406427213
-3.6883875759958356 -3.186612424004164
-3.617363740258045 -3.125
-3.5758003870700765 -3.0908662795965895
-3.541666666666666 -3.062670217580709
-3.4933333064412038 -3.020833333333333
-3.4631681470758893 -2.9951651862574433
-3.4374999999999996 -2.974116034302377
-3.3707628422840687 -2.9166666666666665
-3.3504857863017756 -2.899514213698224
-3.333333333333333 -2.885837129228117
-3.237747447631285 -2.8039192190353814
-3.1256695919747086 -2.7090029253080417
-3.125 -2.7084329911861387
-3.124948030423955 -2.708385302909378
-3.1248909885798284 -2.708333333333333
-3.0123666102624784 -2.612633389737521
-2.9166666666666665 -2.53233791778506
-2.8997389510269134 -2.516927715639753
-2.880985046140957 -2.5
-2.7870597448604326 -2.421273588472901
-2.708333333333333 -2.3563448834690432
-2.6743228605183855 -2.3256771394816145
-2.636213570662358 -2.291666666666667
-2.5615211808638723 -2.2301454858027947
-2.5 -2.1804577497667275
-2.448646400838709 -2.1346869324946245
-2.3902886949413307 -2.0833333333333335
-2.3356887741673122 -2.039311225832688
-2.291666666666667 -2.004670943441778
-2.222636792722707 -1.9440298739439594
-2.1427775795731394 -1.875
-2.1094767760944584 -1.848856557238875
-2.0833333333333335 -1.8289580258427671
-1.9961923391437744 -1.7538076608562259
-1.892996512117517 -1.6666666666666667
-1.8827636897976066 -1.6589029768690604
-1.8750000000000002 -1.6532477653294906
-1.7902250615997533 -1.5818917282664198
-1.7692532776936227 -1.5640800556397108
-1.666666666666667 -1.4792731266672101
-1.6560111920722138 -1.4689888079277866
-1.644892346895622 -1.4583333333333335
-1.5426567862141503 -1.3740098804525167
-1.4583333333333335 -1.3070509680059208
-1.4291841525771918 -1.2791491807561417
-1.3984266546236843 -1.25
-1.3155925404515798 -1.1844074595484204
-1.2500000000000002 -1.1353329845122615
-1.2018915564376895 -1.089775110228977
-1.1503610662110515 -1.0416666666666665
-1.0881105260909438 -0.9952228072423895
-1.041666666666667 -0.9593408744080208
-1.0182079151327017 -0.9374999999999999
-0.9735320239107743 -0.9014679760892258
-0.9375000000000002 -0.873420247253959
-0.9167155892186815 -0.8541177441146519
-0.8940953833119892 -0.8333333333333333
-0.859958906349176 -0.8067077603174907
-0.8333333333333335 -0.7869114086662852
-0.8032975211539014 -0.7592024788460986
-0.770338888289528 -0.7291666666666665
-0.7467786117140796 -0.7115547216192537
-0.7291666666666667 -0.6976884361174248
-0.706626507041906 -0.6770833333333333
-0.6904637190711428 -0.663702947595524
-0.6770833333333335 -0.653384867080044
-0.6459936502715865 -0.6249999999999999
-0.6344312115126234 -0.6155687884873766
-0.6250000000000001 -0.6084678456707915
-0.5860796586163648 -0.5729166666666665
-0.5787773688708733 -0.56705596446246
-0.5729166666666667 -0.5627655409200961
-0.5510642056002454 -0.5426857943997546
-0.5468750000000001 -0.5392432359397433
-0.5268113718398714 -0.5208333333333333
-0.5235702099451515 -0.5180964567215153
-0.5208333333333335 -0.515860953238168
-0.497937463922605 -0.4947916666666666
-0.496228502594443 -0.49335483073889036
-0.4947916666666668 -0.4921887348233581
-0.46941508847536606 -0.4687499999999999
-0.4690530472093306 -0.4684469527906694
-0.4687500000000001 -0.46820272178802486
-0.46116498518459725 -0.46116498518459703
-0.4420614855335045 -0.44335518113316225
-0.44145623042219484 -0.44270833333333326
-0.4166666666666668 -0.41957563801001
-0.4152611090788417 -0.4180722242544917
-0.4139665531055453 -0.4166666666666666
-0.3906250000000001 -0.39475291400572526
-0.3886501104840788 -0.3925998895159212
-0.38687164561726495 -0.3906249999999999
-0.3645833333333335 -0.369560000650037
-0.3622172371238562 -0.36694942954281057
-0.36053463586231366 -0.36458333333333326
-0.33597345244416627 -0.3411098808891671
-0.3125000000000001 -0.3187084150477171
-0.3098961736360217 -0.3151038263639783
-0.3082625492806263 -0.3124999999999999
-0.2604166666666668 -0.2661586248431861
-0.25802079869025674 -0.26281253464307663
-0.256949897374453 -0.2604166666666666
-0.20833333333333345 -0.21277152011309672
-0.20670534086380546 -0.20996132580286123
-0.20606617174908826 -0.20833333333333323
-0.18101664675447104 -0.18356668657886233
-0.1562500000000001 -0.15912651464411215
-0.15530613589279368 -0.15719386410720632
-0.15510840510136006 -0.1562499999999999
-0.10416666666666678 -0.10574635891984277
-0.10373651627014105 -0.1045968170631923
-0.10376458780973186 -0.10416666666666656
-0.05208333333333345 -0.052973813904474185
-0.05127659968558448 -0.052890066981082194
-0.051869035788968336 -0.052083333333333225
-1.11022*10^-16 -0.052083333333333225
--0.052083333333333225 -0.052083333333333225
--0.052083333333333225  1.11022*10^-16
--0.026041666666666557 0.02604166666666678
-1.11022*10^-16 0.05208333333333345
-0.0518690357756361 0.05208333333333345
-0.05191406158831263 0.05225260507835426
-0.05208333333333345 0.052973813904473456
-0.103764587809732 0.10416666666666678
-0.10373651627014119 0.10459681706319238
-0.10416666666666678 0.10574635891984246
-0.12955082934273804 0.13086583732392887
-0.15510840510136026 0.1562500000000001
-0.15530613589279382 0.1571938641072064
-0.1562500000000001 0.15912651464411193
-0.18101664675447118 0.1835666865788624
-0.2060661717490884 0.20833333333333345
-0.20670534086380554 0.20996132580286136
-0.20833333333333345 0.21277152011309666
-0.25694989737445323 0.2604166666666668
-0.2580207986902569 0.2628125346430767
-0.2604166666666668 0.266158624843186
-0.3082625492806265 0.3125000000000001
-0.30989617363602184 0.31510382636397843
-0.3125000000000001 0.3187084150477169
-0.33597345244416643 0.34110988088916716
-0.3605346358623139 0.3645833333333335
-0.36221723712385634 0.3669494295428106
-0.3645833333333335 0.3699798795729246
-0.3886426917657826 0.39260730823421763
-0.41415831678352644 0.4166666666666668
-0.4152572618261147 0.41807607150721887
-0.4166666666666668 0.41977261779954456
-0.4420614855335045 0.44335518113316247
-0.46116498518459553 0.46116498518459553
-0.4687500000000001 0.46823214150748566
-0.4690530472093307 0.4684469527906695
-0.46945804168692795 0.4687500000000001
-0.5208333333333335 0.5160853092307407
-0.5235702099451512 0.5180964567215157
-0.5271406560790786 0.5208333333333335
-0.5729166666666667 0.5627655409200968
-0.5786957173836681 0.5671376159496654
-0.586079658616364 0.5729166666666667
-0.6064499108189622 0.5914667558477048
-0.6250000000000001 0.6084678456707912
-0.634431211512624 0.6155687884873762
-0.6477620722365306 0.6250000000000001
-0.6904637190711428 0.6637029475955241
-0.706626507041906 0.6770833333333335
-0.7291666666666667 0.6976884361174249
-0.7467786117140797 0.7115547216192538
-0.7677659468159083 0.7291666666666667
-0.7812500000000001 0.7415234137589606
-0.8032975211539013 0.7592024788460989
-0.8292458478981397 0.7812500000000001
-0.8333333333333335 0.7850078420230077
-0.859958906349176 0.8067077603174909
-0.8940953833119912 0.8333333333333335
-0.9167155892186831 0.8541177441146506
-0.9375000000000002 0.8721659019322251
-0.9543725440810975 0.8854166666666669
-0.9735320239107764 0.901467976089224
-1.0182079151327033 0.9375000000000002
-1.0303817949692013 0.9487848716974658
-1.041666666666667 0.95934087440802
-1.0881105260909438 0.9952228072423901
-1.1503610662110488 1.041666666666667
-1.201891556437689 1.089775110228978
-1.2500000000000002 1.1353329845122628
-1.3155925404515776 1.1844074595484229
-1.3984266546236888 1.2500000000000002
-1.4291841525771942 1.2791491807561395
-1.4583333333333335 1.307050968005917
-1.5426567862141505 1.3740098804525167
-1.644892346895622 1.4583333333333335
-1.6560111920722131 1.4689888079277873
-1.666666666666667 1.47927312666721
-1.7692532776936214 1.5640800556397123
-1.7902250615997684 1.5818917282664349
-1.8750000000000002 1.6532477653294915
-1.8827636897976068 1.6589029768690604
-1.892996512117516 1.666666666666667
-1.9961923391437748 1.7538076608562256
-2.0833333333333335 1.8289580258427718
-2.1094767760944557 1.848856557238878
-2.142777579573134 1.8750000000000002
-2.2226367927226836 1.9440298739439834
-2.291666666666667 2.004670943441777
-2.3356887741673122 2.039311225832688
-2.3902886949413307 2.0833333333333335
-2.448646400838709 2.1346869324946245
-2.5 2.1804577497667275
-2.5615211808638723 2.2301454858027947
-2.636213570662358 2.291666666666667
-2.6743228605183855 2.3256771394816145
-2.708333333333333 2.3563448834690432
-2.7870597448604326 2.421273588472901
-2.880985046140957 2.5
-2.8997389510269134 2.516927715639753
-2.9166666666666665 2.53233791778506
-3.0123666102624784 2.612633389737521
-3.1248909885798284 2.708333333333333
-3.124948030423955 2.708385302909378
-3.125 2.7084329911861387
-3.1256695919747086 2.7090029253080417
-3.237747447631285 2.8039192190353814
-3.247956209336348 2.8125
-3.333333333333333 2.885558633678923
-3.3504857863017756 2.899514213698224
-3.3716709406678915 2.9166666666666665
-3.4631681470758893 2.9951651862574433
-3.4933333064412038 3.020833333333333
-3.541666666666666 3.062670217580709
-3.5758003870700765 3.0908662795965895
-3.617363740258045 3.125
-3.6883875759958356 3.186612424004164
-3.7499999999999996 3.2405365406427213
-3.8009341242719903 3.2823992090613423
-3.862190381622237 3.333333333333333
-3.9134438868413026 3.378222779825363
-3.958333333333333 3.417845147199402
-4.025920247927059 3.474079752072941
-4.106322291183027 3.541666666666666
-4.138366190699568 3.5699671426337645
-4.166666666666666 3.595133822233838
-4.250784354912476 3.66588231175419
-4.349888396438921 3.7499999999999996
-4.363177084865767 3.7618229151342324
-4.375 3.7724062861190464
-4.4755464695434295 3.8577868637899027
-4.525877320599589 3.900877320599589
-4.583333333333333 3.9498897509537154
-4.587996888703614 3.9536697779630523
-4.5936927542636425 3.958333333333333
-4.70049896310377 4.04950103689623
-4.71581043005331 4.0625
-4.791666666666666 4.127675551087182
-4.8129711495493614 4.145362183783971
-4.837965948775756 4.166666666666666
-4.895833333333333 4.216576159597332
-4.925415855513265 4.241250811153401
-4.959991329762934 4.270833333333333
-5. 4.305465277533016

==> capsing2_rem0p3.txt <==
-3.9984724828418927 5
-3.9802059021130836 4.9781274312202495
-3.958333333333333 4.951704631109594
-3.887589286386017 4.862410713613983
-3.8321948950432803 4.791666666666666
-3.7949683757640686 4.746698290902597
-3.7499999999999996 4.6918458707232205
-3.7023435817347625 4.63098975159857
-3.665504633368347 4.583333333333333
-3.6097154369722126 4.5152845630277865
-3.541666666666666 4.431379610226619
-3.5170846223827033 4.399582044283963
-3.4983527774602377 4.375
-3.4244520004810295 4.283881332852303
-3.333333333333333 4.170168925065458
-3.3318186567455714 4.168181343254428
-3.3306828351398106 4.166666666666666
-3.3199943248792665 4.1533276582126
-3.239203949381642 4.0524627172850245
-3.1648259917218065 3.958333333333333
-3.1465858643927076 3.9367474689406254
-3.125 3.9109297939021785
-3.053961498815058 3.8210385011849417
-2.99867788387856 3.7499999999999996
-2.9613313672066655 3.7053352994600006
-2.9166666666666665 3.6512707401168614
-2.868696207004848 3.5896371263284848
-2.8320086565292506 3.541666666666666
-2.7760570448443014 3.473942955155698
-2.708333333333333 3.3908294011699054
-2.6834152834322587 3.3582513832344074
-2.664736928757116 3.333333333333333
-2.5907728160784633 3.2425605172548697
-2.5 3.1293594581283752
-2.4981321787435826 3.1268678212564174
-2.49676451282633 3.125
-2.4836765162239756 3.108676516223975
-2.4055123346949157 3.011154331971751
-2.3311944930458126 2.9166666666666665
-2.3128876345350577 2.8954456987982757
-2.291666666666667 2.870523354574663
-2.220254544985065 2.779745455014935
-2.1653230193361503 2.708333333333333
-2.1276143965244985 2.664052270142168
-2.0833333333333335 2.6112306357907062
-2.034969286487792 2.5483640468455415
-1.998759510091088 2.5
-1.9423224117418818 2.4326775882581186
-1.8750000000000002 2.3508086218812076
-1.8496785554962918 2.3169881111703754
-1.831347224342017 2.291666666666667
-1.7570448092758526 2.201288524057481
-1.666666666666667 2.0886562915083218
-1.6644316602225906 2.0855683397774096
-1.6628816908460204 2.0833333333333335
-1.6475651325214342 2.064231799188101
-1.5718455541073606 1.9698211125593066
-1.4981624171291092 1.8750000000000002
-1.4792587526448735 1.8540745806884602
-1.4583333333333335 1.8305492960104786
-1.3866751114605684 1.738324888539432
-1.3333303637710712 1.666666666666667
-1.294105470358418 1.6225611963082491
-1.2500000000000002 1.5718679871630434
-1.2015678741373408 1.506765459195993
-1.1676841485681821 1.4583333333333335
-1.1090925342970126 1.3909074657029878
-1.0812857365966093 1.354166666666667
-1.041666666666667 1.3074104675189895
-1.0168573874716074 1.2748092791950598
-0.9986233979132015 1.2500000000000002
-0.9707419229741396 1.2167580770258608
-0.9375000000000002 1.1761332830706286
-0.9246790203515105 1.1586543129818232
-0.9156937623137631 1.1458333333333335
-0.8333333333333335 1.042999243963347
-0.8327853083968895 1.042214691603111
-0.83242550695721 1.041666666666667
-0.829107572684465 1.0374409060177985
-0.7869205633833474 0.9839127699499863
-0.7812500000000001 0.9770625569865565
-0.7511181257280184 0.9375000000000002
-0.7411743577852421 0.9254923088814249
-0.7291666666666667 0.9106916394138201
-0.7105001157371595 0.8854166666666669
-0.6955588710258426 0.8669411289741578
-0.6770833333333335 0.8435029378105603
-0.6698520167938841 0.8333333333333335
-0.6501275641155818 0.8082057692177517
-0.6443417665368147 0.8005917665368147
-0.6295942757205273 0.7812500000000001
-0.6250000000000001 0.7758758561316802
-0.6046610926460757 0.7495055740205911
-0.5901441886536171 0.7291666666666667
-0.5729166666666667 0.7083618452955215
-0.5597666492292309 0.6902333507707693
-0.5500047962938426 0.6770833333333335
-0.5468750000000001 0.6731983886736539
-0.5373347241808899 0.660581942485777
-0.5304678836831431 0.6510416666666667
-0.5208333333333335 0.6387956495488416
-0.5149830929608337 0.6308502403724999
-0.5109202899954495 0.6250000000000001
-0.4947916666666668 0.6039281632788494
-0.4927212141172156 0.6010287858827847
-0.4814573364840216 0.5856240031506883
-0.4720936077916353 0.5729166666666667
-0.47050600835607825 0.5711606583105886
-0.4687500000000001 0.5691586462575532
-0.4483019043076241 0.5412814290257094
-0.43440997228695727 0.5208333333333335
-0.4261557180096706 0.5113442819903297
-0.4166666666666668 0.4999418848254801
-0.3963967792483936 0.4687500000000001
-0.38200399723498024 0.45132933609835335
-0.3645833333333335 0.42882081859588017
-0.3575676792714097 0.4166666666666668
-0.33793582530314126 0.39123084136352565
-0.3351111272850533 0.38719446061838664
-0.3190316833713444 0.3645833333333335
-0.31569188760870565 0.36139144572462795
-0.3125000000000001 0.3583453253720193
-0.29327234431793886 0.33172765568206136
-0.2812090335481 0.3125000000000001
-0.2604166666666668 0.29236144634795636
-0.24708750746713595 0.2737458258661976
-0.24112966076361136 0.2604166666666668
-0.20833333333333345 0.2282756493476964
-0.201018197241188 0.2156484694254789
-0.19814618821929858 0.20833333333333345
-0.17707914157299118 0.18750419176034241
-0.1562500000000001 0.16694962067351332
-0.15273915817789296 0.15976084182210726
-0.15200366932225876 0.1562500000000001
-0.12800374593913638 0.13241292072753053
-0.10416666666666678 0.10882439406851493
-0.10289836691727866 0.1054349664160549
-0.10298113593694136 0.10416666666666678
-0.05208333333333345 0.0537498619469673
-0.051766542360347056 0.05240012430631984
-0.051682276843939993 0.05208333333333345
-0 0
-0.0516822768688914 -0.052083333333333225
-0.050573536543681984 -0.05359313012298469
-0.05208333333333345 -0.053749861946968014
-0.10298113593694122 -0.10416666666666656
-0.10289836691727852 -0.10543496641605482
-0.10416666666666678 -0.10882439406851518
-0.1520036693222586 -0.1562499999999999
-0.15273915817789283 -0.15976084182210717
-0.1562500000000001 -0.1669496206735135
-0.17707914157299107 -0.1875041917603423
-0.19814618821929847 -0.20833333333333323
-0.2010181972411879 -0.21564846942547877
-0.20833333333333345 -0.22827564934769645
-0.24112966076361114 -0.2604166666666666
-0.24708750746713581 -0.27374582586619756
-0.2604166666666668 -0.29236144634795647
-0.28120903354809973 -0.3124999999999999
-0.29327234431793875 -0.3317276556820613
-0.3125000000000001 -0.35834532537201935
-0.31569188760870553 -0.36139144572462784
-0.31903168337134413 -0.36458333333333326
-0.33511112728505255 -0.38719446061838564
-0.3379358253031411 -0.3912308413635256
-0.3575676792714097 -0.4166666666666666
-0.3645833333333335 -0.42882081859588
-0.3817507655417654 -0.45158256779156797
-0.4166666666666668 -0.502767534397119
-0.4260704274117324 -0.5114295725882676
-0.4344099722869572 -0.5208333333333333
-0.4687500000000001 -0.5691586462575533
-0.4704970786925672 -0.5711695879740994
-0.48269631549937136 -0.5868629821660377
-0.5112640700497768 -0.6249999999999999
-0.5148815258717508 -0.6309518074615825
-0.5208333333333335 -0.6394089663861527
-0.5507301498461922 -0.6770833333333333
-0.5596038970378979 -0.6903961029621021
-0.5920778579073405 -0.7291666666666665
-0.6250000000000001 -0.7788750314450137
-0.6499734581037244 -0.808359875229609
-0.6719946381199782 -0.8333333333333333
-0.7291666666666667 -0.912031827925241
-0.7411422104756201 -0.9255244561910465
-0.7520319668134466 -0.9374999999999999
-0.8294852430992148 -1.0378185764325478
-0.8324813315033297 -1.0416666666666665
-0.8327780895477005 -1.0422219104522994
-0.8333333333333335 -1.043101484681539
-0.9245721597907913 -1.1587611735425423
-1.0009050313104213 -1.25
-1.0167308060718108 -1.2749358605948562
-1.041666666666667 -1.3106498829138313
-1.1090925342970146 -1.3909074657029856
-1.1676841485681821 -1.4583333333333335
-1.2015678741373381 -1.5067654591959956
-1.2500000000000002 -1.5718679871630596
-1.294105470358414 -1.622561196308253
-1.3333303637710532 -1.6666666666666667
-1.3866751114605675 -1.738324888539433
-1.4583333333333335 -1.8305492960104848
-1.4792587526448713 -1.8540745806884622
-1.4981624171291041 -1.875
-1.571845554107381 -1.969821112559286
-1.6475651325214722 -2.0642317991881387
-1.6628816908460204 -2.0833333333333335
-1.6644316602225906 -2.0855683397774096
-1.666666666666667 -2.0886562915083218
-1.7570448092758526 -2.201288524057481
-1.7708333333333335 -2.2191073035777396
-1.830125097183946 -2.291666666666667
-1.8496785554962918 -2.3169881111703754
-1.8750000000000002 -2.3508086218812076
-1.9423224117418818 -2.4326775882581186
-1.998759510091088 -2.5
-2.034969286487792 -2.5483640468455415
-2.0833333333333335 -2.6112306357907062
-2.1276143965244985 -2.664052270142168
-2.1653230193361503 -2.708333333333333
-2.220254544985065 -2.779745455014935
-2.291666666666667 -2.870523354574663
-2.3128876345350577 -2.8954456987982757
-2.3311944930458126 -2.9166666666666665
-2.4055123346949157 -3.011154331971751
-2.4836765162239756 -3.108676516223975
-2.49676451282633 -3.125
-2.4981321787435826 -3.1268678212564174
-2.5 -3.1293594581283752
-2.5907728160784633 -3.2425605172548697
-2.664736928757116 -3.333333333333333
-2.6834152834322587 -3.3582513832344074
-2.708333333333333 -3.3908294011699054
-2.7760570448443014 -3.473942955155698
-2.8320086565292506 -3.541666666666666
-2.868696207004848 -3.5896371263284848
-2.9166666666666665 -3.6512707401168614
-2.9613313672066655 -3.7053352994600006
-2.99867788387856 -3.7499999999999996
-3.053961498815058 -3.8210385011849417
-3.125 -3.9109297939021785
-3.1465858643927076 -3.9367474689406254
-3.1648259917218065 -3.958333333333333
-3.239203949381642 -4.0524627172850245
-3.3199943248792665 -4.1533276582126
-3.3306828351398106 -4.166666666666666
-3.3318186567455714 -4.168181343254428
-3.333333333333333 -4.170168925065458
-3.4244520004810295 -4.283881332852303
-3.4374999999999996 -4.300479780127175
-3.497739372702436 -4.375
-3.5170846223827033 -4.399582044283963
-3.541666666666666 -4.431379610226619
-3.6097154369722126 -4.5152845630277865
-3.665504633368347 -4.583333333333333
-3.7023435817347625 -4.63098975159857
-3.7499999999999996 -4.6918458707232205
-3.7949683757640686 -4.746698290902597
-3.8321948950432803 -4.791666666666666
-3.887589286386017 -4.862410713613983
-3.958333333333333 -4.951704631109594
-3.9802059021130836 -4.9781274312202495
-3.9984724828418927 -5

==> capsing2_rem0p4.txt <==
-2.731184580235297 5.
-2.7228228107629264 4.985510522570406
-2.708333333333333 4.959618228823725
-2.6494662061628507 4.850533793837148
-2.618791950166173 4.791666666666666
-2.576263174658582 4.715403492008084
-2.511082997199263 4.594416330532596
-2.504999946451832 4.583333333333333
-2.503187810901686 4.580145522431647
-2.5 4.574340438045374
-2.4487661315583207 4.479166666666666
-2.4298025486560966 4.445197451343903
-2.3958333333333335 4.382041623748833
-2.392120533164402 4.375
-2.3565784005250907 4.310088266141576
-2.291666666666667 4.19037415578257
-2.2835500173400107 4.174783315993322
-2.2795033889810425 4.166666666666666
-2.2652544106692294 4.140254410669229
-2.2102888565052927 4.039711143494707
-2.1676263855931333 3.958333333333333
-2.137046359819895 3.9046203068467715
-2.0833333333333335 3.806319157696466
-2.06401454133658 3.7693187919967532
-2.0544025375713444 3.7499999999999996
-2.019982613547341 3.686649280214007
-1.9909740184408555 3.6340259815591445
-1.942375830884305 3.541666666666666
-1.9177192194497483 3.498947447216918
-1.8750000000000002 3.4214944834749694
-1.844693174160414 3.363640159172919
-1.8296594362697054 3.333333333333333
-1.774689857809378 3.233023191142711
-1.771931151820183 3.228068848179817
-1.7174695586847524 3.125
-1.6986762428461153 3.0929904238205514
-1.666666666666667 3.0356268439880885
-1.6256728348633904 2.9576604984699433
-1.6054319164779276 2.9166666666666665
-1.5530029002251553 2.821997099774845
-1.532392848677138 2.7823928486771377
-1.4930734500545688 2.708333333333333
-1.4800441319618027 2.686622534704864
-1.4583333333333335 2.6482926024909768
-1.4070950357977972 2.5512382975355363
-1.3819858437512382 2.5
-1.33453836670709 2.4154616332929106
-1.2917731673799828 2.3334398340466493
-1.2694790728939835 2.291666666666667
-1.2620388284463708 2.2796278382202964
-1.2500000000000002 2.258795452730177
-1.1892063208178143 2.1441270125155194
-1.1598046126741937 2.0833333333333335
-1.116858569645151 2.0081414303548497
-1.053704508876715 1.8870378422100482
-1.0472465553850225 1.8750000000000002
-1.0450598713442794 1.8716067953223878
-1.041666666666667 1.8659014556746414
-0.9724748412274843 1.7358584921058495
-0.9398587267303952 1.666666666666667
-0.900538144541355 1.5994618554586455
-0.8333333333333335 1.4698885463368914
-0.829679407151975 1.4619872595146919
-0.8282698601377239 1.4583333333333335
-0.8232384735930126 1.4482384735930127
-0.7748619148929697 1.354166666666667
-0.7578873826782477 1.325445950655086
-0.7291666666666667 1.268338759315843
-0.7206350843128176 1.2500000000000002
-0.7118766612708346 1.232709994604168
-0.6879026857313334 1.187097314268667
-0.6683357002688433 1.1458333333333335
-0.6250000000000001 1.0637977780135037
-0.6179771850090126 1.0486894816576546
-0.6149414873027326 1.041666666666667
-0.6055770013031214 1.0222436679697882
-0.583242606844372 0.9792573931556283
-0.5729166666666667 0.958329432109511
-0.5632137898696057 0.9375000000000002
-0.5485989134812264 0.9097344198521073
-0.5208333333333335 0.8534586140728604
-0.5147107926694277 0.8394558739972393
-0.512576306368595 0.8333333333333335
-0.5053322879592979 0.8178322879592979
-0.4874722393476911 0.7812500000000001
-0.48094429989079573 0.7690557001092045
-0.4687500000000001 0.7439228204613605
-0.46238770837163223 0.7291666666666667
-0.4566902705216228 0.7171069371882894
-0.4474232341767401 0.6984100991565935
-0.4381024069824093 0.6770833333333335
-0.4306258050799409 0.6631241949200594
-0.4166666666666668 0.6336184691634098
-0.41408356587045425 0.6275831007962126
-0.4131591989420379 0.6250000000000001
-0.4107892124425994 0.6191225457759327
-0.3893162964586652 0.5729166666666667
-0.3805824395361044 0.5569175604638958
-0.3645833333333335 0.5226972949602691
-0.3638709416863007 0.5208333333333335
-0.34604153401781224 0.48729179931552136
-0.3398595398674006 0.4687500000000001
-0.31276310471511787 0.41692977138178455
-0.3126112346649426 0.4166666666666668
-0.3125627799245685 0.4166038867420984
-0.3125000000000001 0.41651417673519275
-0.29443039221295964 0.38265294112037396
-0.28690461147064933 0.3645833333333335
-0.27594795369762826 0.349052046302372
-0.2604166666666668 0.32342396065908197
-0.25607452874454933 0.3125000000000001
-0.236154216244015 0.2846791170893186
-0.2253094241527695 0.2604166666666668
-0.20833333333333345 0.24377977858229616
-0.19533105361857045 0.22133561304809646
-0.1902262046895088 0.20833333333333345
-0.17314163639151117 0.1914416969418224
-0.1562500000000001 0.17477272670291472
-0.15017218046299213 0.16232781953700812
-0.14889893354315728 0.1562500000000001
-0.12645666253553473 0.13396000413113218
-0.10416666666666678 0.11190242921718738
-0.10206021756441613 0.10627311576891743
-0.10219768406415072 0.10416666666666678
-0.05208333333333345 0.05452590998946114
-0.05161902313238148 0.05254764353428541
-0.0514955179122439 0.05208333333333345
-0 0
-0.05149551794881446 -0.052083333333333225
-0.04987047340177948 -0.05429619326488719
-0.05208333333333345 -0.05452590998946185
-0.1021976840641506 -0.10416666666666656
-0.10206021756441601 -0.10627311576891733
-0.10416666666666678 -0.11190242921718763
-0.1488989335431571 -0.1562499999999999
-0.150172180462992 -0.162327819537008
-0.1562500000000001 -0.1747727267029148
-0.17314163639151106 -0.19144169694182228
-0.19022620468950868 -0.20833333333333323
-0.19533105361857034 -0.22133561304809635
-0.20833333333333345 -0.24377977858229619
-0.22530942415276928 -0.2604166666666666
-0.2361542162440149 -0.2846791170893185
-0.25607452874454917 -0.3124999999999999
-0.2604166666666668 -0.3234239606590822
-0.2759479536976281 -0.34905204630237197
-0.2869046114706491 -0.36458333333333326
-0.3125000000000001 -0.41651417673519264
-0.31256277992456843 -0.41660388674209825
-0.31261123466494256 -0.4166666666666666
-0.31276310471511765 -0.4169297713817841
-0.3398595398674004 -0.4687499999999999
-0.346041534017812 -0.48729179931552136
-0.3638709416863008 -0.5208333333333333
-0.3645833333333335 -0.5226972949602685
-0.3805824395361041 -0.5569175604638958
-0.38931629645866506 -0.5729166666666665
-0.3973349083101409 -0.5922484250231924
-0.4101845304211398 -0.6185178637544729
-0.4131591989420385 -0.6249999999999999
-0.4140835658704547 -0.627583100796212
-0.4166666666666668 -0.6336184691634084
-0.4381024069824088 -0.6770833333333333
-0.4474232341767395 -0.6984100991565939
-0.4566902705216211 -0.7171069371882874
-0.46238770837163146 -0.7291666666666665
-0.4687500000000001 -0.7439228204613625
-0.4806661946498672 -0.7693338053501327
-0.5053322879592967 -0.8178322879592965
-0.512576306368595 -0.8333333333333333
-0.5147107926694275 -0.8394558739972392
-0.5208333333333335 -0.8534586140728601
-0.5476851691487037 -0.9106481641846297
-0.5644322661495416 -0.9374999999999999
-0.6073293187331669 -1.0239959853998333
-0.615153137565341 -1.0416666666666665
-0.6177220265631496 -1.0489446401035172
-0.6250000000000001 -1.06589240145596
-0.6868319889344191 -1.188168011065581
-0.7243596487628279 -1.25
-0.7578873826782506 -1.3254459506550829
-0.8232384735930135 -1.4482384735930136
-0.8282698601377239 -1.4583333333333335
-0.8296794071519755 -1.4619872595146914
-0.8333333333333335 -1.4698885463368925
-0.9005381445413507 -1.5994618554586495
-0.9398587267303743 -1.6666666666666667
-0.9724748412274777 -1.735858492105856
-1.041666666666667 -1.8659014556746427
-1.0450598713442796 -1.8716067953223874
-1.0472465553850223 -1.875
-1.0537045088767314 -1.8870378422100644
-1.1168585696451812 -2.008141430354819
-1.1598046126741937 -2.0833333333333335
-1.1892063208178143 -2.1441270125155194
-1.2500000000000002 -2.258795452730177
-1.2620388284463708 -2.2796278382202964
-1.269076337624356 -2.291666666666667
-1.2917731673799828 -2.3334398340466493
-1.33453836670709 -2.4154616332929106
-1.3819858437512382 -2.5
-1.4070950357977972 -2.5512382975355363
-1.4583333333333335 -2.6482926024909768
-1.4800441319618027 -2.686622534704864
-1.4930734500545688 -2.708333333333333
-1.532392848677138 -2.7823928486771377
-1.5530029002251553 -2.821997099774845
-1.6054319164779276 -2.9166666666666665
-1.6256728348633904 -2.9576604984699433
-1.666666666666667 -3.0356268439880885
-1.6986762428461153 -3.0929904238205514
-1.7167388948527782 -3.125
-1.7708333333333335 -3.226076556868071
-1.771931151820183 -3.228068848179817
-1.774689857809378 -3.233023191142711
-1.8296594362697054 -3.333333333333333
-1.844693174160414 -3.363640159172919
-1.8750000000000002 -3.4214944834749694
-1.9177192194497483 -3.498947447216918
-1.942375830884305 -3.541666666666666
-1.9909740184408555 -3.6340259815591445
-2.019982613547341 -3.686649280214007
-2.0544025375713444 -3.7499999999999996
-2.06401454133658 -3.7693187919967532
-2.0833333333333335 -3.806319157696466
-2.137046359819895 -3.9046203068467715
-2.166698238531131 -3.958333333333333
-2.1875 -3.9976197190795144
-2.2102888565052927 -4.039711143494707
-2.2652544106692294 -4.140254410669229
-2.2795033889810425 -4.166666666666666
-2.2835500173400107 -4.174783315993322
-2.291666666666667 -4.19037415578257
-2.3565784005250907 -4.310088266141576
-2.393120116180804 -4.375
-2.4298025486560966 -4.445197451343903
-2.5 -4.574503952920654
-2.503187810901686 -4.580145522431647
-2.504999946451832 -4.583333333333333
-2.511082997199263 -4.594416330532596
-2.576263174658582 -4.715403492008084
-2.618791950166173 -4.791666666666666
-2.6494662061628507 -4.850533793837148
-2.708333333333333 -4.959618228823725
-2.7228228107629264 -4.985510522570406
-2.731184580235297 -5

==> capsing2_rem0p5.txt <==
-1.6854717554488627 -5.
-1.680571589192757 -4.98609507747391
-1.666666666666667 -4.943590949063835
-1.6511552517679422 -4.895833333333333
-1.6287502276888357 -4.829583105644497
-1.6169156574824848 -4.791666666666666
-1.5929182487948317 -4.717918248794831
-1.577365341717118 -4.672634658282882
-1.5486944410474721 -4.583333333333333
-1.52561214694696 -4.516054519719707
-1.4910011095661915 -4.4076677762328575
-1.480042780741873 -4.375
-1.474294358855378 -4.359038974477955
-1.4583333333333335 -4.3114273756488535
-1.4226271923469247 -4.2023728076530755
-1.4118174624833306 -4.166666666666666
-1.3894184999981778 -4.097751833331511
-1.3713893944519135 -4.045277272214753
-1.3437810129751109 -3.958333333333333
-1.319832404104663 -3.88850092922867
-1.2882488688770388 -3.788248868877038
-1.2753396535980064 -3.7499999999999996
-1.2686912869417075 -3.7313087130582923
-1.2500000000000002 -3.6752550317450514
-1.2172778634811832 -3.5743888031854834
-1.2076169127548317 -3.541666666666666
-1.1875963379493868 -3.479263004616053
-1.1662554563802061 -3.417077876953127
-1.140122808035883 -3.333333333333333
-1.1150330183229602 -3.25996698167704
-1.0876015587636165 -3.1709348920969496
-1.0723958502518782 -3.125
-1.064159036588742 -3.102507630077925
-1.041666666666667 -3.0343210924144306
-1.0131971161241684 -2.945136217209165
-1.005126225011949 -2.9166666666666665
-0.9884580793991999 -2.8634580793991997
-0.9625126295043406 -2.7874873704956595
-0.9385518759930577 -2.708333333333333
-0.9119172715295221 -2.6297493951371447
-0.8904371554482848 -2.5571038221149514
-0.8715600372558054 -2.5
-0.8614805725913912 -2.4718527607419425
-0.8333333333333335 -2.3844319827416682
-0.8114217013688894 -2.313578298631111
-0.8056580508128914 -2.291666666666667
-0.7939247378956901 -2.2522580712290234
-0.7613178115655569 -2.15534885510111
-0.740814250362759 -2.0833333333333335
-0.7120857645252087 -1.996247568808125
-0.6994721382352805 -1.9494721382352804
-0.6763201132295791 -1.875
-0.6624414214992382 -1.837558578500762
-0.6250000000000001 -1.7134396976830633
-0.614577428602774 -1.6770892380638929
-0.6122720338313978 -1.6666666666666667
-0.6078423529222235 -1.6495090195888902
-0.5655801556677854 -1.5177531776655482
-0.5511665996536231 -1.4583333333333335
-0.5202280572595821 -1.3547719427404181
-0.5199279137126556 -1.3532612470459888
-0.49080296295213716 -1.25
-0.47211162994055605 -1.1945550367261106
-0.46215040498426946 -1.1458333333333333
-0.44276067254032603 -1.0677606725403257
-0.4341389462879503 -1.0416666666666665
-0.42970068222666646 -1.0286326511066668
-0.4166666666666668 -0.9787732113039431
-0.4084364624623649 -0.9457302042043018
-0.406974157242199 -0.9374999999999999
-0.4039133309385525 -0.9247466642718856
-0.3982124864735524 -0.9038708468597809
-0.39398982275569966 -0.8854166666666665
-0.38796926338235266 -0.8620307366176473
-0.3865756834524937 -0.8553256834524935
-0.3812269521012024 -0.8333333333333333
-0.3775909998737391 -0.8203256667929276
-0.3700344390515871 -0.7867011057182535
-0.36860927965422063 -0.7812499999999999
-0.3676614135033627 -0.7781719198299707
-0.3645833333333335 -0.7657320966745358
-0.3563271822154513 -0.7291666666666665
-0.3467021298130998 -0.6949645368535668
-0.3398325865036311 -0.6523325865036309
-0.33294472988061485 -0.6249999999999999
-0.3268250627055965 -0.6106749372944035
-0.3125000000000001 -0.5539221103003531
-0.30664872528385684 -0.5266846080494766
-0.30630756790682356 -0.5208333333333333
-0.3053345065239995 -0.5136678398573327
-0.2925566212287099 -0.4687499999999999
-0.28264123592325885 -0.44652543074340784
-0.2766785426965275 -0.4166666666666666
-0.27132495753175206 -0.4057583758015813
-0.2604166666666668 -0.37606048090015687
-0.25778724803645275 -0.3672127519635473
-0.2573815361453115 -0.36458333333333326
-0.25559973366533006 -0.3597664003319965
-0.24255528234460433 -0.33036138432206236
-0.2373127807997942 -0.3124999999999999
-0.22522092502089397 -0.2956124083124394
-0.2094891875419274 -0.2604166666666666
-0.20833333333333345 -0.2592839078168959
-0.18964390999595282 -0.22702275667071387
-0.1823062211597189 -0.20833333333333323
-0.16920413121003108 -0.1953792021233023
-0.1562500000000001 -0.1825958327323161
-0.14760520274809114 -0.16489479725190886
-0.14579419776405564 -0.1562499999999999
-0.10416666666666678 -0.11498046436586004
-0.1012220682115535 -0.10711126512177985
-0.10141423219135998 -0.10416666666666656
-0.05208333333333345 -0.05530195803195567
-0.04916741025987698 -0.05499925640678969
-0.05130875902873753 -0.052083333333333225
-0 0
-0.0513087589805478 0.05208333333333345
-0.051471503904415905 0.05269516276225099
-0.05208333333333345 0.055301958031954986
-0.10141423219136009 0.10416666666666678
-0.1012220682115536 0.10711126512177996
-0.10416666666666678 0.11498046436585985
-0.12490957913193307 0.13550708753473384
-0.14579419776405578 0.1562500000000001
-0.14760520274809127 0.16489479725190898
-0.1562500000000001 0.18259583273231608
-0.16920413121003117 0.1953792021233024
-0.18230622115971898 0.20833333333333345
-0.18964390999595288 0.22702275667071403
-0.20833333333333345 0.2592839078168959
-0.20948918754192766 0.2604166666666668
-0.22522092502089408 0.2956124083124395
-0.23731278079979437 0.3125000000000001
-0.24255528234460444 0.33036138432206247
-0.25559973366533034 0.359766400331997
-0.2573815361453117 0.3645833333333335
-0.2577872480364529 0.36721275196354736
-0.2604166666666668 0.3760604809001564
-0.2713249575317521 0.4057583758015815
-0.27667854269652764 0.4166666666666668
-0.28321294576189004 0.43946294576189004
-0.28437779492400644 0.4447888717426605
-0.2864583333333335 0.45176396541198066
-0.2918725316461526 0.4687500000000001
-0.29589627192305185 0.48535372807694843
-0.3043899738806771 0.5127233072140105
-0.3063075679068239 0.5208333333333335
-0.3070889185745333 0.5262444147588002
-0.3125000000000001 0.5459491566054162
-0.3127658688171249 0.5468750000000001
-0.31764513713796505 0.5677715295287018
-0.31934609987238605 0.5729166666666667
-0.32198802411770777 0.5824046907843744
-0.32768733375569853 0.6098126662443017
-0.3318469628462176 0.6250000000000001
-0.33778834616985415 0.6502883461698541
-0.33800599954358695 0.6515773337897466
-0.3385416666666668 0.6538728827312225
-0.34407305241412217 0.6770833333333335
-0.3476128657499972 0.6940538009166697
-0.3540973567858214 0.7186806901191546
-0.35632718221545134 0.7291666666666667
-0.35757025904096695 0.7361797409590333
-0.3645833333333335 0.7657320966745358
-0.36753691095470464 0.778296422378629
-0.36860927965422063 0.7812500000000001
-0.37035312686405986 0.7870197935307265
-0.38122695210120294 0.8333333333333335
-0.38709810288939106 0.8629018971106093
-0.40451548161501966 0.9253488149483531
-0.4070085368618779 0.9375000000000002
-0.4166666666666668 0.9787732113039447
-0.4290192692759866 1.0293140640573473
-0.43413894628794963 1.041666666666667
-0.44276067254032403 1.0677606725403241
-0.46215040498426957 1.1458333333333335
-0.47211162994055345 1.1945550367261135
-0.49080296295214315 1.2500000000000002
-0.5199279137126563 1.3532612470459897
-0.5202280572595827 1.3547719427404177
-0.5511665996536231 1.4583333333333335
-0.5655801556677834 1.5177531776655502
-0.6078423529222396 1.6495090195889064
-0.6122720338314118 1.666666666666667
-0.6145774286027853 1.6770892380638818
-0.6250000000000001 1.713439697683053
-0.6624414214992164 1.837558578500784
-0.6763201132295545 1.8750000000000002
-0.6994721382352186 1.9494721382352187
-0.71208576452518 1.9962475688081536
-0.740814250362759 2.0833333333333335
-0.7613178115655569 2.15534885510111
-0.7939247378956901 2.2522580712290234
-0.8055241725302468 2.291666666666667
-0.8114217013688894 2.313578298631111
-0.8333333333333335 2.3806649015738834
-0.8383554556585381 2.3958333333333335
-0.8614805725913912 2.4718527607419425
-0.8715600372558054 2.5
-0.8904371554482848 2.5571038221149514
-0.9119172715295221 2.6297493951371447
-0.9385518759930577 2.708333333333333
-0.9625126295043406 2.7874873704956595
-0.9884580793991999 2.8634580793991997
-1.005126225011949 2.9166666666666665
-1.0131971161241684 2.945136217209165
-1.041666666666667 3.0343210924144306
-1.064159036588742 3.102507630077925
-1.0723958502518782 3.125
-1.0876015587636165 3.1709348920969496
-1.1150330183229602 3.25996698167704
-1.140122808035883 3.333333333333333
-1.1662554563802061 3.417077876953127
-1.1875963379493868 3.479263004616053
-1.2074448738031456 3.541666666666666
-1.2172778634811832 3.5743888031854834
-1.2413007412316004 3.645833333333333
-1.2500000000000002 3.6731572996842514
-1.2686912869417075 3.7313087130582923
-1.2753396535980064 3.7499999999999996
-1.2882488688770388 3.788248868877038
-1.319832404104663 3.88850092922867
-1.3437810129751109 3.958333333333333
-1.3713893944519135 4.045277272214753
-1.3894184999981778 4.097751833331511
-1.4118174624833306 4.166666666666666
-1.4226271923469247 4.2023728076530755
-1.4583333333333335 4.3114273756488535
-1.474294358855378 4.359038974477955
-1.480042780741873 4.375
-1.4910011095661915 4.4076677762328575
-1.52561214694696 4.516054519719707
-1.5486944410474721 4.583333333333333
-1.577365341717118 4.672634658282882
-1.5929182487948317 4.717918248794831
-1.6169156574824848 4.791666666666666
-1.6287502276888357 4.829583105644497
-1.6511552517679422 4.895833333333333
-1.666666666666667 4.943590949063835
-1.680571589192757 4.98609507747391
-1.6854717554488627 5

==> capsing2_rem0p6.txt <==
-0.7065782337724915 5.
-0.6968580496528072 4.928141950347193
-0.6883587881964324 4.855025454863099
-0.6794599058730388 4.791666666666666
-0.672726707260365 4.743939959406301
-0.6571886896459893 4.615522022979322
-0.6524875777403462 4.583333333333333
-0.6489560305555431 4.55937730277779
-0.6257945536877048 4.3757945536877045
-0.6256736901217953 4.375
-0.6255836017534524 4.374416398246548
-0.6250000000000001 4.369988648398237
-0.6013120389633508 4.190354627703315
-0.5986810359839677 4.166666666666666
-0.5955088781677305 4.137175544834396
-0.5774039852876696 4.0059293480456635
-0.5718907640790426 3.958333333333333
-0.5651358234848965 3.8984691568182295
-0.5539408374191169 3.8210591625808825
-0.5456888743899264 3.7499999999999996
-0.5346150196951603 3.65961501969516
-0.5309785529760501 3.6356881136906165
-0.5190658390210147 3.541666666666666
-0.5076756567771283 3.4506576765562045
-0.5048265570623085 3.421493223728975
-0.4934328235118063 3.333333333333333
-0.4841683649776377 3.265831635022362
-0.4757785267595073 3.1841118600928406
-0.46751316986932395 3.125
-0.4612450756509177 3.080421591015749
-0.4467885618803378 2.9467885618803376
-0.4424461073483188 2.9166666666666665
-0.43899812214725886 2.8943352111860743
-0.417869467112847 2.709536133779513
-0.4176818149633585 2.708333333333333
-0.4175412805312379 2.707458719468762
-0.4166666666666668 2.700245426125688
-0.3949504914750667 2.5217161751916
-0.39305186262363845 2.5
-0.39114286355426264 2.4744761968875957
-0.37313247969335234 2.3352008536399813
-0.36915759652375174 2.291666666666667
-0.36511886246750663 2.2401188624675066
-0.35235292973934207 2.1476470702606583
-0.3462229231257415 2.0833333333333335
-0.3399279753660892 2.006594642032756
-0.33285043919898405 1.958816227467683
-0.3245228989643563 1.8750000000000002
-0.3158815204617055 1.7742148537950388
-0.3149487222024963 1.7683846111308372
-0.3044476187101043 1.666666666666667
-0.29656622394664645 1.5784337760533538
-0.2959024858982199 1.54590248589822
-0.286565321680161 1.4583333333333335
-0.2799332967739301 1.3867333698927369
-0.27947358923523247 1.3211402559018992
-0.27252806051166867 1.2500000000000002
-0.27089275865381335 1.2083927586538135
-0.26894335056343 1.1893899827699037
-0.2665451196267046 1.1458333333333335
-0.26767178543597436 1.1010051187693077
-0.26182229062857526 1.041666666666667
-0.2607051653161487 0.9898718319828155
-0.26065002372100143 0.9893499762789989
-0.25856380970874887 0.9375000000000002
-0.25810375086349224 0.8877295824698413
-0.25841160738416513 0.8834116073841651
-0.25762772307064574 0.8333333333333335
-0.25706418931754194 0.784602477349125
-0.2573715388032294 0.7812500000000001
-0.25770520841686156 0.7785385417501949
-0.25738033151464057 0.7291666666666667
-0.2575955981212515 0.7263455981212514
-0.2572999797459458 0.6802000202540545
-0.2574665578854336 0.6770833333333335
-0.25769176373722136 0.6743584304038881
-0.2571241530256796 0.6282925136409874
-0.2573146942231529 0.6250000000000001
-0.2575409845252512 0.6221243178585846
-0.2562395737189607 0.5770937596143728
-0.25648036663234114 0.5729166666666667
-0.25667712523452085 0.5691771252345208
-0.25411110622623456 0.5271388937737657
-0.2543376007083471 0.5208333333333335
-0.25439354531302827 0.514810211979695
-0.25031362076724595 0.478853045899421
-0.25030385935351673 0.4687500000000001
-0.24952152664567914 0.4578548599790125
-0.24467490538951858 0.432408427943815
-0.24317135161749823 0.4166666666666668
-0.239670549640633 0.395920549640633
-0.23724412499091369 0.38775587500908654
-0.23366866705592013 0.3645833333333335
-0.22682757445782054 0.34608909220884637
-0.22279596534807367 0.32696263201474035
-0.2185510328550394 0.3125000000000001
-0.21428763379777313 0.30654569953556043
-0.20833333333333345 0.2932244741395788
-0.19878757608411185 0.2604166666666668
-0.18854273416686787 0.24062606750020119
-0.18395676637333533 0.23270990029333158
-0.1743862376299292 0.20833333333333345
-0.16526662602855116 0.1993167073047824
-0.1562500000000001 0.19041893876171748
-0.14503822503319042 0.1674617749668098
-0.1426894619849543 0.1562500000000001
-0.12336249572833141 0.1370541709383355
-0.10416666666666678 0.11805849951453229
-0.10038391885869108 0.10794941447464249
-0.10063078031856948 0.10416666666666678
-0.05208333333333345 0.05607800607444883
-0.05132398467645032 0.05284268199021657
-0.051122000048851694 0.05208333333333345
-0 0
-0.05112200010866059 -0.052083333333333225
-0.04846434711797448 -0.05570231954869219
-0.05208333333333345 -0.05607800607444951
-0.10063078031856934 -0.10416666666666656
-0.10038391885869097 -0.10794941447464237
-0.10416666666666678 -0.11805849951453247
-0.14268946198495416 -0.1562499999999999
-0.1450382250331903 -0.1674617749668097
-0.1562500000000001 -0.19041893876171745
-0.1652666260285511 -0.19931670730478226
-0.1743862376299291 -0.20833333333333323
-0.18395676637333527 -0.2327099002933314
-0.18854273416686762 -0.2406260675002007
-0.19878757608411174 -0.2604166666666666
-0.20833333333333345 -0.29322447413957897
-0.21428763379777305 -0.3065456995355603
-0.21855103285503927 -0.3124999999999999
-0.22279596534807347 -0.32696263201473996
-0.22682757445782042 -0.34608909220884626
-0.23366866705592 -0.36458333333333326
-0.23724412499091363 -0.38775587500908637
-0.2396705496406329 -0.39592054964063267
-0.243171351617498 -0.4166666666666666
-0.2446749053895185 -0.4324084279438149
-0.24952152664567911 -0.4578548599790122
-0.2503038593535168 -0.4687499999999999
-0.250313620767246 -0.4788530458994207
-0.25439354531302844 -0.5148102119796949
-0.25433760070834727 -0.5208333333333333
-0.2541111062262347 -0.5271388937737653
-0.2566771252345211 -0.5691771252345208
-0.2564641586325318 -0.5729166666666665
-0.25579117330691287 -0.5775421600264204
-0.25731469422315323 -0.6249999999999999
-0.25712415302567987 -0.6282925136409868
-0.2576917637372224 -0.6743584304038889
-0.2574665578854349 -0.6770833333333333
-0.25729997974594715 -0.6802000202540529
-0.2575955981212502 -0.72634559812125
-0.25738033151463907 -0.7291666666666665
-0.2577052084168608 -0.7785385417501939
-0.2573715388032285 -0.7812499999999999
-0.25706418931754094 -0.7846024773491258
-0.2576277230706445 -0.8333333333333333
-0.25841160738416147 -0.8834116073841612
-0.258103750863488 -0.8877295824698453
-0.25856380970874693 -0.9374999999999999
-0.2606500237210051 -0.9893499762789949
-0.26070516531615323 -0.9898718319828197
-0.26182229062857637 -1.0416666666666665
-0.2641739877502791 -1.0899926789163876
-0.26504395446593004 -1.0983772877992632
-0.26654511962669625 -1.1458333333333333
-0.26894335056342894 -1.1893899827699044
-0.2708927586538139 -1.2083927586538137
-0.2725280605116661 -1.25
-0.27947358923523197 -1.3211402559018985
-0.27993329677393175 -1.386733369892735
-0.28751733359348036 -1.4583333333333335
-0.2959024858982058 -1.5459024858982056
-0.2965662239466317 -1.5784337760533684
-0.30444761871010273 -1.6666666666666667
-0.3149487222024964 -1.7683846111308372
-0.3158815204617045 -1.7742148537950377
-0.32452289896437075 -1.875
-0.33285043919905455 -1.9588162274676124
-0.3399279753661823 -2.006594642032849
-0.3462229231257415 -2.0833333333333335
-0.35235292973934207 -2.1476470702606583
-0.36511886246750663 -2.2401188624675066
-0.36915759652375174 -2.291666666666667
-0.37313247969335234 -2.3352008536399813
-0.39114286355426264 -2.4744761968875957
-0.39305186262363845 -2.5
-0.3949504914750667 -2.5217161751916
-0.4166666666666668 -2.700245426125688
-0.4175412805312379 -2.707458719468762
-0.41768539364248963 -2.708333333333333
-0.417869467112847 -2.709536133779513
-0.43899812214725886 -2.8943352111860743
-0.4424461073483188 -2.9166666666666665
-0.4467885618803378 -2.9467885618803376
-0.4612450756509177 -3.080421591015749
-0.46751316986932395 -3.125
-0.4757785267595073 -3.1841118600928406
-0.4841683649776377 -3.265831635022362
-0.4934328235118063 -3.333333333333333
-0.5048265570623085 -3.421493223728975
-0.5076756567771283 -3.4506576765562045
-0.5190658390210147 -3.541666666666666
-0.5309785529760501 -3.6356881136906165
-0.5346150196951603 -3.65961501969516
-0.5456888743899264 -3.7499999999999996
-0.5539408374191169 -3.8210591625808825
-0.5651358234848965 -3.8984691568182295
-0.5718907640790426 -3.958333333333333
-0.5774039852876696 -4.0059293480456635
-0.5955088781677305 -4.137175544834396
-0.5986810359839677 -4.166666666666666
-0.6013120389633508 -4.190354627703315
-0.6250000000000001 -4.369988648398237
-0.6255836017534524 -4.374416398246548
-0.6256736901217953 -4.375
-0.6257945536877048 -4.3757945536877045
-0.6489560305555431 -4.55937730277779
-0.6524875777403462 -4.583333333333333
-0.6571886896459893 -4.615522022979322
-0.672726707260365 -4.743939959406301
-0.6794599058730388 -4.791666666666666
-0.6883587881964324 -4.855025454863099
-0.6968580496528072 -4.928141950347193
-0.706807182862409 -5

==> capsing2_rem0p7.txt <==
--0.33248800430773384 -5.
--0.3244741447525528 -4.907807478085886
--0.32234379794415796 -4.885989535389175
--0.31599373604455033 -4.791666666666666
--0.30696454658881767 -4.6930354534111824
--0.30626081736261423 -4.681260817362614
--0.2983426979449605 -4.583333333333333
--0.29130212434390423 -4.500364542322762
--0.2884347497749215 -4.455101416441588
--0.28244651525767306 -4.375
--0.27556314393556114 -4.307770189397772
--0.2702268357283663 -4.2285601690617
--0.26463548174546825 -4.166666666666666
--0.2597375581593676 -4.115262441840632
--0.25156136326033046 -4.001561363260331
--0.24793047149916372 -3.958333333333333
--0.2438133798922235 -3.922853286774443
--0.2323411271084255 -3.774007793775092
--0.229886025369211 -3.7499999999999996
--0.22777614023216156 -3.730557193101171
--0.21243921297443882 -3.545772546307772
--0.21204604413744524 -3.541666666666666
--0.21160812883144947 -3.53839187116855
--0.20833333333333323 -3.5019467305686645
--0.1948772274693701 -3.346789439197296
--0.1942867287815817 -3.333333333333333
--0.19312747651117051 -3.31812747651117
--0.1778209474047277 -3.1555123859286054
--0.17634501878967504 -3.125
--0.17341101813120988 -3.0900776847978766
--0.16050029437542246 -2.9644997056245774
--0.1579307526312033 -2.9166666666666665
--0.15274052322039855 -2.861073856553732
--0.14286805905256286 -2.7737986076141037
--0.13892876265430876 -2.708333333333333
--0.13080668311937627 -2.6308066831193764
--0.12486457433319485 -2.583468759000138
--0.11918173091725642 -2.5
--0.10714797803304944 -2.3988146446997165
--0.10641253176311379 -2.3935874682368863
--0.09846796611483898 -2.291666666666667
--0.08661153285794239 -2.2050551338087243
--0.08407234590253787 -2.167405679235871
--0.07646260526061155 -2.0833333333333335
--0.0659010943690508 -2.0174322389642825
--0.05897119604393913 -1.9339711960439392
--0.05266489944465835 -1.875
--0.04419576147517108 -1.8308042385248289
--0.030140638365679484 -1.6968073050323464
--0.026248873565146352 -1.6666666666666667
--0.021247328253074904 -1.6454193384135918
-0 -1.4904409848475635
-0.003546321067589801 -1.4618796544009232
-0.003639365943754701 -1.4583333333333335
-0.004092364358407559 -1.454240968974926
-0.032327723074139114 -1.282327723074139
-0.03536093301091081 -1.25
-0.04062169122970034 -1.2093783087702998
-0.05349888176615227 -1.1458333333333333
-0.06416208441638695 -1.1058287510830533
-0.07394541432158448 -1.0416666666666665
-0.08082471437450783 -1.0183247143745076
-0.09583677772163526 -0.9458298889450314
-0.0977602953289116 -0.9374999999999999
-0.09953468106013512 -0.9328680143934682
-0.10416666666666678 -0.9165050847380747
-0.12257713338093168 -0.8333333333333333
-0.1292510126573555 -0.8082489873426445
-0.13729733919291354 -0.7812499999999999
-0.14215175959280174 -0.7671517595928016
-0.15074742066491548 -0.7346692460017512
-0.15235464252200057 -0.7291666666666665
-0.1562500000000001 -0.7176961925262093
-0.16567972697668074 -0.6865130603100139
-0.16695339581775756 -0.6770833333333333
-0.16924787729653312 -0.6640854560368002
-0.18105008650062332 -0.6249999999999999
-0.18898946963481145 -0.6056561363014779
-0.19403983349211154 -0.5729166666666665
-0.20235824765369423 -0.5268084190129725
-0.20448028404370047 -0.5208333333333333
-0.20569763590208218 -0.518197635902082
-0.20833333333333345 -0.49366747137846295
-0.2110336446833393 -0.4687499999999999
-0.21085273722677636 -0.466230596106557
-0.21346243837089982 -0.42179577170423294
-0.2130016138294112 -0.4166666666666666
-0.21236212381320005 -0.4126378761868
-0.2102518141556586 -0.3665018141556584
-0.2099557979665285 -0.36458333333333326
-0.20833333333333345 -0.3577801988445183
-0.2006185983606278 -0.3202147349727056
-0.2017688967290151 -0.3124999999999999
-0.20171910465554949 -0.30588577132221595
-0.18848941730933802 -0.2604166666666666
-0.1756220840659784 -0.24104458260068828
-0.16646625410013932 -0.20833333333333323
-0.1613291208470711 -0.20325421248626224
-0.1562500000000001 -0.19824204479111876
-0.14247124731828947 -0.17002875268171055
-0.1395847262058527 -0.1562499999999999
-0.10416666666666678 -0.1211365346632049
-0.09954576950582844 -0.1087875638275049
-0.09984732844577872 -0.10416666666666656
-0.05208333333333345 -0.05685405411694333
-0.04776128397607199 -0.05640538269059468
-0.05093524118858366 -0.052083333333333225
-0 0
-0.0509352411171556 0.05208333333333345
-0.05117646544848475 0.05299020121818214
-0.05208333333333345 0.05685405411694267
-0.09984732844577884 0.10416666666666678
-0.09954576950582855 0.10878756382750501
-0.10416666666666678 0.12113653466320476
-0.12181541232472975 0.13860125434193715
-0.13958472620585283 0.1562500000000001
-0.14247124731828956 0.17002875268171067
-0.1562500000000001 0.19824204479111884
-0.16132912084707116 0.2032542124862624
-0.16646625410013938 0.20833333333333345
-0.17562208406597846 0.24104458260068845
-0.1884894173093381 0.2604166666666668
-0.2017191046555496 0.3058857713222163
-0.20176889672901518 0.3125000000000001
-0.2006185983606279 0.3202147349727057
-0.20833333333333345 0.3577801988445182
-0.20995579796652855 0.3645833333333335
-0.2102518141556587 0.3665018141556587
-0.21236212381320022 0.41263787618680003
-0.21300161382941143 0.4166666666666668
-0.21346243837089998 0.4217957717042333
-0.21085273722677617 0.46623059610655737
-0.21103364468333907 0.4687500000000001
-0.20833333333333345 0.4936674713784621
-0.20569763590208218 0.5181976359020822
-0.20448028404370044 0.5208333333333335
-0.20325396534295365 0.5259127013237133
-0.19754530176330012 0.5621286350966335
-0.19403983349211165 0.5729166666666667
-0.18959264467803766 0.5916573553219626
-0.1874899095970601 0.6041565762637268
-0.1822916666666668 0.6231119441108519
-0.18174488220738105 0.6250000000000001
-0.1766167478434635 0.6453667478434635
-0.17103280167002147 0.662300531663312
-0.16723424532017303 0.6770833333333335
-0.16523588683013507 0.6860692201634684
-0.1562500000000001 0.7176961925262103
-0.15235464252200048 0.7291666666666667
-0.1507474206649148 0.7346692460017521
-0.14215175959280157 0.7671517595928016
-0.13729733919291504 0.7812500000000001
-0.1292510126573576 0.8082489873426426
-0.1225771333809329 0.8333333333333335
-0.10416666666666678 0.9165050847380699
-0.09953468106013365 0.9328680143934671
-0.0980504356890062 0.9375000000000002
-0.0958367777216334 0.9458298889450336
-0.08082471437450894 1.018324714374509
-0.07394541432158462 1.041666666666667
-0.06416208441638978 1.1058287510830564
-0.05349888176615532 1.1458333333333335
-0.04062169122969944 1.209378308770301
-0.035360933010908674 1.2500000000000002
-0.03232772307413197 1.2823277230741321
-0.004092364358406805 1.4542409689749267
-0.003760960992708863 1.4583333333333335
-0.003546321067590025 1.4618796544009234
-0 1.4904409848475704
--0.02124732825306941 1.6454193384135973
--0.026248873565139275 1.666666666666667
--0.03014063836567396 1.696807305032341
--0.04419576147516655 1.8308042385248335
--0.052664899444643365 1.8750000000000002
--0.058971196043944685 1.933971196043945
--0.06590109436906036 2.017432238964273
--0.07646260526061155 2.0833333333333335
--0.08407234590253787 2.167405679235871
--0.08661153285794239 2.2050551338087243
--0.09846796611483898 2.291666666666667
--0.10641253176311379 2.3935874682368863
--0.10714797803304944 2.3988146446997165
--0.11918173091725642 2.5
--0.12486457433319485 2.583468759000138
--0.13080668311937627 2.6308066831193764
--0.13892876265430876 2.708333333333333
--0.14286805905256286 2.7737986076141037
--0.15274052322039855 2.861073856553732
--0.1579307526312033 2.9166666666666665
--0.16050029437542246 2.9644997056245774
--0.17341101813120988 3.0900776847978766
--0.17634501878967504 3.125
--0.1778209474047277 3.1555123859286054
--0.19312747651117051 3.31812747651117
--0.1942867287815817 3.333333333333333
--0.1948772274693701 3.346789439197296
--0.20833333333333323 3.5019467305686645
--0.21160812883144947 3.53839187116855
--0.21204604413744524 3.541666666666666
--0.21243921297443882 3.545772546307772
--0.22777614023216156 3.730557193101171
--0.229886025369211 3.7499999999999996
--0.2323411271084255 3.774007793775092
--0.2438133798922235 3.922853286774443
--0.24793047149916372 3.958333333333333
--0.25156136326033046 4.001561363260331
--0.2597375581593676 4.115262441840632
--0.26463548174546825 4.166666666666666
--0.2702268357283663 4.2285601690617
--0.27556314393556114 4.307770189397772
--0.28244651525767306 4.375
--0.2884347497749215 4.455101416441588
--0.29130212434390423 4.500364542322762
--0.2983426979449605 4.583333333333333
--0.30626081736261423 4.681260817362614
--0.30696454658881767 4.6930354534111824
--0.31599373604455033 4.791666666666666
--0.32234379794415796 4.885989535389175
--0.3244741447525528 4.907807478085886
--0.3316606006282049 5

==> capsing2_rem0p8.txt <==
--1.6325306288195185 -5.
--1.6143228960162572 -4.94765622934959
--1.5875926091544064 -4.870740724178926
--1.5623574431406113 -4.791666666666666
--1.5345947820126322 -4.715405217987367
--1.5064973498994108 -4.63149734989941
--1.490412742880561 -4.583333333333333
--1.4815492609545287 -4.560117405712138
--1.4583333333333335 -4.494128173081777
--1.4284226383240022 -4.404910695009331
--1.419333623955889 -4.375
--1.3981144399874363 -4.314781106654102
--1.3752333712093865 -4.2497666287906135
--1.3486809922870902 -4.166666666666666
--1.3219489830921383 -4.094717683574528
--1.2890308835365094 -3.9973642168698427
--1.2753528968920669 -3.958333333333333
--1.2685813518967273 -3.939751981436606
--1.25 -3.8864300697894225
--1.2392206998351587 -3.854166666666666
--1.2151009972728575 -3.7848990027271423
--1.2035604613471218 -3.7499999999999996
--1.1790475674283445 -3.679047567428344
--1.161508296688908 -3.6301583699777584
--1.1330983132629353 -3.541666666666666
--1.1077806378959367 -3.475552695437396
--1.067878316695567 -3.3595449833622335
--1.058909049488488 -3.333333333333333
--1.053898269638314 -3.3211017303616854
--1.0416666666666665 -3.287998311534782
--0.9998528238144342 -3.1668138428522323
--0.987228773117373 -3.125
--0.9550943095803441 -3.0384276429136774
--0.9455887477690849 -3.0127445855642483
--0.9143469984194468 -2.9166666666666665
--0.8911263819646653 -2.8588736180353345
--0.8400180254820302 -2.71501802548203
--0.8375308702744545 -2.708333333333333
--0.8363446000685102 -2.705322066598156
--0.8333333333333333 -2.6972521223006334
--0.8007502869744461 -2.6041666666666665
--0.7813220383101415 -2.552011295023192
--0.763204113638422 -2.5
--0.7291666666666665 -2.408722644230077
--0.7258293323094996 -2.3991706676905005
--0.7224178901456914 -2.3890845568123584
--0.6896900521230528 -2.291666666666667
--0.6700158978606818 -2.246650768805985
--0.6249999999999999 -2.1282869927992074
--0.6135251000688912 -2.094808233264442
--0.6103242512143114 -2.0833333333333335
--0.6011219881950234 -2.059455321528357
--0.5565329971379349 -1.943467002862065
--0.5348215614891596 -1.875
--0.49856463918561705 -1.7931020274810496
--0.4720056346406805 -1.7220056346406807
--0.4516641248540324 -1.6666666666666667
--0.4397272569273649 -1.6436060764059683
--0.4166666666666666 -1.5924130253058741
--0.37947568029018464 -1.4955243197098154
--0.3683995208396854 -1.4583333333333335
--0.32590987109357267 -1.3675765377602396
--0.3174463491156019 -1.3492203175510646
--0.2803531733703728 -1.25
--0.2535064167344643 -1.204826916598869
--0.20833333333333323 -1.1187657674406413
--0.18597669423698124 -1.0640233057630186
--0.17662837910325246 -1.0416666666666665
--0.1405794838104499 -0.9739128171437832
--0.11444991998765058 -0.9272167466790159
--0.10416666666666656 -0.9126536581537144
--0.07615778416705063 -0.8613422158329491
--0.059161684686492154 -0.8333333333333333
--0.052083333333333225 -0.8233737236619811
--0.03597928257504744 -0.7973540507582857
--0.026041666666666557 -0.7824917980104081
--0.025282860788175994 -0.7812499999999999
--0.023684816400879365 -0.7788931497342126
--0.015089184043846831 -0.7661608159561529
--0.007803431618461264 -0.7552083333333333
-0 -0.744776075462333
-0.006301774091128345 -0.7354684407577947
-0.009972070361580373 -0.7291666666666665
-0.028346969704525257 -0.7054303030378584
-0.04221962666871273 -0.6869470399979539
-0.04975061173293828 -0.6770833333333333
-0.05083899933169449 -0.6758389993316943
-0.05208333333333345 -0.6744410353640768
-0.06954128204090103 -0.6510416666666665
-0.07355476615620912 -0.6464714328228756
-0.08788803780041371 -0.6249999999999999
-0.09601191791613091 -0.616845251249464
-0.10416666666666678 -0.6054219570511856
-0.10811024963015516 -0.5989583333333333
-0.11743230375757537 -0.5861823037575752
-0.12495099718629966 -0.5729166666666665
-0.13020833333333345 -0.5650593397225883
-0.13697980552882166 -0.5536464721954881
-0.14860015053311695 -0.5284831828002164
-0.15275644777636824 -0.5208333333333333
-0.1540144705917837 -0.5185978039251169
-0.1562500000000001 -0.5135400134268905
-0.1634905366517585 -0.4947916666666666
-0.1691946870630731 -0.4816946870630729
-0.17207490036075945 -0.4687499999999999
-0.17748679951852336 -0.4475132004814767
-0.18006108619241112 -0.4404777528590776
-0.18427722826034182 -0.4166666666666666
-0.18750435771730314 -0.39583769105063626
-0.18709809913821243 -0.3858185675284543
-0.18931073926678194 -0.36458333333333326
-0.18940273068763716 -0.34565273068763697
-0.18733945221794535 -0.333493881115388
-0.18735414872298828 -0.3124999999999999
-0.1871950189812707 -0.29136168564793713
-0.17819125853456427 -0.2604166666666666
-0.1694341062996456 -0.2472325603670211
-0.1585462705703495 -0.20833333333333323
-0.15739161566559112 -0.20719171766774222
-0.1562500000000001 -0.2060651508205201
-0.13990426960338861 -0.1725957303966114
-0.13647999042675119 -0.1562499999999999
-0.10416666666666678 -0.12421456981187733
-0.09870762015296591 -0.10962571318036743
-0.0990638765729881 -0.10416666666666656
-0.05208333333333345 -0.05763010215943716
-0.047058220834169495 -0.057108445832497176
-0.05074848226850672 -0.052083333333333225
-0 0
-0.0507484821854595 0.05208333333333345
-0.051028946220519164 0.05313772044614773
-0.05208333333333345 0.057630102159436515
-0.09906387657298821 0.10416666666666678
-0.09870762015296604 0.10962571318036753
-0.10416666666666678 0.1242145698118772
-0.1202683289211281 0.1401483377455388
-0.13647999042675132 0.1562500000000001
-0.1399042696033887 0.17259573039661152
-0.1562500000000001 0.20606515082052024
-0.15739161566559115 0.20719171766774241
-0.1585462705703496 0.20833333333333345
-0.16003056523274886 0.2121138985660822
-0.17070727571155503 0.24595939095511188
-0.17637512914705045 0.2604166666666668
-0.1819820344924414 0.2861487011591081
-0.1819858917441945 0.2867641082558058
-0.1873541487229883 0.3125000000000001
-0.18733945221794537 0.33349388111538825
-0.18940273068763716 0.3456527306876372
-0.1893107392667819 0.3645833333333335
-0.1870980991382125 0.38581856752845445
-0.18750435771730323 0.39583769105063654
-0.184277228260342 0.4166666666666668
-0.18006108619241112 0.4404777528590778
-0.17748679951852328 0.44751320048147697
-0.1720749003607593 0.4687500000000001
-0.16919468706307325 0.4816946870630732
-0.16349053665175875 0.4947916666666668
-0.1562500000000001 0.51354001342689
-0.15401447059178336 0.5185978039251167
-0.1527564477763677 0.5208333333333335
-0.14860015053311604 0.5284831828002176
-0.1369798055288217 0.5536464721954883
-0.12370335114385456 0.5729166666666667
-0.10416666666666678 0.6071686803939541
-0.09601191791613119 0.6168452512494645
-0.08788803780041395 0.6250000000000001
-0.05208333333333345 0.6746559193636781
-0.050838999331694334 0.6758389993316943
-0.04957129579626887 0.6770833333333335
-0.04221962666871236 0.6869470399979546
-0.028346969704525486 0.7054303030378588
-0.009972070361580012 0.7291666666666667
-0.0063017740911279155 0.7354684407577946
-0 0.7455851149966939
--0.01514856122276744 0.7661014387772326
--0.026420732403577184 0.7812500000000001
--0.03597928257504817 0.7973540507582851
--0.052083333333333225 0.8233737236619818
--0.059161684686491564 0.8333333333333335
--0.0694160518045255 0.8506660518045258
--0.07593229865562426 0.8615677013443759
--0.09065508790315441 0.8854166666666669
--0.10416666666666656 0.9109432971605131
--0.11416476296674977 0.927501903699917
--0.1210611998671777 0.9375000000000002
--0.13846612700016958 0.9717994603335033
--0.15059002563294627 0.9952433077003873
--0.1562499999999999 1.0068193842473876
--0.17501846111638547 1.041666666666667
--0.1858869072030987 1.0641130927969014
--0.20833333333333323 1.1123300780239025
--0.21999201524558334 1.1341746514210833
--0.22664525236933392 1.1458333333333335
--0.253506416734466 1.2048269165988674
--0.27531345485333364 1.2500000000000002
--0.3124999999999999 1.3390348527310891
--0.3174463491155946 1.3492203175510722
--0.3259098710935557 1.3675765377602227
--0.36537125882697147 1.4583333333333335
--0.37947568029019096 1.4955243197098091
--0.4166666666666666 1.5924130253058963
--0.439727256927364 1.6436060764059695
--0.45166412485402885 1.666666666666667
--0.47200563464066864 1.722005634640669
--0.498564639185623 1.7931020274810439
--0.5348215614891775 1.8750000000000002
--0.5565329971378568 1.9434670028621435
--0.6011219881949619 2.0594553215282954
--0.6103242512143114 2.0833333333333335
--0.6135251000688912 2.094808233264442
--0.6249999999999999 2.1282869927992074
--0.6700158978606818 2.246650768805985
--0.6896900521230528 2.291666666666667
--0.7224178901456914 2.3890845568123584
--0.7258293323094996 2.3991706676905005
--0.7291666666666665 2.408722644230077
--0.763204113638422 2.5
--0.7813220383101415 2.552011295023192
--0.8333333333333333 2.69759678518806
--0.8363446000685102 2.705322066598156
--0.8376622874890753 2.708333333333333
--0.8400180254820302 2.71501802548203
--0.8911263819646653 2.8588736180353345
--0.9143469984194468 2.9166666666666665
--0.9455887477690849 3.0127445855642483
--0.9550943095803441 3.0384276429136774
--0.987228773117373 3.125
--0.9998528238144342 3.1668138428522323
--1.0416666666666665 3.287998311534782
--1.053898269638314 3.3211017303616854
--1.058909049488488 3.333333333333333
--1.067878316695567 3.3595449833622335
--1.1077806378959367 3.475552695437396
--1.1330983132629353 3.541666666666666
--1.161508296688908 3.6301583699777584
--1.1790475674283445 3.679047567428344
--1.2035604613471218 3.7499999999999996
--1.2151009972728575 3.7848990027271423
--1.25 3.8879167011519944
--1.2685813518967273 3.939751981436606
--1.2758810889348529 3.958333333333333
--1.2890308835365094 3.9973642168698427
--1.3219489830921383 4.094717683574528
--1.3486809922870902 4.166666666666666
--1.3752333712093865 4.2497666287906135
--1.3981144399874363 4.314781106654102
--1.419333623955889 4.375
--1.4284226383240022 4.404910695009331
--1.4583333333333335 4.494128173081777
--1.4815492609545287 4.560117405712138
--1.490412742880561 4.583333333333333
--1.5064973498994108 4.63149734989941
--1.5345947820126322 4.715405217987367
--1.5623574431406113 4.791666666666666
--1.5875926091544064 4.870740724178926
--1.6143228960162572 4.94765622934959
--1.6319805753711116 5

==> capsing2_rem0p9.txt <==
--3.8567775986767217 -5.
--3.854166666666666 -4.996751054149811
--3.810148759702625 -4.939851240297374
--3.7753805083066148 -4.895833333333333
--3.7499999999999996 -4.864096670255539
--3.7185089648224405 -4.823157701844225
--3.693772748483441 -4.791666666666666
--3.645833333333333 -4.731415751380739
--3.626803769235262 -4.706529564098071
--3.541666666666666 -4.598807173100219
--3.5350294065026935 -4.589970593497306
--3.5301224324285987 -4.583333333333333
--3.486309439883388 -4.527976106550055
--3.443350977790737 -4.473315688875929
--3.367113167874158 -4.375
--3.3517996015788656 -4.3565337317544675
--3.333333333333333 -4.334032233491383
--3.2601765921560815 -4.239823407843918
--3.20420738986448 -4.166666666666666
--3.168477091790843 -4.123189574875823
--3.125 -4.06967117846782
--3.076695793960108 -4.006637539373226
--3.038203668507871 -3.958333333333333
--3.020833333333333 -3.93686511566988
--2.9848268899461803 -3.8901731100538193
--2.9563161539904406 -3.854166666666666
--2.9166666666666665 -3.8048850859733054
--2.8928640075432988 -3.7738026591233673
--2.874142591801169 -3.7499999999999996
--2.8125 -3.672923965118847
--2.8008001403256633 -3.6575331930076698
--2.710982910891765 -3.544316244225098
--2.708899187074452 -3.541666666666666
--2.708638787386336 -3.5413612126136633
--2.708333333333333 -3.540999149808986
--2.6168127398995504 -3.4248539267671156
--2.5459055987730306 -3.333333333333333
--2.524876886812447 -3.308456446520886
--2.5 -3.2786804906077265
--2.4328212726235763 -3.1921787273764237
--2.3816438142194993 -3.125
--2.3406346803082303 -3.076031986358436
--2.291666666666667 -3.0167823453349767
--2.2483044194328796 -2.960028913900454
--2.2158972968647803 -2.9166666666666665
--2.155816068453734 -2.844183931546266
--2.0833333333333335 -2.755416984406009
--2.063153158654789 -2.7285135080118774
--2.0483982108280263 -2.708333333333333
--1.9702967829676286 -2.6130365503657047
--1.8967758549365712 -2.521775854936571
--1.879435858580598 -2.5
--1.877348057225417 -2.497651942774583
--1.875 -2.494987541663705
--1.7846618010663697 -2.3820048656002974
--1.713923464636549 -2.291666666666667
--1.6917365485068052 -2.2665967848265285
--1.6666666666666667 -2.2379939732275966
--1.5985390282284646 -2.1514609717715354
--1.5461882004287786 -2.0833333333333335
--1.5050293250496574 -2.0366373416170096
--1.4583333333333335 -1.9831144287585754
--1.4111590850809441 -1.9221742482523894
--1.3756597902131344 -1.875
--1.3168690900927222 -1.8081309099072778
--1.25 -1.7312934195299732
--1.2220859215850388 -1.694580745081628
--1.2015485836141824 -1.6666666666666667
--1.1267172830683125 -1.5816160502650207
--1.0416666666666665 -1.4841099147517494
--1.030645297951373 -1.469354702048627
--1.022716588433197 -1.4583333333333335
--0.9337166738503225 -1.357949992816344
--0.8762309608778327 -1.2928976275444994
--0.838857011918781 -1.25
--0.8360297832086091 -1.247303550124724
--0.8333333333333333 -1.2448173369737292
--0.7374243172452665 -1.1375756827547332
--0.6504538530931696 -1.0416666666666665
--0.6370295075168619 -1.0296371591498046
--0.6249999999999999 -1.0192103887651163
--0.547277626576503 -0.9374999999999999
--0.5341691561594836 -0.9241641771738496
--0.5208333333333333 -0.91356772318263
--0.4392285221439453 -0.8333333333333333
--0.4270564328182193 -0.8229435671817805
--0.4166666666666666 -0.8146690408645479
--0.37197002629751164 -0.7738633070358215
--0.3186459459169362 -0.7291666666666665
--0.3151380159041005 -0.7265286507625659
--0.3124999999999999 -0.7247611296557805
--0.29403726466468394 -0.7107039313313506
--0.2565817577656989 -0.6809182422343009
--0.2511579291899116 -0.6770833333333333
--0.22620075991252245 -0.659215906754144
--0.21376153842106896 -0.6510416666666665
--0.20833333333333323 -0.6474908675849825
--0.19510365963864124 -0.6382296736946919
--0.17385762818706252 -0.6249999999999999
--0.16285493328705689 -0.6183950667129429
--0.1562499999999999 -0.6149200847986284
--0.13429238376681454 -0.6030423837668146
--0.12914955855577892 -0.6000171081108876
--0.10416666666666656 -0.5880443860976318
--0.09416192526646198 -0.5829214080668711
--0.06633356932991624 -0.5729166666666665
--0.056399524011483015 -0.5686004759885167
--0.04937379914892558 -0.5702071324822588
-0 -0.5644993429914485
-0.007987700810883586 -0.564928965855783
-0.03617422866382276 -0.5570075619971558
-0.05208333333333345 -0.5493141131199014
-0.05530927539484005 -0.5468749999999999
-0.06947544807041836 -0.5382254480704182
-0.07812500000000011 -0.5317438117993599
-0.08913518188771552 -0.5208333333333333
-0.09739605493940674 -0.5140627216060732
-0.10416666666666678 -0.5065938706463516
-0.11309670090131416 -0.4947916666666666
-0.12118536668236017 -0.4857687000156933
-0.13020833333333345 -0.4709188175061664
-0.1313901250405869 -0.4687499999999999
-0.1409758228587862 -0.453475822858786
-0.15515457806851884 -0.41776208859814784
-0.1557075224956176 -0.4166666666666666
-0.15590432379856095 -0.4163209904652274
-0.1562500000000001 -0.4151567409933819
-0.16339738271809545 -0.3906249999999999
-0.1676981427002923 -0.3760314760336254
-0.1688910007447812 -0.36458333333333326
-0.16895272841704248 -0.3518806049162909
-0.17292772568278106 -0.3291777256827808
-0.17293940071696146 -0.3124999999999999
-0.1726709333069919 -0.27683759997365837
-0.16789309975979055 -0.2604166666666666
-0.16324612853331275 -0.2534205381333539
-0.1562500000000001 -0.2284253050181143
-0.15271180956931205 -0.2118715237640213
-0.1528262422662178 -0.20833333333333323
-0.1509474465181745 -0.2030307798515076
-0.13733729188848776 -0.17516270811151224
-0.1333752546476497 -0.1562499999999999
-0.10416666666666678 -0.12729260496054975
-0.0978694708001034 -0.11046386253322994
-0.09828042470019746 -0.10416666666666656
-0.05208333333333345 -0.058406150201931
-0.046355157692266995 -0.05781150897439968
-0.05056172334842978 -0.052083333333333225
-0 0
-0.0505617232537634 0.05208333333333345
-0.050881426992553595 0.0532852396741133
-0.05208333333333345 0.05840615020193036
-0.09828042470019757 0.10416666666666678
-0.09786947080010351 0.11046386253323005
-0.10416666666666678 0.12729260496054967
-0.11872124551752643 0.14169542114914047
-0.13337525464764985 0.1562500000000001
-0.13733729188848787 0.17516270811151238
-0.15094744651817454 0.20303077985150791
-0.1524774180855503 0.20833333333333345
-0.15300818832444135 0.21157514500889224
-0.1562500000000001 0.22279672660183356
-0.16076902720103337 0.2343750000000001
-0.1639217341942471 0.2527449324724198
-0.16692937310745654 0.2604166666666668
-0.16990466999743442 0.2740713366641011
-0.17005898136619818 0.2986910186338021
-0.17293940071696146 0.3125000000000001
-0.17292772568278103 0.32917772568278103
-0.16895272841704242 0.3518806049162912
-0.16889100074478114 0.3645833333333335
-0.16769814270029224 0.3760314760336256
-0.16339738271809545 0.3906250000000001
-0.1562500000000001 0.4151567409933826
-0.15588060787193334 0.41629727453860005
-0.1557075224956178 0.4166666666666668
-0.15515457806851923 0.4177620885981477
-0.14097582285878607 0.45347582285878607
-0.1300374489865745 0.4687500000000001
-0.12118536668236032 0.48576870001569367
-0.10416666666666678 0.5077981847679066
-0.09739605493940638 0.5140627216060731
-0.08704856027494778 0.5208333333333335
-0.06947544807041878 0.5382254480704188
-0.05208333333333345 0.5518271789523198
-0.036174228663821625 0.557007561997155
-0.007987700810528273 0.5649289658561386
-0 0.5644993421750681
--0.049373798851613235 0.5702071321849468
--0.052083333333333225 0.5677383953351104
--0.05639952401148808 0.5686004759885119
--0.06633356932992704 0.5729166666666667
--0.10416666666666656 0.5880443860976339
--0.130883285481741 0.5982833811849256
--0.1562499999999999 0.6149200847986257
--0.1738576281870631 0.6250000000000001
--0.19510365963864057 0.6382296736946927
--0.20833333333333323 0.6475422490688567
--0.25115792918991703 0.6770833333333335
--0.2565817577657011 0.680918242234299
--0.29403726466466307 0.7107039313313299
--0.3124999999999999 0.724761129655776
--0.31513801590410334 0.7265286507625633
--0.3186459459169432 0.7291666666666667
--0.4166666666666666 0.8146690408645456
--0.42705643281822026 0.8229435671817797
--0.4392285221439472 0.8333333333333335
--0.5208333333333333 0.9135677231826246
--0.5341691561594872 0.9241641771738462
--0.5472776265765094 0.9375000000000002
--0.6249999999999999 1.0192103887651105
--0.6370295075168654 1.0296371591498015
--0.6484063470898707 1.041666666666667
--0.7291666666666665 1.129997019835185
--0.7374243172452799 1.13757568275472
--0.8333333333333333 1.2448173369737376
--0.8360297832086048 1.2473035501247287
--0.8388570119187724 1.2500000000000002
--0.8762309608777665 1.2928976275444335
--0.9337166738503189 1.3579499928163479
--1.022716588433197 1.4583333333333335
--1.030645297951377 1.469354702048623
--1.0416666666666665 1.4841099147517514
--1.1267172830683123 1.5816160502650212
--1.2015485836141315 1.666666666666667
--1.2220859215850128 1.6945807450816541
--1.25 1.7312934195300462
--1.3168690900927138 1.8081309099072864
--1.3756597902130492 1.8750000000000002
--1.411159085080879 1.9221742482524546
--1.4583333333333335 1.9831144287586457
--1.5050293250496438 2.0366373416170234
--1.5461882004287786 2.0833333333333335
--1.5985390282284646 2.1514609717715354
--1.6666666666666667 2.2379939732275966
--1.6917365485068052 2.2665967848265285
--1.713923464636549 2.291666666666667
--1.7846618010663697 2.3820048656002974
--1.875 2.494987541663705
--1.877348057225417 2.497651942774583
--1.879435858580598 2.5
--1.8967758549365712 2.521775854936571
--1.9702967829676286 2.6130365503657047
--2.0483982108280263 2.708333333333333
--2.063153158654789 2.7285135080118774
--2.0833333333333335 2.755416984406009
--2.155816068453734 2.844183931546266
--2.2158972968647803 2.9166666666666665
--2.2483044194328796 2.960028913900454
--2.291666666666667 3.0167823453349767
--2.3406346803082303 3.076031986358436
--2.3816438142194993 3.125
--2.4328212726235763 3.1921787273764237
--2.5 3.2786804906077265
--2.524876886812447 3.308456446520886
--2.5459055987730306 3.333333333333333
--2.6168127398995504 3.4248539267671156
--2.708333333333333 3.540999149808986
--2.708638787386336 3.5413612126136633
--2.708899187074452 3.541666666666666
--2.710982910891765 3.544316244225098
--2.8008001403256633 3.6575331930076698
--2.8125 3.672923965118847
--2.874142591801169 3.7499999999999996
--2.8928640075432988 3.7738026591233673
--2.9166666666666665 3.8053226429016695
--2.9848268899461803 3.8901731100538193
--3.0402892146714358 3.958333333333333
--3.076695793960108 4.006637539373226
--3.125 4.06967117846782
--3.168477091790843 4.123189574875823
--3.20420738986448 4.166666666666666
--3.2601765921560815 4.239823407843918
--3.333333333333333 4.334032233491383
--3.3517996015788656 4.3565337317544675
--3.367113167874158 4.375
--3.443350977790737 4.473315688875929
--3.486309439883388 4.527976106550055
--3.5301224324285987 4.583333333333333
--3.5350294065026935 4.589970593497306
--3.541666666666666 4.598807173100219
--3.626803769235262 4.706529564098071
--3.645833333333333 4.731415751380739
--3.693772748483441 4.791666666666666
--3.7185089648224405 4.823157701844225
--3.7499999999999996 4.8645457590167736
--3.810148759702625 4.939851240297374
--3.854166666666666 4.996751054149811
--3.8567775986767217 5

==> capsing_im0.txt <==
5.0+15 -1.6670082092611629
4.905345530984471+15 -1.6736018374365826
4.832859757887565+15 -1.674965021045461
4.7368421052631575+15 -1.6622155983630569
4.648023961910608+15 -1.6677655117736025
4.5638131354426035+15 -1.6690762933373418
4.473684210526314+15 -1.656757295687225
4.391439716981694+15 -1.6611918619656736
4.293879791123622+15 -1.6623008437552038
4.210526315789472+15 -1.6505108608734014
4.135698415656818+15 -1.6537752685537075
4.022866611904612+15 -1.6544455592730356
3.9473684210526296+15 -1.6433252259065492
3.8809187844192756+15 -1.6453970050544078
3.750520556925863+15 -1.645257399031129
3.6842105263157876+15 -1.6350120312290692
3.627232579723234+15 -1.635925315013607
3.476502291509132+15 -1.63439702835124
3.4210526315789456+15 -1.6253333503453233
3.3747837296094847+15 -1.6252162703905146
3.200343889662916+15 -1.621396521241866
3.1578947368421035+15 -1.61398367910166
3.123726769770305+15 -1.613115335492852
2.9213780468626953+15 -1.6055885731784874
2.8947368421052615+15 -1.600562442147007
2.8742253712971175+15 -1.5994588392291977
2.638613853615359+15 -1.585982274667993
2.6315789473684195+15 -1.5845302143118145
2.6264534200723197+15 -1.5840728957171533
2.565065310500197+15 -1.5789473684210535
2.3684210526315774+15 -1.5598066689730343
2.350713766133255+15 -1.5612400819227308
2.1497493118649817+15 -1.534461214450807
2.1052631578947354+15 -1.5287725430611838
2.0562926077660513+15 -1.5299768182923696
1.91621403698216+15 -1.5048385945967868
1.8421052631578934+15 -1.499129190974304
1.751746998068347+15 -1.4885891033315073
1.6851269306192544+15 -1.4727678062228504
1.5789473684210513+15 -1.4512308586710867
1.460658389277702+15 -1.4340784528275607
1.431296033355077+15 -1.4312960333550793
1.3157894736842093+15 -1.4044201594696841
1.2487171063399873+15 -1.3828618410284335
1.1842105263157883+15 -1.3727367067974812
1.0850573570901318+15 -1.348215251826976
1.0526315789473673+15 -1.337279017921858
1.0378321378956776+15 -1.3305889147359011
0.9868751468973744+15 -1.3157894736842115
0.9210526315789462+15 -1.2961485244168431
0.8922817757742731+15 -1.2870186178795384
0.8388974292084999+15 -1.2663657286862366
0.7894736842105252+15 -1.248934977880048
0.7441298741473555+15 -1.22955433637896
0.6759252823173166+15 -1.2022410717910028
0.6578947368421042+15 -1.1940710614195313
0.651542892822599+15 -1.1905623703352957
0.6398348028183324+15 -1.1842105263157905
0.5263157894736832+15 -1.130313287122738
0.4775846353617932+15 -1.1013627330592595
0.4605263157894727+15 -1.0927744427112427
0.3960257209832748+15 -1.0526315789473695
0.3952178268519568+15 -1.0521505942006748
0.3947368421052621+15 -1.0518908354714334
0.3924644107608964+15 -1.0503591476030039
0.3176198986598458+15 -0.9981695750243648
0.26315789473684104+15 -0.9577680910793536
0.226493591449353+15 -0.9210526315789485
0.1756911093427148+15 -0.8769404696046535
0.13157894736842+15 -0.8309356931527104
0.10149655316837317+15 -0.7894736842105273
0.05850033178081324+15 -0.7309733524297131
0.04553874159482062+15 -0.7034334784369279
0.021007519688955312+15 -0.6578947368421062
0.014600889564836343+15 -0.6432938472772688
0.0011257637591640182+15 -0.5932310269170608
0.000742105076483604+15 -0.5921052631578957
0.0007421050764827297+15 0.5921052631578937
0.013449332727701574+15 0.6444454041144015
0.02100751968895454+15 0.6578947368421042
0.03515324102231033+15 0.6885309695040034
0.0414840332824763+15 0.6993787701245816
0.05490616680139701+15 0.7236842105263147
0.058718727730290556+15 0.7307549564802336
0.06578947368420947+15 0.7417877076819184
0.08497872862870734+15 0.7702844292660274
0.10035990324087121+15 0.7894736842105252
0.1134825795038495+15 0.8075700520750957
0.13157894736842+15 0.8294887744292013
0.15632851712230084+15 0.8552631578947357
0.17569110934271506+15 0.8769404696046512
0.2264935914493505+15 0.9210526315789462
0.26315789473684104+15 0.9577680910793536
0.3176198986598452+15 0.9981695750243631
0.39246441076089045+15 1.0503591476029956
0.3947368421052621+15 1.0518908354714291
0.3952178268519581+15 1.0521505942006713
0.3960257209832783+15 1.0526315789473673
0.4605263157894727+15 1.0927744427112407
0.4775846353617934+15 1.101362733059257
0.5263157894736832+15 1.130313287122737
0.5632882569049141+15 1.1472380588845574
0.6398348028183305+15 1.1842105263157883
0.6515428928225986+15 1.1905623703352939
0.6578947368421042+15 1.1940710614195298
0.6759252823173225+15 1.2022410717910066
0.7236842105263147+15 1.222566248831709
0.7441298741473499+15 1.2295543363789634
0.7894736842105252+15 1.2489756329962478
0.7902387775128593+15 1.2492349066976647
0.7923815617761494+15 1.2499999999999987
0.8388974292084941+15 1.2663657286862404
0.8922817757742768+15 1.2870186178795398
0.9210526315789462+15 1.2963208180502346
0.9365210064149099+15 1.3003210988482456
0.986875146897384+15 1.3157894736842093
1.036702147096457+15 1.3317189055351195
1.0526315789473673+15 1.3372790179218543
1.0840151674575722+15 1.3471730621944142
1.1394513962239332+15 1.3605486037760646
1.1842105263157883+15 1.3737462333953763
1.2160766168053279+15 1.38157894736842
1.2434920107776246+15 1.388086936590794
1.261770012076783+15 1.393348959445204
1.3157894736842093+15 1.4044201594696801
1.3512512575331284+15 1.4119066372037112
1.4308312830525887+15 1.4308312830525887
1.4473684210526303+15 1.433244748167943
1.4606583892777087+15 1.4340784528275519
1.5789473684210513+15 1.4512308586710883
1.685126930619248+15 1.4727678062228546
1.7517469980683564+15 1.4885891033315144
1.8421052631578934+15 1.4930273142808204
1.9162140369821647+15 1.50483859459678
2.0562926077660384+15 1.5299768182923543
2.1052631578947354+15 1.5287725430611725
2.1497493118649915+15 1.5344612144507952
2.3507137661332833+15 1.5612400819227572
2.3684210526315774+15 1.5598066689730659
2.385742422603964+15 1.5616259984486647
2.565065310499783+15 1.5789473684210513
2.6264534200722887+15 1.5840728957171821
2.6315789473684195+15 1.5845302143118454
2.6386138536154036+15 1.5859822746680357
2.8742253712971424+15 1.5994588392291704
2.8947368421052615+15 1.6023983875085692
2.921378046862664+15 1.6055885731784534
3.123726769770272+15 1.6131153354928829
3.1578947368421035+15 1.6139836791016904
3.2003438896629697+15 1.6213965212419172
3.3747837296094563+15 1.6252162703905406
3.4210526315789456+15 1.6297696846708123
3.476502291509088+15 1.634397028351194
3.6272325797232763+15 1.6359253150135624
3.6842105263157876+15 1.6350120312290444
3.750520556925843+15 1.6452573990311066
3.8809187844193196+15 1.6453970050543614
3.9473684210526296+15 1.6499759821938036
4.022866611904529+15 1.654445559272951
4.135698415656881+15 1.6537752685536415
4.210526315789472+15 1.650510860873402
4.293879791123493+15 1.6623008437550728
4.391439716981818+15 1.6611918619655468
4.473684210526314+15 1.6652310953886094
4.56381313544277+15 1.6690762933375056
4.648023961910392+15 1.6677655117738173
4.7368421052631575+15 1.6622155983630393
4.832859757887153+15 1.6749650210450466
4.905345530984889+15 1.6736018374361623
5.0+15 1.6670082092612732

==> capsing_im0p5.txt <==
4.377726015265193+15 5.
4.245059609001886+15 4.92160705766478
4.166666666666667+15 4.876780849213089
4.1406193180066335+15 4.861111111111111
4.0707560404750645+15 4.818132848413825
3.9097985382058007+15 4.722222222222222
3.8888888888888893+15 4.709879444104577
3.7285744757861763+15 4.604758857547157
3.6111111111111116+15 4.538522763265289
3.4620297327908487+15 4.444444444444445
3.3845158096400945+15 4.393261968137684
3.333333333333334+15 4.362597668386037
3.114447832455755+15 4.225558943566866
3.043857377629239+15 4.178364844592984
2.777777777777778+15 4.000967682026376
2.7124398126728466+15 3.954226853993821
2.6218679930626023+15 3.8888888888888893
2.3841977167656423+15 3.7269133943454693
2.2222222222222223+15 3.6169291736959717
2.0598262181543427+15 3.4957293374012135
1.9444444444444446+15 3.419494248129532
1.8327139129359755+15 3.333333333333334
1.7402410853931118+15 3.259758914606889
1.666666666666667+15 3.2102458493074986
1.4727413727484013+15 3.0555555555555562
1.4250799073170395+15 3.019364537127406
1.3888888888888893+15 2.99170908371792
1.1320802524271345+15 2.777777777777778
1.12033160739879+15 2.7685572814900996
1.1111111111111114+15 2.7612410304748414
0.9844307569272196+15 2.6510974235938862
0.9714310121699532+15 2.6396800989411586
0.8333333333333336+15 2.5152389870531597
0.8258869098539767+15 2.5074464234793568
0.8182273373239978+15 2.5
0.5555555555555558+15 2.2486485659107553
0.5428609384520224+15 2.2349168393257557
0.5318629233003093+15 2.2222222222222223
0.277777777777778+15 1.9513209170417933
0.2746871342829998+15 1.9475350879392228
0.2723945856222871+15 1.9444444444444446
0.2431650956869083+15 1.909831762353575
0.14796976110685306+15 1.7964746833375917
0.13888888888888912+15 1.7857416355895288
0.04832936376727828+15 1.666666666666667
0.026983529150020676+15 1.6396831375166465
0+15 1.6030256084766858
-0.05086175126593915+15 1.5277777777777781
-0.08690369709369863+15 1.475792585982588
-0.13888888888888867+15 1.3934473697313925
-0.14156134973272574+15 1.3888888888888893
-0.1922772040317582+15 1.30338831514287
-0.27777777777777757+15 1.1364894425464938
-0.2894906882361541+15 1.1111111111111114
-0.2972216439566213+15 1.0916672449322677
-0.3475958902391231+15 0.9722222222222225
-0.36690623782544873+15 0.9224617933810049
-0.3951157243187606+15 0.8333333333333336
-0.41666666666666646+15 0.7529500736207757
-0.42904482051414755+15 0.7068225982919257
-0.4319829235939524+15 0.6944444444444446
-0.4359358303768852+15 0.675175280734226
-0.4529360746707352+15 0.5918249635596246
-0.4593835091741983+15 0.5555555555555558
-0.467016548370865+15 0.5052056738513573
-0.4717800011858538+15 0.4717800011858542
-0.4788988106765931+15 0.4166666666666669
-0.48579436881158217+15 0.3475389645217512
-0.48584719154887235+15 0.34695830265998384
-0.4915514414314856+15 0.277777777777778
-0.49457036706804647+15 0.21679258929026912
-0.4986918411977523+15 0.13888888888888912
-0.49869184119775223+15 -0.13888888888888867
-0.4945703670680466+15 -0.21679258929026876
-0.49155144143148594+15 -0.27777777777777757
-0.48520127604026003+15 -0.3481320572930729
-0.4788988106765931+15 -0.41666666666666646
-0.4714505764642482+15 -0.4714505764642482
-0.4595466570822962+15 -0.5555555555555554
-0.4355015841093522+15 -0.6756095270017585
-0.42908597396587017+15 -0.7068637517436479
-0.39541625544126624+15 -0.8333333333333331
-0.36690623782544873+15 -0.9224617933810043
-0.2972216439566202+15 -1.0916672449322682
-0.2894906882361533+15 -1.111111111111111
-0.27777777777777757+15 -1.1364894425464902
-0.1922772040317543+15 -1.3033883151428656
-0.13652171930412688+15 -1.3888888888888888
0+15 -1.6038338191918118
0.027119156616716322+15 -1.6395475100499504
0.05090260774043193+15 -1.6666666666666665
0.25172525390236605+15 -1.9183919205690325
0.2747370018364455+15 -1.9474852203857769
0.277777777777778+15 -1.9513209170417138
0.5318629233003093+15 -2.2222222222222223
0.5428609384520224+15 -2.2349168393257557
0.5555555555555558+15 -2.2486485659107553
0.8182273373239978+15 -2.5
0.8256639879717513+15 -2.5076693453615824
0.8333333333333336+15 -2.515219864595539
0.9705552963779582+15 -2.638888888888889
0.9714310121699724+15 -2.639680098941139
0.9844307569269668+15 -2.651097423593633
1.1111111111111114+15 -2.761274462916472
1.1203316073987826+15 -2.7685572814901067
1.1320802524271032+15 -2.7777777777777777
1.3888888888888893+15 -2.9917090837179794
1.4266658168111732+15 -3.0177786276332714
1.666666666666667+15 -3.2085557204726025
1.7402410853932027+15 -3.2597589146067976
1.8327139129361272+15 -3.333333333333333
1.9444444444444446+15 -3.4194942481294834
2.0598262181544094+15 -3.495729337401146
2.2222222222222223+15 -3.616929173695873
2.3841977167656836+15 -3.726913394345427
2.6218679930626143+15 -3.888888888888889
2.7124398126728515+15 -3.9542268539938155
2.777777777777778+15 -4.0029459852723575
3.0255300406390524+15 -4.166666666666667
3.043857377629239+15 -4.178364844592984
3.114447832455755+15 -4.225558943566866
3.333333333333334+15 -4.3625976683860195
3.3845158096400945+15 -4.393261968137684
3.4620297327908487+15 -4.444444444444445
3.6111111111111116+15 -4.538522763265289
3.7285744757861763+15 -4.604758857547157
3.8888888888888893+15 -4.709879444104577
3.9097985382058007+15 -4.722222222222222
4.0707560404750645+15 -4.818132848413825
4.1406193180066335+15 -4.861111111111111
4.166666666666667+15 -4.876780849213089
4.245059609001886+15 -4.92160705766478
4.305555555555555+15 -4.958773395729588
4.376043981930443+15 -5

==> capsing_im1.txt <==
2.061449406015845+15 5.
1.9444444444444446+15 4.8964215068412145
1.8559464945883648+15 4.810720172078302
1.7583916549461351+15 4.722222222222222
1.666666666666667+15 4.638402810477386
1.5698411122124272+15 4.541269998898684
1.4672365404126149+15 4.444444444444445
1.3888888888888893+15 4.370157311183985
1.289354246932022+15 4.266201308623534
1.1111111111111114+15 4.089687132796969
1.0151387472175162+15 3.9848612527824843
0.932839805866814+15 3.8888888888888893
0.747967880004859+15 3.6964765644395863
0.5555555555555558+15 3.4826663868564656
0.4887953074792051+15 3.400093581409685
0.43982266525083497+15 3.333333333333334
0.23886954389061252+15 3.0944637894427216
0+15 2.777917355038633
-0.00005651635442100047+15 2.7778342941321994
-0.0000898835587318584+15 2.777777777777778
-0.0002829885966337256+15 2.7774947891811443
-0.18709240156639662+15 2.5
-0.22438316736679498+15 2.4466053895890174
-0.27777777777777757+15 2.362805918126675
-0.35981489344940265+15 2.2222222222222223
-0.43259373152603575+15 2.099260398192703
-0.46808438699413135+15 2.0319156130058684
-0.5140222112605751+15 1.9444444444444446
-0.5290896398676681+15 1.9179785287565574
-0.5555555555555554+15 1.8645076984346172
-0.6196865535121894+15 1.730797664623301
-0.6478817351308798+15 1.666666666666667
-0.6944444444444442+15 1.5580417397848885
-0.7033408379545087+15 1.5366741712878427
-0.713880269641547+15 1.5083419525806752
-0.759632402496984+15 1.3888888888888893
-0.7793731792829037+15 1.33492873483846
-0.8333333333333331+15 1.1641967608118255
-0.8496172428149777+15 1.1111111111111114
-0.9028473910073556+15 0.902847391007356
-0.9331904227149104+15 0.7334762439517564
-0.9647225652502471+15 0.5555555555555558
-0.9787165668192757+15 0.4231610112637205
-0.997113491403123+15 0.11399761970798819
-1.0010000000000003+15 0
-0.9971134914031231+15 -0.11399761970798758
-0.9787165668192757+15 -0.42316101126372013
-0.9647225652502474+15 -0.5555555555555554
-0.9331904227149104+15 -0.7334762439517559
-0.9028473910073559+15 -0.9028473910073559
-0.8496172428149769+15 -1.111111111111111
-0.8333333333333331+15 -1.1641967608118244
-0.7793731792829063+15 -1.334928734838462
-0.7587875342325578+15 -1.3888888888888888
-0.7138802696415405+15 -1.5083419525806814
-0.7033408379545052+15 -1.5366741712878387
-0.6465372197895705+15 -1.6666666666666665
-0.6198185949521726+15 -1.7309297060632838
-0.5555555555555554+15 -1.8645076984346134
-0.5140222112605689+15 -1.9444444444444444
-0.4322838653208795+15 -2.0989505319875463
-0.35981489344940265+15 -2.2222222222222223
-0.27777777777777757+15 -2.362805918126675
-0.22438316736679498+15 -2.4466053895890174
-0.18709240156639662+15 -2.5
-0.00028298859678247833+15 -2.777494789180995
-0.00008988355877914845+15 -2.7777777777777777
-0.00005651635445075323+15 -2.7778342941322287
0+15 -2.777917355038706
0.23886954389039433+15 -3.094463789442939
0.43982266525069286+15 -3.333333333333333
0.48879530747913463+15 -3.400093581409754
0.5555555555555558+15 -3.4826663868563754
0.7479678800049069+15 -3.6964765644395374
0.9328398058669995+15 -3.888888888888889
1.0151387472175195+15 -3.9848612527824807
1.1111111111111114+15 -4.0896871327969615
1.289354246932022+15 -4.266201308623534
1.3888888888888893+15 -4.370157311183985
1.4672365404126149+15 -4.444444444444445
1.5698411122124272+15 -4.541269998898684
1.666666666666667+15 -4.638402810477386
1.7583916549461351+15 -4.722222222222222
1.8559464945883648+15 -4.810720172078302
1.9444444444444446+15 -4.8964215068412145
2.061449406015845+15 -5

==> capsing_im1p5.txt <==
0.7622185849317044+15 -5.
0.6688418059927885+15 -4.886713749562768
0.5555555555555558+15 -4.751978498120987
0.5323216289762366+15 -4.722222222222222
0.4205821562206676+15 -4.579417843779333
0.3138430753294307+15 -4.444444444444445
0.277777777777778+15 -4.398986763072381
0.1791736388377197+15 -4.2652708056067254
0+15 -4.0229219550879
-0.05457296259528711+15 -3.943461851484176
-0.08855901936984316+15 -3.888888888888889
-0.2795750515456657+15 -3.612908384878999
-0.2854091610659462+15 -3.603479727822942
-0.4539016876958867+15 -3.333333333333333
-0.49304469940377815+15 -3.270822477181556
-0.5555555555555554+15 -3.1666995541074545
-0.6953012857938446+15 -2.917523508016067
-0.7688081787514963+15 -2.7777777777777777
-0.8333333333333331+15 -2.653674898456455
-0.883908868152719+15 -2.550575534819386
-0.964033649944452+15 -2.3692996833888813
-1.0286993805805502+15 -2.2222222222222223
-1.0556334629154591+15 -2.1667445740265703
-1.111111111111111+15 -2.0204499236171443
-1.2071239807636882+15 -1.7626795363192438
-1.2357490296616915+15 -1.6666666666666665
-1.2874205601997493+15 -1.4903572175780284
-1.3186360243960238+15 -1.3888888888888888
-1.3335472572974032+15 -1.3335472572974032
-1.3839439161843732+15 -1.1160560838156268
-1.3850942490634324+15 -1.111111111111111
-1.3888888888888888+15 -1.0910189365672633
-1.42941997452234+15 -0.8738644189667844
-1.43598678656933+15 -0.8333333333333331
-1.442368476969171+15 -0.779853745253051
-1.472197711308419+15 -0.5555555555555554
-1.48684127356758+15 -0.3757301624564688
-1.4938180372714944+15 -0.27777777777777757
-1.4963951944850007+15 -0.17027147218166572
-1.4963951944850016+15 0.17027147218166533
-1.4938180372714958+15 0.277777777777778
-1.48684127356758+15 0.3757301624564693
-1.4721977113084186+15 0.5555555555555558
-1.442368476969169+15 0.7798537452530536
-1.4359867865693288+15 0.8333333333333336
-1.429419974522339+15 0.8738644189667839
-1.3888888888888888+15 1.091018936567247
-1.385094249063429+15 1.1111111111111114
-1.3839439161843687+15 1.1160560838156315
-1.3335472572974028+15 1.3335472572974032
-1.3186360243960242+15 1.3888888888888893
-1.2874205601997488+15 1.4903572175780293
-1.2357490296616858+15 1.666666666666667
-1.2071239807636849+15 1.762679536319241
-1.111111111111111+15 2.0204499236171394
-1.0556334629154591+15 2.1667445740265707
-1.0286993805805502+15 2.2222222222222223
-0.964033649944452+15 2.3692996833888813
-0.8839088681527276+15 2.550575534819395
-0.8333333333333331+15 2.6536748984563867
-0.7688081787514439+15 2.777777777777778
-0.6953012857938592+15 2.917523508016082
-0.617961012363033+15 3.0555555555555562
-0.5555555555555554+15 3.1667994043330263
-0.49304469940373563+15 3.270822477181514
-0.45390168769584227+15 3.333333333333334
-0.2854091610664532+15 3.603479727822436
-0.27957505154578793+15 3.612908384879122
-0.08855901936984112+15 3.8888888888888893
-0.05457296259529739+15 3.943461851484187
0+15 4.022921955087924
0.1791736388377197+15 4.2652708056067254
0.277777777777778+15 4.398986763072381
0.3138430753294307+15 4.444444444444445
0.4205821562206676+15 4.579417843779333
0.5323216289762366+15 4.722222222222222
0.5555555555555558+15 4.751978498120987
0.6688418059927885+15 4.886713749562768
0.7622185849317044+15 5

==> capsing_im2.txt <==
-0.2014040255019091+15 5.
-0.27777777777777757+15 4.88891454852602
-0.34352254780059477+15 4.78796699224504
-0.38565548562380847+15 4.722222222222222
-0.5555555555555554+15 4.45719456269586
-0.5603808089814808+15 4.4492696978703705
-0.5632445795228023+15 4.444444444444445
-0.5744170660228984+15 4.425582933977101
-0.767948681348696+15 4.10128201468203
-0.881906838177134+15 3.8888888888888893
-0.966634778304851+15 3.7444125560826294
-1.111111111111111+15 3.465712382858245
-1.155086996574942+15 3.3773092187971647
-1.1743305759695664+15 3.333333333333334
-1.2300998779975703+15 3.214344566446875
-1.331254908785065+15 2.9979215754517323
-1.3888888888888888+15 2.8634253925174895
-1.424230099624942+15 2.777777777777778
-1.4935805882572932+15 2.6046916993684044
-1.6091663782085384+15 2.2797225106803505
-1.6302485035561545+15 2.2222222222222223
-1.6396485049389358+15 2.1952040604944916
-1.6666666666666665+15 2.108612222138885
-1.7167503370890431+15 1.9444444444444446
-1.7666775638227803+15 1.7666775638227807
-1.791803927773309+15 1.666666666666667
-1.8277106088292066+15 1.5056227245041272
-1.8709233289074902+15 1.315367773351935
-1.9073125782088276+15 1.1111111111111114
-1.9483564194093195+15 0.8372453082982088
-1.9493286586922856+15 0.8284491190854925
-1.9778190180679767+15 0.5555555555555558
-1.99247084741645+15 0.3258041807497838
-1.9961938575672484+15 0.22602836465497406
-2.0010000000000003+15 0
-1.996193857567252+15 -0.2260283646549701
-1.992470847416454+15 -0.3258041807497871
-1.9778190180679773+15 -0.5555555555555554
-1.9493286586922876+15 -0.82844911908549
-1.948356419409321+15 -0.8372453082982099
-1.9073125782088247+15 -1.111111111111111
-1.870923328907488+15 -1.3153677733519324
-1.8277106088292085+15 -1.5056227245041247
-1.7918039277733113+15 -1.6666666666666665
-1.7666775638227843+15 -1.7666775638227843
-1.6666666666666665+15 -2.103916408132637
-1.6396485049389362+15 -2.195204060494492
-1.6302485035561545+15 -2.2222222222222223
-1.6091663782085384+15 -2.2797225106803505
-1.4935805882573006+15 -2.6046916993684115
-1.424230099624995+15 -2.7777777777777777
-1.3888888888888888+15 -2.8634253925176028
-1.3312549087850694+15 -2.997921575451736
-1.230099877997475+15 -3.214344566446969
-1.1743305759694533+15 -3.333333333333333
-1.155086996574877+15 -3.377309218797099
-1.111111111111111+15 -3.4657123828581473
-0.9666347783049288+15 -3.7444125560827066
-0.8819068381772805+15 -3.888888888888889
-0.7679486813487126+15 -4.101282014682046
-0.5744170660228984+15 -4.425582933977101
-0.5632445795228023+15 -4.444444444444445
-0.5603808089814808+15 -4.4492696978703705
-0.5555555555555554+15 -4.45719456269586
-0.38565548562380847+15 -4.722222222222222
-0.34352254780059477+15 -4.78796699224504
-0.27777777777777757+15 -4.88891454852602
-0.2014040255019091+15 -5

==> capsing_im2p5.txt <==
-1.0048341960515514+15 5
-1.111111111111111+15 4.816822980520793
-1.241608259450394+15 4.574941592783728
-1.3055756706374793+15 4.444444444444445
-1.429728900798956+15 4.207506678576734
-1.5021502634432504+15 4.053405292112306
-1.580575622532953+15 3.8888888888888893
-1.608156311121827+15 3.83037853334405
-1.6666666666666665+15 3.699258981961814
-1.7047144086793955+15 3.6111111111111116
-1.7760438137483245+15 3.4427104804149917
-1.8195412438401148+15 3.333333333333334
-1.9158109690051701+15 3.0841890309948305
-1.932022329046365+15 3.0431334401574768
-2.0225529864769287+15 2.777777777777778
-2.074405500103102+15 2.629961055658658
-2.1834552962025766+15 2.260989148241868
-2.194943877349735+15 2.2222222222222223
-2.201170645580736+15 2.201170645580736
-2.2222222222222223+15 2.1140490773946974
-2.310001578880785+15 1.7544460233252293
-2.327823556430136+15 1.666666666666667
-2.3519750732408595+15 1.5369138156480295
-2.39785783258819+15 1.2867467214770794
-2.4236787600387326+15 1.1111111111111114
-2.451470605762552+15 0.8818627275707813
-2.461409970057447+15 0.7947433033907804
-2.481785871250069+15 0.5555555555555558
-2.495968323790987+15 0.2818094539867913
-2.4962690229392086+15 0.27404680071698684
-2.5010000000000012+15 0
-2.49626902293921+15 -0.27404680071698767
-2.495968323790988+15 -0.2818094539867894
-2.481785871250068+15 -0.5555555555555554
-2.4614099700574448+15 -0.7947433033907778
-2.451470605762549+15 -0.8818627275707843
-2.4236787600387326+15 -1.111111111111111
-2.3978578325881905+15 -1.2867467214770794
-2.351975073240859+15 -1.5369138156480295
-2.327823556430133+15 -1.6666666666666665
-2.3100015788807844+15 -1.7544460233252284
-2.2222222222222223+15 -2.114049077394695
-2.201170645580736+15 -2.201170645580736
-2.194943877349735+15 -2.2222222222222223
-2.1834552962025766+15 -2.260989148241868
-2.0744055001030994+15 -2.6299610556586552
-2.0225529864769336+15 -2.7777777777777777
-1.9320223290463265+15 -3.0431334401574373
-1.915810969005061+15 -3.084189030994939
-1.817434725919552+15 -3.333333333333333
-1.7760438137482595+15 -3.442710480414926
-1.6666666666666665+15 -3.6974705238009493
-1.6081563111217951+15 -3.8303785333440175
-1.5805756225329266+15 -3.888888888888889
-1.5021502634432067+15 -4.053405292112349
-1.429728900798956+15 -4.207506678576734
-1.3055756706374793+15 -4.444444444444445
-1.241608259450394+15 -4.574941592783728
-1.111111111111111+15 -4.816822980520793
-1.0452687268346004+15 -4.93415761572349
-1.0048341960515514+15 -5

==> capsing_im3.txt <==
-1.778152872134361+15 5
-1.8860403502710017+15 4.66381812804878
-1.9816312340982283+15 4.444444444444445
-2.0572947418574876+15 4.27951696407971
-2.2149041667712543+15 3.8962069443398573
-2.2179012629381365+15 3.8888888888888893
-2.219200946344788+15 3.885867613011455
-2.2222222222222223+15 3.8779024097637085
-2.3705056106018434+15 3.481616721712955
-2.4196249836455226+15 3.333333333333334
-2.510114314539136+15 3.065669870094692
-2.5185491213644875+15 3.0370064341910687
-2.596457716092782+15 2.777777777777778
-2.636591481342304+15 2.636591481342304
-2.7284850160572915+15 2.2715149839427085
-2.7409132238817238+15 2.2222222222222223
-2.7481556248954035+15 2.192600069339848
-2.7777777777777777+15 2.0469874556022574
-2.8427907694645245+15 1.7316796583534138
-2.8540973823179816+15 1.666666666666667
-2.8682534665958834+15 1.5761909778485612
-2.9179538683910846+15 1.2512872017244185
-2.9354257571358704+15 1.1111111111111114
-2.953201342165293+15 0.9356875467235959
-2.970841508932514+15 0.7486192867102921
-2.9845706324216716+15 0.5555555555555558
-2.9940189785695766+15 0.3393143547637567
-2.9978209808558383+15 0.22004320307806066
-3.0010000000000026+15 0
-2.9978209808558374+15 -0.22004320307805955
-2.994018978569576+15 -0.3393143547637568
-2.9845706324216743+15 -0.5555555555555554
-2.970841508932516+15 -0.748619286710294
-2.9532013421652965+15 -0.9356875467235921
-2.935425757135872+15 -1.111111111111111
-2.9179538683910837+15 -1.2512872017244172
-2.8682534665958768+15 -1.5761909778485674
-2.854097382317976+15 -1.6666666666666665
-2.8427907694645187+15 -1.7316796583534073
-2.7777777777777777+15 -2.046987455602248
-2.748155624895404+15 -2.1926000693398486
-2.7411539517879455+15 -2.2222222222222223
-2.7284850160572915+15 -2.2715149839427085
-2.6365914813423066+15 -2.6365914813423066
-2.5964577160927513+15 -2.7777777777777777
-2.518549121364451+15 -3.0370064341911043
-2.5101143145391145+15 -3.06566987009467
-2.419624983645527+15 -3.333333333333333
-2.3705056106018434+15 -3.481616721712954
-2.2222222222222223+15 -3.877902409763556
-2.2192009463447455+15 -3.885867613011412
-2.217901262938075+15 -3.888888888888889
-2.214904166771153+15 -3.896206944339958
-2.0572947418574876+15 -4.27951696407971
-1.9816312340982283+15 -4.444444444444445
-1.8860403502710017+15 -4.66381812804878
-1.778152872134361+15 -4.888513794532305
-1.7252376500210356+15 -5

==> capsing_im3p5.txt <==
-2.3879516456769956+15 5.
-2.5+15 4.735645232506875
-2.5039315241947073+15 4.72615374641693
-2.508982367585691+15 4.713239854636532
-2.6138241253136596+15 4.444444444444445
-2.6610604354924394+15 4.327727102159106
-2.7777777777777777+15 4.006532152337193
-2.808909290562572+15 3.9200204016736837
-2.81900051200391+15 3.8888888888888893
-2.839231114166953+15 3.827435552499714
-2.946430706720181+15 3.501986262275737
-2.995872908975643+15 3.333333333333334
-3.072514283091015+15 3.072514283091016
-3.08429589659892+15 3.0268152145121916
-3.1485603961608577+15 2.777777777777778
-3.1859097453000538+15 2.6303541897444984
-3.258818256979882+15 2.2967372985756733
-3.27509196655033+15 2.2222222222222223
-3.285098712131571+15 2.1739876010204604
-3.333333333333333+15 1.898676318832787
-3.3683532383624057+15 1.70168657169574
-3.373664251150982+15 1.666666666666667
-3.3799387762592397+15 1.6200612237407601
-3.4333952852721326+15 1.211173063049911
-3.4441912995525126+15 1.1111111111111114
-3.454733198442292+15 0.9897112460021522
-3.4779204585448715+15 0.7001426807670943
-3.4868057096049565+15 0.5555555555555558
-3.492728660961115+15 0.396160227927774
-3.498948378849988+15 0.16561504551665532
-3.5010000000000034+15 0
-3.498948378849988+15 -0.16561504551665487
-3.492728660961117+15 -0.3961602279277714
-3.4868057096049587+15 -0.5555555555555554
-3.477920458544878+15 -0.7001426807671007
-3.454733198442296+15 -0.9897112460021478
-3.44419129955251+15 -1.111111111111111
-3.4333952852721317+15 -1.2111730630499096
-3.3799387762592383+15 -1.6200612237407612
-3.3736642511509807+15 -1.6666666666666665
-3.368353238362406+15 -1.7016865716957394
-3.333333333333333+15 -1.8986763188327822
-3.28509871213157+15 -2.173987601020459
-3.27509196655033+15 -2.2222222222222223
-3.258818256979882+15 -2.2967372985756733
-3.1859097453000707+15 -2.6303541897445153
-3.1485603961608906+15 -2.7777777777777777
-3.084295896598913+15 -3.026815214512198
-3.0725142830910066+15 -3.0725142830910066
-2.995872908975637+15 -3.333333333333333
-2.946430706720162+15 -3.501986262275717
-2.839231114166937+15 -3.8274355524997294
-2.8190005120039183+15 -3.888888888888889
-2.80890929056257+15 -3.920020401673681
-2.7777777777777777+15 -4.006532152337185
-2.6610604354924394+15 -4.327727102159106
-2.615648439531346+15 -4.444444444444445
-2.508982367585691+15 -4.713239854636532
-2.5039315241947073+15 -4.72615374641693
-2.5+15 -4.735645232506875
-2.3879516456769956+15 -5

==> capsing_im4.txt <==
-3.0127421045004157+15 5.
-3.102128939850107+15 4.768795606516774
-3.152705586119356+15 4.625072191658422
-3.216195459005776+15 4.444444444444445
-3.247197622212466+15 4.358308733323577
-3.3106510939133544+15 4.166666666666667
-3.333333333333333+15 4.095940693125005
-3.38305271771325+15 3.938608273268806
-3.397566940136772+15 3.8888888888888893
-3.4241373925110024+15 3.79808482971122
-3.5088224182078505+15 3.5088224182078513
-3.554801472109984+15 3.333333333333334
-3.623498454884655+15 3.0679428993291005
-3.6308497024085624+15 3.0358169642581045
-3.6907144852381846+15 2.777777777777778
-3.72592717275247+15 2.6148160616413594
-3.780735182319441+15 2.33037592879167
-3.8015011974363464+15 2.2222222222222223
-3.8148107638176456+15 2.148144097150979
-3.888725116479076+15 1.6668304390764797
-3.8887502202022795+15 1.666666666666667
-3.8887664391989434+15 1.6665442169767213
-3.888888888888889+15 1.665551668503297
-3.922941377233397+15 1.3888888888888893
-3.9455680842441874+15 1.1677903064664097
-3.9509895248776434+15 1.1111111111111114
-3.956044765322528+15 1.0439552346774725
-3.983396696366071+15 0.6500633630327379
-3.9884644065710866+15 0.5555555555555558
-3.991823988920612+15 0.4526204555238328
-3.9997991654206015+15 0.11091027653171298
-4.001000000000005+15 0
-3.9997991654206015+15 -0.11091027653171254
-3.9918239889206077+15 -0.4526204555238367
-3.9884644065710813+15 -0.5555555555555554
-3.983396696366064+15 -0.6500633630327302
-3.9560447653225177+15 -1.043955234677482
-3.950949631807408+15 -1.111111111111111
-3.9455680842441803+15 -1.1677903064664024
-3.888888888888889+15 -1.6654490556655246
-3.8887664391989425+15 -1.6665442169767202
-3.8887502202022786+15 -1.6666666666666665
-3.8887251164790753+15 -1.6668304390764803
-3.814810763817648+15 -2.1481440971509813
-3.8015011974363464+15 -2.2222222222222223
-3.780735182319441+15 -2.33037592879167
-3.7259271727524688+15 -2.6148160616413576
-3.690714485238145+15 -2.7777777777777777
-3.6308497024085264+15 -3.0358169642581396
-3.6234984548846305+15 -3.067942899329075
-3.5548014721099683+15 -3.333333333333333
-3.5088224182078336+15 -3.5088224182078336
-3.4241373925111365+15 -3.7980848297110854
-3.3979614709622012+15 -3.888888888888889
-3.38305271771335+15 -3.938608273268906
-3.333333333333333+15 -4.095940693125135
-3.3106510939133544+15 -4.166666666666667
-3.247197622212466+15 -4.358308733323577
-3.216195459005776+15 -4.444444444444445
-3.152705586119356+15 -4.625072191658422
-3.102128939850107+15 -4.768795606516774
-3.0555555555555554+15 -4.893311058091395
-3.0149126633070775+15 -5

==> capsing_im4p5.txt <==
-3.616272505390085+15 -5.
-3.6853836345759876+15 -4.7964947456871
-3.754921465328627+15 -4.578411868004706
-3.798245404241122+15 -4.444444444444445
-3.8198935618579926+15 -4.375449117413549
-3.888888888888889+15 -4.139011137028267
-3.9453607998525966+15 -3.9453607998525966
-3.960315524164033+15 -3.888888888888889
-3.985747973731431+15 -3.7920298040463467
-4.060992074121607+15 -3.505436518566051
-4.1016459662951075+15 -3.333333333333333
-4.16544683395944+15 -3.0567753882627824
-4.165903518079953+15 -3.054792406968842
-4.22267568714388+15 -2.7777777777777777
-4.258995700077789+15 -2.592329033411122
-4.297367304655285+15 -2.3692993620113816
-4.322505218790768+15 -2.2222222222222223
-4.339157300982424+15 -2.1169350787602013
-4.3936984736338145+15 -1.7174126374772969
-4.400507678144302+15 -1.6666666666666665
-4.40514401088167+15 -1.627366233103892
-4.444444444444445+15 -1.230568595435066
-4.4553779860262415+15 -1.1220446526929075
-4.4563092902875825+15 -1.111111111111111
-4.45715969810372+15 -1.0983958574518358
-4.487743931643897+15 -0.5988550427550076
-4.489813537092482+15 -0.5555555555555554
-4.491159801532455+15 -0.5088401984675449
-4.5004618000611645+15 -0.05601735561671922
-4.500461800061166+15 0.056017355616721616
-4.491159801532457+15 0.5088401984675436
-4.489813537092483+15 0.5555555555555558
-4.487743931643895+15 0.5988550427550068
-4.475843161067717+15 0.8333333333333336
-4.457159698103725+15 1.098395857451831
-4.456309290287588+15 1.1111111111111114
-4.455377986026246+15 1.1220446526929122
-4.444444444444445+15 1.2305685954351129
-4.4051440108816715+15 1.627366233103894
-4.4005076781443035+15 1.666666666666667
-4.39369847363381+15 1.7174126374773016
-4.339157300982414+15 2.116935078760192
-4.322505218790768+15 2.2222222222222223
-4.297367304655285+15 2.3692993620113816
-4.258995700077787+15 2.59232903341112
-4.2226756871438775+15 2.777777777777778
-4.165903518080005+15 3.054792406968894
-4.165446833959522+15 3.056775388262701
-4.1024861037981335+15 3.333333333333334
-4.082098443513864+15 3.417901556486137
-4.060993800398771+15 3.505438244843216
-4.034080664400246+15 3.6111111111111116
-4.004457654843235+15 3.7266798770654574
-3.987200520818455+15 3.790577256959323
-3.9606522116177274+15 3.8888888888888893
-3.9453574446065303+15 3.945357444606531
-3.888888888888889+15 4.143696506406099
-3.882273688771856+15 4.166666666666667
-3.8794541031071264+15 4.176101452448429
-3.8198898704537383+15 4.375445426009294
-3.798245404241122+15 4.444444444444445
-3.754921465328627+15 4.578411868004706
-3.7095165986856835+15 4.722222222222222
-3.6853836345759876+15 4.7964947456871
-3.616272505390085+15 5.

==> capsing_imm0p5.txt <==
0.029930549693269144+15 0.
0.03332463912319681+15 0
0.03333333333333333+15 0.000014108871892024116
0.033351620556556+15 0.00001828722322266724
0.04162232612362431+15 0.000044340543042356734
0.04166666666666667+15 0.00006435958847603635
0.04174739635388098+15 0.0000807296872143113
0.04989404799667825+15 0.00010595200332175145
0.05+15 0.00013749523054969786
0.05017496445414469+15 0.00017496445414468648
0.058133983418809515+15 0.00019934991452381999
0.058333333333333334+15 0.0002491168676978314
0.05864018334340344+15 0.0003068500100701113
0.06633640252768945+15 0.00033026413897721725
0.06666666666666667+15 0.0004012367273031951
0.06714878030769483+15 0.0004821136410281702
0.07449565297803402+15 0.0005043470219659873
0.07500000000000001+15 0.0006107141672470337
0.0757063845944723+15 0.0007063845944723018
0.08260615474669185+15 0.0007271785866414912
0.08333333333333334+15 0.0008493931818683852
0.08431854052113162+15 0.0009852071877982814
0.09066240992425675+15 0.001004256742409919
0.09166666666666667+15 0.001170972512929037
0.0929906982897156+15 0.0013240316230489146
0.09865900242022281+15 0.001340997579777191
0.1+15 0.0015421423408059287
0.10172821758333586+15 0.0017282175833358566
0.10659060638409681+15 0.0017427269492365169
0.10833333333333334+15 0.0019811002655823534
0.11053635925767882+15 0.002203025924345483
0.11445198979233225+15 0.0022146768743344252
0.11666666666666667+15 0.0024738449973581845
0.11942028255540521+15 0.00275361588873854
0.122238024721277+15 0.002761975278723008
0.125+15 0.0030623557763389195
0.1283850354230637+15 0.0033850354230637245
0.1299436866638617+15 0.003389646669471617
0.13333333333333333+15 0.003733946158695423
0.1374355551533107+15 0.004102221819977373
0.1375640657772277+15 0.0041026008894389674
0.14166666666666666+15 0.00451714808770739
0.14520014173717571+15 0.0047998582628243055
0.14672712976116592+15 0.005060463094499247
0.15000000000000002+15 0.005370820008475524
0.15275307535009802+15 0.005580257983235318
0.1561244872021401+15 0.006124487202140073
0.15833333333333335+15 0.006321783897947592
0.16020890341948363+15 0.006457763247183074
0.16561947315187892+15 0.007286139818545556
0.16666666666666669+15 0.007374534225818303
0.17372336053636003+15 0.008333333333333333
0.1748432054637367+15 0.008490127869596647
0.17500000000000002+15 0.008538957859397853
0.17527731384706344+15 0.008610647180396763
0.18333333333333335+15 0.009839591328034743
0.18938831246230017+15 0.010611687537699853
0.19166666666666668+15 0.011251856297470558
0.19549177064493123+15 0.012158437311597882
0.2+15 0.012780159219121266
0.2034793060321923+15 0.013187360634474378
0.20833333333333334+15 0.014428678310997874
0.2161344494371261+15 0.01613444943712609
0.21666666666666667+15 0.016201383607086367
0.2170865556280724+15 0.016246777705260965
0.2188775403834705+15 0.016666666666666666
0.225+15 0.01814955355022694
0.23066379262032416+15 0.019336207379675858
0.23333333333333334+15 0.020240670944136608
0.23840293470396812+15 0.021736268037301436
0.24166666666666667+15 0.022462203620488667
0.24379149251222518+15 0.022875174154441506
0.25+15 0.024817989772443552
0.25066190495863405+15 0.025
0.2565691186524635+15 0.026764214680869806
0.2583333333333333+15 0.027398344535498706
0.26184415652694976+15 0.028510823193616443
0.26286281572842873+15 0.028803850938237906
0.26666666666666666+15 0.030120004944156634
0.2691267472313089+15 0.030873252768691097
0.27446936973088754+15 0.032802703064220826
0.275+15 0.03297966081638541
0.2760544726085356+15 0.03333333333333333
0.2814451995863985+15 0.035221467080268125
0.2833333333333333+15 0.03609100822949242
0.2880227464968136+15 0.03802274649681359
0.29166666666666663+15 0.039353714359389565
0.293409279832997+15 0.03992405350033626
0.2974643737161133+15 0.04166666666666667
0.3+15 0.04280693884780309
0.3051208220346469+15 0.044879177965353095
0.30833333333333335+15 0.04650564397121124
0.3159714476655532+15 0.05
0.3164406125076728+15 0.05022605415899386
0.31666666666666665+15 0.05036788692805517
0.3174240775332196+15 0.05075741086655297
0.3276275824404161+15 0.055705750892917155
0.3324506807816469+15 0.058333333333333334
0.3333333333333333+15 0.05883966834760572
0.33847310489147053+15 0.06152689510852948
0.3416666666666667+15 0.06349003597794678
0.34731677780381454+15 0.06666666666666667
0.3489991676187642+15 0.06766749904790245
0.35+15 0.06835248878223053
0.35415148385258344+15 0.07084851614741652
0.3542371254151287+15 0.0709037920817954
0.3583333333333333+15 0.07350857622372092
0.35927554423362174+15 0.07405778909971157
0.3607809467134516+15 0.07500000000000001
0.36666666666666664+15 0.07899506054268388
0.3693361747310592+15 0.0806638252689408
0.37310993808800313+15 0.08333333333333334
0.375+15 0.08475135112910417
0.3790846503763061+15 0.08758201629036051
0.3833333333333333+15 0.0910991066017705
0.39519220763168755+15 0.1
0.3977338190679831+15 0.10226618093201684
0.39999999999999997+15 0.10446441800681194
0.4139409301137133+15 0.11666666666666667
0.415273348000974+15 0.11805998533235929
0.41666666666666663+15 0.11961541370308944
0.4303084547309883+15 0.13333333333333333
0.4316789704277612+15 0.1349876962389054
0.4333333333333333+15 0.13708686131847003
0.4446296608240256+15 0.15000000000000002
0.44688796309326995+15 0.15311203690673003
0.44999999999999996+15 0.15756151503402313
0.45705963917275266+15 0.16666666666666669
0.4608108076720365+15 0.17252252566129675
0.4666666666666666+15 0.181900754969726
0.4676563104686251+15 0.18333333333333335
0.46895960109436097+15 0.18562626776102767
0.4733348602749284+15 0.19333180639173825
0.4770622938250036+15 0.2
0.4790201273735094+15 0.2043132059598239
0.4833333333333333+15 0.21380262269090677
0.4842922454125759+15 0.21570775458742406
0.4847395091423222+15 0.21666666666666667
0.4857349031207263+15 0.21906823645405968
0.4890921545707666+15 0.22757451209590002
0.4912194868290077+15 0.23333333333333334
0.49166666666666664+15 0.23473239905112334
0.4934017543061433+15 0.23993157902719003
0.4940037695496515+15 0.24166666666666667
0.4949977682308643+15 0.24499776823086428
0.4965193109642805+15 0.25
0.5+15 0.2653327831434992
0.5002671685574909+15 0.2663994981091758
0.5003372366926081+15 0.26666666666666666
0.5004169779738301+15 0.2670836446404967
0.5030584567916117+15 0.2833333333333333
0.5039698193822085+15 0.29603018061779146
0.5045823114660304+15 0.3
0.5046073376804131+15 0.3046073376804131
0.5032350829887631+15 0.3300982503445703
0.5031038053808778+15 0.3333333333333333
0.5027272783776501+15 0.3360606117109834
0.5002850737379256+15 0.3497149262620744
0.5002401697035876+15 0.35
0.5+15 0.35094576797471777
0.4968594468935316+15 0.36352611356019826
0.4959054469265229+15 0.36666666666666664
0.49365226577251725+15 0.3730144008941494
0.49265840743166717+15 0.3759917407650005
0.4897515076444068+15 0.3833333333333333
0.48778586385968054+15 0.3877858638596805
0.4833333333333333+15 0.39650349597252466
0.48152676679892853+15 0.39999999999999997
0.47874884716850397+15 0.4045844861648293
0.47596668587129803+15 0.4093000192046314
0.4709510379852866+15 0.41666666666666663
0.4666666666666666+15 0.42226823177586265
0.46190334875521505+15 0.4285700154218817
0.45734194180046067+15 0.4333333333333333
0.44999999999999996+15 0.4407776532036452
0.4452921636148808+15 0.4452921636148808
0.4396567612790361+15 0.44999999999999996
0.4333333333333333+15 0.4549907970994841
0.42673678372839263+15 0.46007011706172596
0.41666666666666663+15 0.46615716593633777
0.41577796044379745+15 0.4666666666666666
0.4056288045025713+15 0.472295471169238
0.39999999999999997+15 0.47500300386341493
0.3942717311471664+15 0.4776050644804998
0.385780644167199+15 0.4808860224994676
0.3833333333333333+15 0.4818822475361487
0.38227714425216003+15 0.48227714425216
0.3789051360581646+15 0.4833333333333333
0.36666666666666664+15 0.48715635733925167
0.35647294442257077+15 0.48980627775590413
0.3413111946493177+15 0.49202213868401556
0.3333333333333333+15 0.4934112662687415
0.3273997670815235+15 0.4940664337481902
0.30558515396901426+15 0.49441484603098573
0.3+15 0.49474922123328685
0.2943668887454685+15 0.4943668887454685
0.27459688658243164+15 0.49206978008423496
0.26666666666666666+15 0.4911514426885951
0.2555826067495028+15 0.48891594008283606
0.24669350906387885+15 0.48663982426945446
0.23492687731430523+15 0.4833333333333333
0.23333333333333334+15 0.48291899436108987
0.23270848838537317+15 0.4827084883853731
0.2212460203180633+15 0.47875397968193667
0.21666666666666667+15 0.4772033138110448
0.20929837931083542+15 0.4740349540224979
0.2059082984457608+15 0.4725749651124274
0.2+15 0.4700077308293262
0.19781749565940313+15 0.46884917100726353
0.19378090639460518+15 0.4666666666666666
0.18333333333333335+15 0.46153825149479233
0.17611751444206225+15 0.45721581889127105
0.17029456765608528+15 0.4536279009894185
0.16666666666666669+15 0.4513980896303033
0.16585571731744372+15 0.4508109493492229
0.1647836045890992+15 0.44999999999999996
0.1559572856762164+15 0.4440427143237836
0.15000000000000002+15 0.43985933517883036
0.14641554580912583+15 0.43691778752420746
0.142284140150165+15 0.4333333333333333
0.1372184599668953+15 0.4294482066997713
0.13333333333333333+15 0.42630769705205585
0.12835455367804505+15 0.4216454463219549
0.12339503076079097+15 0.41666666666666663
0.11981334255019863+15 0.41351999078313467
0.11666666666666667+15 0.4103513266960784
0.11480051547355755+15 0.4083333333333333
0.11161488065542455+15 0.40505178601124214
0.10833333333333334+15 0.40152946713504567
0.10702508647643429+15 0.39999999999999997
0.10370257363672966+15 0.39629742636327026
0.1+15 0.3919763707403481
0.0997560143063617+15 0.3916666666666666
0.09860140011526917+15 0.39026806678193576
0.09609183018392549+15 0.3872415031494078
0.0930112792635646+15 0.3833333333333333
0.09166666666666667+15 0.38170912633903825
0.08876827664965978+15 0.37789839001700687
0.08668554101822039+15 0.375
0.08333333333333334+15 0.3705495907507164
0.08174365332712538+15 0.3682563466728746
0.08070991936477094+15 0.36666666666666664
0.07514392195221595+15 0.35847725528554925
0.07504381452263331+15 0.3583333333333333
0.07502496742199577+15 0.3583083659113375
0.07500000000000001+15 0.3582709207189627
0.06980873717194473+15 0.35
0.06856429893694085+15 0.3481023677297258
0.06666666666666667+15 0.3449853916286983
0.06480632686578021+15 0.3416666666666667
0.062423123549267975+15 0.33757687645073203
0.062246297066789726+15 0.33724629706678977
0.06010202554851937+15 0.3333333333333333
0.05943746735353007+15 0.33222919931313655
0.058333333333333334+15 0.3302312491513627
0.05649518650700519+15 0.3268381468263281
0.05309058624410452+15 0.3197572529107712
0.0514704714992969+15 0.31666666666666665
0.05093204891385579+15 0.31573461775281086
0.05+15 0.3137815439141669
0.04753003932524088+15 0.30833333333333335
0.04557123662188454+15 0.3044287633781155
0.04393982247346624+15 0.3
0.04061415534783984+15 0.29271917798549346
0.04027499604456351+15 0.29166666666666663
0.03949325667332251+15 0.2894932566733225
0.03698642272937467+15 0.2833333333333333
0.03584400359688084+15 0.2808226630697858
0.03383646355271975+15 0.275
0.03333333333333333+15 0.27370131378111495
0.03148745971003403+15 0.26851254028996596
0.030932108862517394+15 0.26666666666666666
0.029694479557707192+15 0.2630278128910405
0.029410271851261587+15 0.262256394815405
0.028188617949783987+15 0.2583333333333333
0.027356034250167527+15 0.2559772990831658
0.02585720482348563+15 0.2508572048234856
0.02558059686213368+15 0.25
0.025+15 0.2481810283451284
0.0234697022711145+15 0.24319696439555216
0.023180773894353093+15 0.24166666666666667
0.022678799120080806+15 0.23934546578674748
0.020938131098881617+15 0.23333333333333334
0.020005312782509832+15 0.2299946872174902
0.01955407837921911+15 0.22788741171255245
0.018826556936395657+15 0.225
0.016921339752236596+15 0.2169213397522366
0.016841796436315382+15 0.21666666666666667
0.016795184847590454+15 0.21653814848574288
0.016666666666666666+15 0.21595745633406704
0.015041217553758302+15 0.20833333333333334
0.013701467020909292+15 0.20296519964575738
0.013370960522892788+15 0.2
0.012871568521193791+15 0.19620490185452713
0.011821055458527097+15 0.19166666666666668
0.011069475448348111+15 0.1889305245516519
0.010387278452181677+15 0.18333333333333335
0.009312967217945318+15 0.175979633884612
0.009065193658045163+15 0.17500000000000002
0.008894150023115152+15 0.1744391833102182
0.008333333333333333+15 0.170264041121831
0.007857340291401962+15 0.16666666666666669
0.007824239014751735+15 0.1661575723480851
0.006885095983755373+15 0.15978157068291132
0.006766952775402575+15 0.15833333333333335
0.006648123700578138+15 0.15664812370057815
0.005979887448155038+15 0.1523534458851783
0.005802327876657625+15 0.15000000000000002
0.00556917171669076+15 0.14723583838335744
0.00517226647033365+15 0.14482773352966635
0.004919360312204461+15 0.14166666666666666
0.004581569582486423+15 0.13791490291581976
0.0045125562895810805+15 0.1375
0.004457904290174859+15 0.13720876237649182
0.004166666666666667+15 0.13378701948747068
0.0041275904421874746+15 0.13333333333333333
0.0037604141124986633+15 0.12957291922083466
0.0037616408709915295+15 0.1287616408709915
0.0034014496154755234+15 0.125
0.003092575069077596+15 0.12190742493092241
0.003095823330845432+15 0.1197624899975121
0.0027924953069500924+15 0.11666666666666667
0.00250881102185747+15 0.1141578556448092
0.0025138321429565525+15 0.1108471654762899
0.0022474415483643494+15 0.10833333333333334
0.0020036847480165284+15 0.10632964858531681
0.0020102453884369258+15 0.10201024538843693
0.001784618640126795+15 0.1
0.0015716679625278973+15 0.0984283320374721
0.0015795511732152028+15 0.09324621783988188
0.0013907880324346739+15 0.09166666666666667
0.0012071502524569576+15 0.09045951641420971
0.0012161563997488127+15 0.08454948973308216
0.0010528306038103336+15 0.08333333333333334
0.0009044481143028826+15 0.08242888521903045
0.0009143963793318138+15 0.07591439637933182
0.0007792397098506529+15 0.07500000000000001
0.0006578146805070886+15 0.07434218531949292
0.0006685435959178973+15 0.06733521026258456
0.0005587358737352256+15 0.06666666666666667
0.00046144874318352117+15 0.06620521792348315
0.00047281946565283305+15 0.05880615279898617
0.0003951449032030639+15 0.058333333333333334
0.0003095061464750384+15 0.05802382718685829
0.00032140780604995574+15 0.05032140780604996
0.00025367934036867886+15 0.05
0.000196112052710735+15 0.049803887947289266
0.00020847115576478644+15 0.041875137822431456
0.00016619120011499502+15 0.04166666666666667
0.00011537473813596035+15 0.04155129192853071
0.00012818170607410535+15 0.03346151503940744
0.00009896307078948497+15 0.03333333333333333
0.00006140760445061421+15 0.03327192572888272
0.0000747961115306396+15 0.025074796111530642
0.00005576822184906197+15 0.025
0.000028371974880911034+15 0.02497162802511909
0.00004294740212953501+15 0.016709614068796202
0.000022986516845682968+15 0.016666666666666666
0.000010608661289779177+15 0.016656058005376888
0.000030042681090197314+15 0.00836337601442353
0.000028820541035937106+15 0.008333333333333333
0+15 0.00833332873798549

==> capsing_imm0p5b.txt <==
0.029930549693269144+15 -0.
0.03332463912319681+15 -0
0.03333333333333333+15 -0.000014108871892024116
0.033351620556556+15 -0.00001828722322266724
0.04162232612362431+15 -0.000044340543042356734
0.04166666666666667+15 -0.00006435958847603635
0.04174739635388098+15 -0.0000807296872143113
0.04989404799667825+15 -0.00010595200332175145
0.05+15 -0.00013749523054969786
0.05017496445414469+15 -0.00017496445414468648
0.058133983418809515+15 -0.00019934991452381999
0.058333333333333334+15 -0.0002491168676978314
0.05864018334340344+15 -0.0003068500100701113
0.06633640252768945+15 -0.00033026413897721725
0.06666666666666667+15 -0.0004012367273031951
0.06714878030769483+15 -0.0004821136410281702
0.07449565297803402+15 -0.0005043470219659873
0.07500000000000001+15 -0.0006107141672470337
0.0757063845944723+15 -0.0007063845944723018
0.08260615474669185+15 -0.0007271785866414912
0.08333333333333334+15 -0.0008493931818683852
0.08431854052113162+15 -0.0009852071877982814
0.09066240992425675+15 -0.001004256742409919
0.09166666666666667+15 -0.001170972512929037
0.0929906982897156+15 -0.0013240316230489146
0.09865900242022281+15 -0.001340997579777191
0.1+15 -0.0015421423408059287
0.10172821758333586+15 -0.0017282175833358566
0.10659060638409681+15 -0.0017427269492365169
0.10833333333333334+15 -0.0019811002655823534
0.11053635925767882+15 -0.002203025924345483
0.11445198979233225+15 -0.0022146768743344252
0.11666666666666667+15 -0.0024738449973581845
0.11942028255540521+15 -0.00275361588873854
0.122238024721277+15 -0.002761975278723008
0.125+15 -0.0030623557763389195
0.1283850354230637+15 -0.0033850354230637245
0.1299436866638617+15 -0.003389646669471617
0.13333333333333333+15 -0.003733946158695423
0.1374355551533107+15 -0.004102221819977373
0.1375640657772277+15 -0.0041026008894389674
0.14166666666666666+15 -0.00451714808770739
0.14520014173717571+15 -0.0047998582628243055
0.14672712976116592+15 -0.005060463094499247
0.15000000000000002+15 -0.005370820008475524
0.15275307535009802+15 -0.005580257983235318
0.1561244872021401+15 -0.006124487202140073
0.15833333333333335+15 -0.006321783897947592
0.16020890341948363+15 -0.006457763247183074
0.16561947315187892+15 -0.007286139818545556
0.16666666666666669+15 -0.007374534225818303
0.17372336053636003+15 -0.008333333333333333
0.1748432054637367+15 -0.008490127869596647
0.17500000000000002+15 -0.008538957859397853
0.17527731384706344+15 -0.008610647180396763
0.18333333333333335+15 -0.009839591328034743
0.18938831246230017+15 -0.010611687537699853
0.19166666666666668+15 -0.011251856297470558
0.19549177064493123+15 -0.012158437311597882
0.2+15 -0.012780159219121266
0.2034793060321923+15 -0.013187360634474378
0.20833333333333334+15 -0.014428678310997874
0.2161344494371261+15 -0.01613444943712609
0.21666666666666667+15 -0.016201383607086367
0.2170865556280724+15 -0.016246777705260965
0.2188775403834705+15 -0.016666666666666666
0.225+15 -0.01814955355022694
0.23066379262032416+15 -0.019336207379675858
0.23333333333333334+15 -0.020240670944136608
0.23840293470396812+15 -0.021736268037301436
0.24166666666666667+15 -0.022462203620488667
0.24379149251222518+15 -0.022875174154441506
0.25+15 -0.024817989772443552
0.25066190495863405+15 -0.025
0.2565691186524635+15 -0.026764214680869806
0.2583333333333333+15 -0.027398344535498706
0.26184415652694976+15 -0.028510823193616443
0.26286281572842873+15 -0.028803850938237906
0.26666666666666666+15 -0.030120004944156634
0.2691267472313089+15 -0.030873252768691097
0.27446936973088754+15 -0.032802703064220826
0.275+15 -0.03297966081638541
0.2760544726085356+15 -0.03333333333333333
0.2814451995863985+15 -0.035221467080268125
0.2833333333333333+15 -0.03609100822949242
0.2880227464968136+15 -0.03802274649681359
0.29166666666666663+15 -0.039353714359389565
0.293409279832997+15 -0.03992405350033626
0.2974643737161133+15 -0.04166666666666667
0.3+15 -0.04280693884780309
0.3051208220346469+15 -0.044879177965353095
0.30833333333333335+15 -0.04650564397121124
0.3159714476655532+15 -0.05
0.3164406125076728+15 -0.05022605415899386
0.31666666666666665+15 -0.05036788692805517
0.3174240775332196+15 -0.05075741086655297
0.3276275824404161+15 -0.055705750892917155
0.3324506807816469+15 -0.058333333333333334
0.3333333333333333+15 -0.05883966834760572
0.33847310489147053+15 -0.06152689510852948
0.3416666666666667+15 -0.06349003597794678
0.34731677780381454+15 -0.06666666666666667
0.3489991676187642+15 -0.06766749904790245
0.35+15 -0.06835248878223053
0.35415148385258344+15 -0.07084851614741652
0.3542371254151287+15 -0.0709037920817954
0.3583333333333333+15 -0.07350857622372092
0.35927554423362174+15 -0.07405778909971157
0.3607809467134516+15 -0.07500000000000001
0.36666666666666664+15 -0.07899506054268388
0.3693361747310592+15 -0.0806638252689408
0.37310993808800313+15 -0.08333333333333334
0.375+15 -0.08475135112910417
0.3790846503763061+15 -0.08758201629036051
0.3833333333333333+15 -0.0910991066017705
0.39519220763168755+15 -0.1
0.3977338190679831+15 -0.10226618093201684
0.39999999999999997+15 -0.10446441800681194
0.4139409301137133+15 -0.11666666666666667
0.415273348000974+15 -0.11805998533235929
0.41666666666666663+15 -0.11961541370308944
0.4303084547309883+15 -0.13333333333333333
0.4316789704277612+15 -0.1349876962389054
0.4333333333333333+15 -0.13708686131847003
0.4446296608240256+15 -0.15000000000000002
0.44688796309326995+15 -0.15311203690673003
0.44999999999999996+15 -0.15756151503402313
0.45705963917275266+15 -0.16666666666666669
0.4608108076720365+15 -0.17252252566129675
0.4666666666666666+15 -0.181900754969726
0.4676563104686251+15 -0.18333333333333335
0.46895960109436097+15 -0.18562626776102767
0.4733348602749284+15 -0.19333180639173825
0.4770622938250036+15 -0.2
0.4790201273735094+15 -0.2043132059598239
0.4833333333333333+15 -0.21380262269090677
0.4842922454125759+15 -0.21570775458742406
0.4847395091423222+15 -0.21666666666666667
0.4857349031207263+15 -0.21906823645405968
0.4890921545707666+15 -0.22757451209590002
0.4912194868290077+15 -0.23333333333333334
0.49166666666666664+15 -0.23473239905112334
0.4934017543061433+15 -0.23993157902719003
0.4940037695496515+15 -0.24166666666666667
0.4949977682308643+15 -0.24499776823086428
0.4965193109642805+15 -0.25
0.5+15 -0.2653327831434992
0.5002671685574909+15 -0.2663994981091758
0.5003372366926081+15 -0.26666666666666666
0.5004169779738301+15 -0.2670836446404967
0.5030584567916117+15 -0.2833333333333333
0.5039698193822085+15 -0.29603018061779146
0.5045823114660304+15 -0.3
0.5046073376804131+15 -0.3046073376804131
0.5032350829887631+15 -0.3300982503445703
0.5031038053808778+15 -0.3333333333333333
0.5027272783776501+15 -0.3360606117109834
0.5002850737379256+15 -0.3497149262620744
0.5002401697035876+15 -0.35
0.5+15 -0.35094576797471777
0.4968594468935316+15 -0.36352611356019826
0.4959054469265229+15 -0.36666666666666664
0.49365226577251725+15 -0.3730144008941494
0.49265840743166717+15 -0.3759917407650005
0.4897515076444068+15 -0.3833333333333333
0.48778586385968054+15 -0.3877858638596805
0.4833333333333333+15 -0.39650349597252466
0.48152676679892853+15 -0.39999999999999997
0.47874884716850397+15 -0.4045844861648293
0.47596668587129803+15 -0.4093000192046314
0.4709510379852866+15 -0.41666666666666663
0.4666666666666666+15 -0.42226823177586265
0.46190334875521505+15 -0.4285700154218817
0.45734194180046067+15 -0.4333333333333333
0.44999999999999996+15 -0.4407776532036452
0.4452921636148808+15 -0.4452921636148808
0.4396567612790361+15 -0.44999999999999996
0.4333333333333333+15 -0.4549907970994841
0.42673678372839263+15 -0.46007011706172596
0.41666666666666663+15 -0.46615716593633777
0.41577796044379745+15 -0.4666666666666666
0.4056288045025713+15 -0.472295471169238
0.39999999999999997+15 -0.47500300386341493
0.3942717311471664+15 -0.4776050644804998
0.385780644167199+15 -0.4808860224994676
0.3833333333333333+15 -0.4818822475361487
0.38227714425216003+15 -0.48227714425216
0.3789051360581646+15 -0.4833333333333333
0.36666666666666664+15 -0.48715635733925167
0.35647294442257077+15 -0.48980627775590413
0.3413111946493177+15 -0.49202213868401556
0.3333333333333333+15 -0.4934112662687415
0.3273997670815235+15 -0.4940664337481902
0.30558515396901426+15 -0.49441484603098573
0.3+15 -0.49474922123328685
0.2943668887454685+15 -0.4943668887454685
0.27459688658243164+15 -0.49206978008423496
0.26666666666666666+15 -0.4911514426885951
0.2555826067495028+15 -0.48891594008283606
0.24669350906387885+15 -0.48663982426945446
0.23492687731430523+15 -0.4833333333333333
0.23333333333333334+15 -0.48291899436108987
0.23270848838537317+15 -0.4827084883853731
0.2212460203180633+15 -0.47875397968193667
0.21666666666666667+15 -0.4772033138110448
0.20929837931083542+15 -0.4740349540224979
0.2059082984457608+15 -0.4725749651124274
0.2+15 -0.4700077308293262
0.19781749565940313+15 -0.46884917100726353
0.19378090639460518+15 -0.4666666666666666
0.18333333333333335+15 -0.46153825149479233
0.17611751444206225+15 -0.45721581889127105
0.17029456765608528+15 -0.4536279009894185
0.16666666666666669+15 -0.4513980896303033
0.16585571731744372+15 -0.4508109493492229
0.1647836045890992+15 -0.44999999999999996
0.1559572856762164+15 -0.4440427143237836
0.15000000000000002+15 -0.43985933517883036
0.14641554580912583+15 -0.43691778752420746
0.142284140150165+15 -0.4333333333333333
0.1372184599668953+15 -0.4294482066997713
0.13333333333333333+15 -0.42630769705205585
0.12835455367804505+15 -0.4216454463219549
0.12339503076079097+15 -0.41666666666666663
0.11981334255019863+15 -0.41351999078313467
0.11666666666666667+15 -0.4103513266960784
0.11480051547355755+15 -0.4083333333333333
0.11161488065542455+15 -0.40505178601124214
0.10833333333333334+15 -0.40152946713504567
0.10702508647643429+15 -0.39999999999999997
0.10370257363672966+15 -0.39629742636327026
0.1+15 -0.3919763707403481
0.0997560143063617+15 -0.3916666666666666
0.09860140011526917+15 -0.39026806678193576
0.09609183018392549+15 -0.3872415031494078
0.0930112792635646+15 -0.3833333333333333
0.09166666666666667+15 -0.38170912633903825
0.08876827664965978+15 -0.37789839001700687
0.08668554101822039+15 -0.375
0.08333333333333334+15 -0.3705495907507164
0.08174365332712538+15 -0.3682563466728746
0.08070991936477094+15 -0.36666666666666664
0.07514392195221595+15 -0.35847725528554925
0.07504381452263331+15 -0.3583333333333333
0.07502496742199577+15 -0.3583083659113375
0.07500000000000001+15 -0.3582709207189627
0.06980873717194473+15 -0.35
0.06856429893694085+15 -0.3481023677297258
0.06666666666666667+15 -0.3449853916286983
0.06480632686578021+15 -0.3416666666666667
0.062423123549267975+15 -0.33757687645073203
0.062246297066789726+15 -0.33724629706678977
0.06010202554851937+15 -0.3333333333333333
0.05943746735353007+15 -0.33222919931313655
0.058333333333333334+15 -0.3302312491513627
0.05649518650700519+15 -0.3268381468263281
0.05309058624410452+15 -0.3197572529107712
0.0514704714992969+15 -0.31666666666666665
0.05093204891385579+15 -0.31573461775281086
0.05+15 -0.3137815439141669
0.04753003932524088+15 -0.30833333333333335
0.04557123662188454+15 -0.3044287633781155
0.04393982247346624+15 -0.3
0.04061415534783984+15 -0.29271917798549346
0.04027499604456351+15 -0.29166666666666663
0.03949325667332251+15 -0.2894932566733225
0.03698642272937467+15 -0.2833333333333333
0.03584400359688084+15 -0.2808226630697858
0.03383646355271975+15 -0.275
0.03333333333333333+15 -0.27370131378111495
0.03148745971003403+15 -0.26851254028996596
0.030932108862517394+15 -0.26666666666666666
0.029694479557707192+15 -0.2630278128910405
0.029410271851261587+15 -0.262256394815405
0.028188617949783987+15 -0.2583333333333333
0.027356034250167527+15 -0.2559772990831658
0.02585720482348563+15 -0.2508572048234856
0.02558059686213368+15 -0.25
0.025+15 -0.2481810283451284
0.0234697022711145+15 -0.24319696439555216
0.023180773894353093+15 -0.24166666666666667
0.022678799120080806+15 -0.23934546578674748
0.020938131098881617+15 -0.23333333333333334
0.020005312782509832+15 -0.2299946872174902
0.01955407837921911+15 -0.22788741171255245
0.018826556936395657+15 -0.225
0.016921339752236596+15 -0.2169213397522366
0.016841796436315382+15 -0.21666666666666667
0.016795184847590454+15 -0.21653814848574288
0.016666666666666666+15 -0.21595745633406704
0.015041217553758302+15 -0.20833333333333334
0.013701467020909292+15 -0.20296519964575738
0.013370960522892788+15 -0.2
0.012871568521193791+15 -0.19620490185452713
0.011821055458527097+15 -0.19166666666666668
0.011069475448348111+15 -0.1889305245516519
0.010387278452181677+15 -0.18333333333333335
0.009312967217945318+15 -0.175979633884612
0.009065193658045163+15 -0.17500000000000002
0.008894150023115152+15 -0.1744391833102182
0.008333333333333333+15 -0.170264041121831
0.007857340291401962+15 -0.16666666666666669
0.007824239014751735+15 -0.1661575723480851
0.006885095983755373+15 -0.15978157068291132
0.006766952775402575+15 -0.15833333333333335
0.006648123700578138+15 -0.15664812370057815
0.005979887448155038+15 -0.1523534458851783
0.005802327876657625+15 -0.15000000000000002
0.00556917171669076+15 -0.14723583838335744
0.00517226647033365+15 -0.14482773352966635
0.004919360312204461+15 -0.14166666666666666
0.004581569582486423+15 -0.13791490291581976
0.0045125562895810805+15 -0.1375
0.004457904290174859+15 -0.13720876237649182
0.004166666666666667+15 -0.13378701948747068
0.0041275904421874746+15 -0.13333333333333333
0.0037604141124986633+15 -0.12957291922083466
0.0037616408709915295+15 -0.1287616408709915
0.0034014496154755234+15 -0.125
0.003092575069077596+15 -0.12190742493092241
0.003095823330845432+15 -0.1197624899975121
0.0027924953069500924+15 -0.11666666666666667
0.00250881102185747+15 -0.1141578556448092
0.0025138321429565525+15 -0.1108471654762899
0.0022474415483643494+15 -0.10833333333333334
0.0020036847480165284+15 -0.10632964858531681
0.0020102453884369258+15 -0.10201024538843693
0.001784618640126795+15 -0.1
0.0015716679625278973+15 -0.0984283320374721
0.0015795511732152028+15 -0.09324621783988188
0.0013907880324346739+15 -0.09166666666666667
0.0012071502524569576+15 -0.09045951641420971
0.0012161563997488127+15 -0.08454948973308216
0.0010528306038103336+15 -0.08333333333333334
0.0009044481143028826+15 -0.08242888521903045
0.0009143963793318138+15 -0.07591439637933182
0.0007792397098506529+15 -0.07500000000000001
0.0006578146805070886+15 -0.07434218531949292
0.0006685435959178973+15 -0.06733521026258456
0.0005587358737352256+15 -0.06666666666666667
0.00046144874318352117+15 -0.06620521792348315
0.00047281946565283305+15 -0.05880615279898617
0.0003951449032030639+15 -0.058333333333333334
0.0003095061464750384+15 -0.05802382718685829
0.00032140780604995574+15 -0.05032140780604996
0.00025367934036867886+15 -0.05
0.000196112052710735+15 -0.049803887947289266
0.00020847115576478644+15 -0.041875137822431456
0.00016619120011499502+15 -0.04166666666666667
0.00011537473813596035+15 -0.04155129192853071
0.00012818170607410535+15 -0.03346151503940744
0.00009896307078948497+15 -0.03333333333333333
0.00006140760445061421+15 -0.03327192572888272
0.0000747961115306396+15 -0.025074796111530642
0.00005576822184906197+15 -0.025
0.000028371974880911034+15 -0.02497162802511909
0.00004294740212953501+15 -0.016709614068796202
0.000022986516845682968+15 -0.016666666666666666
0.000010608661289779177+15 -0.016656058005376888
0.000030042681090197314+15 -0.00836337601442353
0.000028820541035937106+15 -0.008333333333333333
0+15 -0.00833332873798549

==> capsing_re0.txt <==
5. 0.5666241795608247
4.947888193255126 0.5693531860552209
4.880967460465074 0.5706226328788683
4.827586206896553 0.5661975087462854
4.7759915721396204 0.5688360140672806
4.708075603099943 0.570144568617183
4.655172413793108 0.5657248722474587
4.604149891686655 0.5682639014167998
4.535130037428625 0.569612796049313
4.482758620689659 0.5651995078652385
4.432371084969843 0.5676289150301639
4.362122519140156 0.5690190708642924
4.310344827586211 0.5646133787681981
4.260664531255822 0.5669216756407359
4.189043167720003 0.5683535125475879
4.1379310344827624 0.5639568775698804
4.0890413726304145 0.5661310411626946
4.015880060373803 0.5676041983048357
3.965517241379314 0.5632184479551892
3.9175149104991878 0.5652437101904731
3.842618702401219 0.5667566334357
3.7931034482758657 0.5623840967361903
3.746101104186405 0.5642437233998076
3.6692413284483685 0.5657930525862982
3.6206896551724173 0.5614367587988691
3.5748192002539056 0.5631118342288585
3.495725968779547 0.5646914860209251
3.448275862068969 0.5603554622903792
3.4036925292106384 0.5618247121686774
3.3220451835610856 0.5634244939059122
3.2758620689655205 0.5591142191417956
3.2327495161222894 0.5603539321535782
3.148164319139522 0.5619574225877967
3.103448275862072 0.557680532616568
3.062024963082084 0.5586646920903351
2.9740390610159526 0.5602459575676758
2.9310344827586237 0.5560133622918839
2.89156167365691 0.5567141884120607
2.7996119259039527 0.5582326155591246
2.7586206896551753 0.5540603060858935
2.721412499817889 0.5544495691476334
2.6248071063809917 0.5558415891396117
2.586206896551727 0.551753627603718
2.5516428951834897 0.5518053806785842
2.4495226691360674 0.5529709449981358
2.4137931034482785 0.5490045353994312
2.3823340444629473 0.5487004382956779
2.2736183284758087 0.5494803974413254
2.24137931034483 0.5456947293855082
2.2135865909992165 0.5450340986559605
2.0968954619304965 0.545171323999462
2.0689655172413817 0.5416635006967234
2.045524881653164 0.5406820148985644
1.9190627301830971 0.5397523853555108
1.8965517241379333 0.5366872262690885
1.8783014902479693 0.5354916132003108
1.739673097104634 0.5327765453804961
1.7241379310344849 0.5304450233259164
1.712101685661555 0.5292776246832768
1.6379310344827607 0.527057038670665
1.6287842113272595 0.5263882024658482
1.5578153810376154 0.5233326224169257
1.5517241379310367 0.5226268348198845
1.5467848336779604 0.5221806835634232
1.465926339839983 0.5176504777710172
1.4655172413793127 0.5175976909286165
1.460731721585031 0.517241379310347
1.384909116320754 0.5116426078171815
1.3793103448275885 0.511424956223561
1.3734932762350056 0.5114243107177641
1.3052619806597134 0.5050828469264979
1.2931034482758643 0.504709101784133
1.280004929531724 0.5041428605662065
1.226236551300644 0.4979013797338431
1.2068965517241401 0.4969124816680548
1.1850856316297012 0.4954304592159081
1.163793103448278 0.49260123467498623
1.1478685102415338 0.4900625242412292
1.120689655172416 0.487975390514105
1.0881966911992806 0.48474841533721164
1.0701922324968196 0.48153190543421914
1.0344827586206917 0.4776275207390065
1.009453263701397 0.47413793103448487
0.9936197961310673 0.47189744524824717
0.9888428517845402 0.4716014724741955
0.9482758620689676 0.4654465822968256
0.9193767160390065 0.45993362878858407
0.8874452438894311 0.45641076113081036
0.8620689655172435 0.4514442899085529
0.8459348221086419 0.4471686261672244
0.7805207195103904 0.4356931333034938
0.7758620689655193 0.4344476694747866
0.7733084132445652 0.43358813847957695
0.7616715892461356 0.43103448275862283
0.7327586206896572 0.42492188705338524
0.7038871518115302 0.41680250336088787
0.6896551724137953 0.4146228849088071
0.6686662677782277 0.40891993911832847
0.6672332556925273 0.40861256603735485
0.6465517241379333 0.40302145077352014
0.6350796331048764 0.39940312551581775
0.607207927743287 0.39169068636397664
0.6034482758620712 0.3905017918384587
0.6016274793291838 0.3897518310156482
0.596458890707502 0.3879310344827608
0.5690844072677591 0.3791914548012107
0.5603448275862091 0.3769789178859946
0.5433930421701237 0.37097924906667545
0.5367948692672 0.36837754452590776
0.517241379310347 0.3619895655813403
0.5054399475108233 0.3566290180064223
0.4748310613575425 0.3448275862068987
0.47413793103448487 0.34460739955541736
0.4449303537971087 0.33093171516841274
0.43103448275862283 0.3268663694109487
0.414642313400161 0.31811630728949847
0.39563637646533184 0.30942947991360764
0.3879310344827608 0.30568119665626725
0.38562133875267524 0.30403383366112213
0.38210754224520077 0.3017241379310366
0.3448275862068987 0.28369193384916747
0.32992408817382507 0.2735241876882481
0.30542932409890033 0.25862068965517454
0.3017241379310366 0.25705194938154846
0.2973691459624107 0.25426569768654866
0.27668278439342653 0.2405585949169225
0.25862068965517454 0.23031325286617552
0.24351693773476285 0.21551724137931247
0.2268159910994954 0.20421849165912953
0.21551724137931247 0.19965289624651344
0.18790716503904095 0.1724137931034504
0.17845883991723557 0.16636874628966522
0.1724137931034504 0.16483600889186015
0.13655435313822428 0.12931034482758832
0.13203187235657482 0.12658881729860183
0.12931034482758832 0.12651987301453266
0.08868238632288145 0.08620689655172625
0.08687153349469591 0.0855422596087566
0.08620689655172625 0.08559038875481126
0.043316345128342426 0.04310344827586418
0.043143332560047216 0.043063563991681146
0.04310344827586418 0.043077866082497925
0.04026204701478425 0.04026204701478425
0.02138720720817551 0.02171624106769078
0 0
0.021387207563087204 -0.021716240712774868
0.040262047015237216 -0.040262047015233
0.04310344827586418 -0.043077866082495836
0.04314333256004389 -0.04306356399168025
0.04331634512832475 -0.04310344827585996
0.08620689655172625 -0.08559038875480932
0.08712511776525636 -0.08528867533819193
0.08868238632287274 -0.08620689655172203
0.12931034482758832 -0.12651987301453133
0.13164428075292492 -0.1269764089022475
0.13655435313821754 -0.1293103448275841
0.1724137931034504 -0.1648360088918594
0.17795047651881737 -0.1668771096880792
0.18790716503903504 -0.17241379310344618
0.21551724137931247 -0.19965289624651325
0.22681599109949294 -0.20421849165912778
0.24351693773475738 -0.21551724137930825
0.2511480427007666 -0.22298988833371616
0.25862068965517454 -0.23031325286617588
0.27668278439342403 -0.24055859491692078
0.29736914596242126 -0.254265697686555
0.3017241379310366 -0.2570519493815479
0.3054293240988919 -0.2586206896551703
0.3299240881738224 -0.2735241876882466
0.3448275862068987 -0.28369193384916735
0.3821075422451937 -0.30172413793103237
0.38567283082174025 -0.3039823415920529
0.3879310344827608 -0.3056811966562677
0.39641847031711913 -0.3102115737653907
0.43103448275862283 -0.32686636941094865
0.44493035379710577 -0.3309317151684115
0.47413793103448487 -0.3446073995554171
0.47431290488542843 -0.3446526123559509
0.4748310613575301 -0.34482758620689447
0.5054399475108203 -0.35662901800642116
0.517241379310347 -0.36150566690338454
0.531340212357516 -0.3663793103448255
0.536794869267197 -0.36837754452590654
0.5433930421701306 -0.37097924906667806
0.5603448275862091 -0.37697891788599447
0.5690844072677559 -0.3791914548012097
0.59645889070749 -0.38793103448275656
0.6034482758620712 -0.3905017918384588
0.6355763920139113 -0.3989063666067786
0.6684898466221574 -0.40986915696698073
0.6896551724137953 -0.41462288490880683
0.703887151811527 -0.41680250336088687
0.7327586206896572 -0.4249218870533856
0.7616715892461164 -0.4310344827586186
0.773308413244562 -0.43358813847957595
0.7758620689655193 -0.4344476694747867
0.780520719510396 -0.4356931333034953
0.8189655172413814 -0.44325462422340056
0.8459348221086384 -0.44716862616722375
0.8620689655172435 -0.45128184165629914
0.8874452438894365 -0.4564107611308115
0.9193767160390025 -0.4599336287885838
0.9482758620689676 -0.4654465822968261
0.9888428517845436 -0.4716014724741946
0.9936197961310644 -0.47189744524824584
1.0344827586206917 -0.4773336394140616
1.0701922324968154 -0.48153190543421914
1.0881966911992862 -0.484748415337213
1.120689655172416 -0.48797539051410577
1.1478685102415302 -0.4900625242412284
1.1850856316297063 -0.49543045921590895
1.2068965517241401 -0.49691248166805546
1.2262365513006392 -0.4979013797338437
1.2500000000000022 -0.5009397240585561
1.2800049295317284 -0.5041428605662068
1.2931034482758643 -0.5047091017841324
1.3052619806597103 -0.5050828469264969
1.373493276235009 -0.5114243107177633
1.3793103448275885 -0.5114249562235603
1.3849091163207505 -0.5116426078171807
1.4607317215849973 -0.5172413793103428
1.4655172413793127 -0.5175976909286147
1.5471480572416854 -0.5218174599996941
1.5517241379310367 -0.5226268348198829
1.5579991048631279 -0.5235163462424339
1.7121016856615534 -0.5292776246832741
1.7241379310344849 -0.5309813820800443
1.7396730971046364 -0.5327765453804942
1.8783014902479682 -0.5354916132003077
1.8965517241379333 -0.5375970669946823
1.9190627301830991 -0.5397523853555085
2.0455248816531615 -0.5406820148985627
2.0689655172413817 -0.5416635006967208
2.096895461930498 -0.5451713239994587
2.2135865909992196 -0.5450340986559533
2.24137931034483 -0.5472686137350044
2.2736183284758043 -0.5494803974413167
2.382334044462939 -0.5487004382956824
2.4137931034482785 -0.5490045353994402
2.449522669136076 -0.5529709449981399
2.5516428951834955 -0.551805380678574
2.586206896551727 -0.5538498920267533
2.6248071063809912 -0.555841589139607
2.721412499817885 -0.5544495691476331
2.7586206896551753 -0.5540603060858919
2.799611925903953 -0.5582326155591207
2.891561673656909 -0.5567141884120572
2.9310344827586237 -0.5585095182004821
2.9740390610159544 -0.5602459575676737
3.062024963082063 -0.5586646920903519
3.103448275862072 -0.5576805326165891
3.1481643191395525 -0.5619574225878231
3.2327495161222695 -0.5603539321535935
3.2758620689655205 -0.5619168940035604
3.322045183561104 -0.5634244939059262
3.4036925292106024 -0.5618247121687093
3.448275862068969 -0.5603554622904108
3.495725968779586 -0.5646914860209601
3.574819200253879 -0.5631118342288812
3.6206896551724173 -0.5644768888887579
3.669241328448401 -0.5657930525863263
3.746101104186407 -0.5642437233998013
3.7931034482758657 -0.5623840967361501
3.8426187024011877 -0.5667566334356651
3.917514910499184 -0.5652437101904727
3.965517241379314 -0.5664450252789015
4.01588006037386 -0.5676041983048888
4.089041372630348 -0.5661310411627575
4.1379310344827624 -0.5639568775699182
4.189043167720074 -0.5683535125476544
4.260664531255794 -0.5669216756407596
4.310344827586211 -0.567988396769228
4.362122519140123 -0.5690190708642546
4.432371084969826 -0.5676289150301767
4.482758620689659 -0.5651995078652678
4.5351300374287495 -0.569612796049433
4.6041498916865295 -0.5682639014169208
4.655172413793108 -0.5692196543058684
4.708075603099907 -0.5701445686171426
4.775991572139654 -0.5688360140672434
4.827586206896553 -0.5661975087463568
4.880967460465148 -0.5706226328789379
4.9478881932549355 -0.5693531860554074
5. -0.5666241795610202

==> capsing_re0p1.txt <==
0.49569534532048765 -0.3011153838214293
0.5044013008665159 -0.3026315789473684
0.5131578947368421 -0.3042732730763392
0.5274679720278821 -0.3062494221568505
0.5328947368421053 -0.3073130439527578
0.5419444996161004 -0.30866475413003175
0.5526315789473685 -0.30986153417488405
0.5606391891819126 -0.3104510668611811
0.5723684210526316 -0.3119418426024032
0.5885148547396208 -0.31339586807202785
0.5921052631578948 -0.31357023844830395
0.5953408876151406 -0.3136323907127133
0.611842105263158 -0.31475793847201483
0.6311666178975789 -0.3155145873703157
0.6315789473684211 -0.31551242207996605
0.6320122222648682 -0.31550062375324583
0.6709818126487558 -0.3157422610640827
0.6710526315789475 -0.3157385764050225
0.6711374393295495 -0.3157329351838092
0.7085146245056614 -0.3144483461616689
0.7105263157894738 -0.3142657860504985
0.7132232554420627 -0.31399151391581787
0.7440668560625878 -0.3118340443926023
0.7500000000000001 -0.3110694966541836
0.758776686110437 -0.30993834961058586
0.777808750700032 -0.30801285134388084
0.7894736842105264 -0.3062147199926879
0.8082838668056358 -0.3032493519541376
0.8098375684397144 -0.303049607029985
0.8289473684210528 -0.2994864104670759
0.8408260096539096 -0.2973927783657642
0.8649344880935347 -0.2917980605692226
0.8684210526315791 -0.2910824700442509
0.8702694574864795 -0.29070595411379324
0.8751932321789309 -0.2894736842105263
0.8987669200539466 -0.28338847301842046
0.9078947368421054 -0.28058243072557176
0.9221986661736679 -0.27631578947368424
0.9259208863766301 -0.2751753277598586
0.9331785982441673 -0.27261777660915176
0.9473684210526317 -0.26784501935738453
0.9521834072303353 -0.2663678855219778
0.9609905544051842 -0.26315789473684215
0.9773853666685927 -0.2568534023404652
0.986842105263158 -0.25259676518264934
1.001500463600957 -0.24661434415502387
1.0223045291842068 -0.2368421052631579
1.0245866024792636 -0.23568931393354417
1.0263157894736843 -0.23469407612797097
1.0410012492172047 -0.22705179876747753
1.04670722683693 -0.22412060736497086
1.0657894736842106 -0.21300929949767103
1.0678704824618113 -0.2119136549745408
1.0701202243295675 -0.2105263157894737
1.085526315789474 -0.20052301373549006
1.0879772514210582 -0.19900237814035446
1.0903643005855905 -0.19736842105263158
1.105263157894737 -0.18657346859817406
1.1070025508510724 -0.18537012162001304
1.108531313497795 -0.1842105263157895
1.1239945609605568 -0.17172292427190952
1.1249051715709388 -0.17098941262623993
1.1397444954179219 -0.15789473684210528
1.1417178117637228 -0.15588204994774496
1.1447368421052633 -0.15252616789168594
1.1572745043962878 -0.13993738889577062
1.1649445896932233 -0.13157894736842107
1.1714555446123047 -0.1230756262327644
1.1839561628060182 -0.10543273356791774
1.1840757913039228 -0.10526315789473686
1.1841154164917929 -0.10519975134540573
1.1842105263157896 -0.10503724917916944
1.1921582319177348 -0.09210526315789476
1.1952540982848618 -0.0863097497337675
1.198951673411316 -0.07894736842105265
1.2039473684210527 -0.06721197716182932
1.2044370711285475 -0.06611594215587377
1.2047621411409875 -0.06524629187092063
1.2096198531593871 -0.052631578947368446
1.2115177474540728 -0.04452060356587316
1.214110771669729 -0.03269808204474209
1.215351299388041 -0.026315789473684237
1.215943975028289 -0.021155632474999683
1.2171122689427802 -0.004381294389023746
1.2174233736001792 0
1.2171122689427802 0.004381294389023691
1.215943975028289 0.021155632474999627
1.215351299388041 0.02631578947368418
1.2141107716697292 0.032698082044742005
1.211517747454073 0.04452060356587313
1.2096198531593867 0.05263157894736839
1.2047621411409897 0.06524629187091921
1.2044370711285488 0.06611594215587456
1.2039473684210527 0.06721197716183289
1.1989516734113173 0.0789473684210526
1.195254098284862 0.08630974973376761
1.1842105263157896 0.10502143934101217
1.1841154164917924 0.10519975134540539
1.1840791074744392 0.10526315789473681
1.1839561628060173 0.10543273356791837
1.1714555446123054 0.1230756262327649
1.164944589693224 0.13157894736842102
1.1572745043962878 0.13993738889577065
1.1447368421052633 0.15252616789168602
1.1417178117637228 0.1558820499477449
1.1397444954179219 0.15789473684210523
1.1249051715709393 0.1709894126262402
1.1239945609605617 0.17172292427190627
1.108531313497794 0.18421052631578944
1.1070025508510717 0.18537012162001262
1.105263157894737 0.18650632317592888
1.0879772514210573 0.19900237814035385
1.0702187182850142 0.21052631578947364
1.0678704824618113 0.2119136549745408
1.0657894736842106 0.2130092994976711
1.0467072268369308 0.22412060736497139
1.041001249217199 0.22705179876748144
1.0263157894736843 0.23474201300524486
1.0245866024792643 0.23568931393354442
1.0223045291842077 0.23684210526315785
1.0015004636009572 0.24661434415502395
0.986842105263158 0.2525967651826491
0.9773853666685924 0.256853402340465
0.9609905544051833 0.26315789473684204
0.9473684210526317 0.2678450193573842
0.9331785982441665 0.27261777660915226
0.9259208863766305 0.27517532775985876
0.9221986661736696 0.2763157894736842
0.9078947368421054 0.2805824307255722
0.8987669200539465 0.28338847301842035
0.8881578947368423 0.28608675737883477
0.8751218834848487 0.28947368421052627
0.870269457486479 0.2907059541137929
0.8684210526315791 0.29106724416463375
0.8649344880935355 0.29179806056922203
0.8408260096539096 0.29739277836576417
0.8289473684210528 0.29948641046707586
0.8098375684397142 0.3030496070299848
0.8082838668056361 0.3032493519541373
0.7894736842105264 0.30614970186112456
0.777808750700032 0.30801285134388084
0.758776686110437 0.30993834961058586
0.7500000000000001 0.3110694966541836
0.7440668560625878 0.3118340443926023
0.7132232554420628 0.31399151391581787
0.7105263157894738 0.3142608028402403
0.7085146245056614 0.3144483461616689
0.6711374393295495 0.3157329351838092
0.6710526315789475 0.3157385764050225
0.6709818126487558 0.3157422610640827
0.6320122222648682 0.31550062375324583
0.6315789473684211 0.3155128230040009
0.6311666178975789 0.3155145873703157
0.5953408876151406 0.3136323907127133
0.5921052631578948 0.3135800300815674
0.5885148547396208 0.31339586807202785
0.5606391891819126 0.31045106686118107
0.5526315789473685 0.3099083493274166
0.5419444996161004 0.30866475413003175
0.5274679720278821 0.3062494221568505
0.5131578947368421 0.3044116862672079
0.49578624437558544 0.301054784451364
0.4896311563302934 0.300104981413178
0.4736842105263158 0.2969029968150792
0.46587946297734756 0.2946768492431718
0.4450864336644921 0.28947368421052627
0.4368992293695745 0.28768121550800296
0.4342105263157895 0.2872052261894934
0.4284792672744211 0.285652844849614
0.40942016090127614 0.2796848050131843
0.39825492618409736 0.2763157894736842
0.39473684210526316 0.275308903926574
0.3830374554787003 0.2709574858212173
0.375 0.2685671548872011
0.3612733448533308 0.26315789473684204
0.35741651632073057 0.2617223224528462
0.35526315789473684 0.2610904570656661
0.3475921230402872 0.2580438715005423
0.3355263157894737 0.25302281830161444
0.333008050893762 0.25167884326380774
0.32934492883054095 0.24999999999999994
0.32107697143066555 0.24647500150236326
0.3157894736842105 0.2442903143898668
0.309431418760678 0.24108080854551286
0.30095299322747066 0.23684210526315785
0.297982187505896 0.2355557346451921
0.29605263157894735 0.23474584664835974
0.2867289564843004 0.22989999392274707
0.2818893373206512 0.22739990909096044
0.2763157894736842 0.22444636492066655
0.2757077274450984 0.22408958521203962
0.2750200461766711 0.22368421052631576
0.2664473684210526 0.21906142729107797
0.2649022259451304 0.21813535814184284
0.26319438504857917 0.2171052631578947
0.256578947368421 0.21346981366310847
0.254279136375497 0.21205952311808965
0.2517995041907084 0.21052631578947364
0.24671052631578944 0.20767179633923716
0.24383499212620643 0.20586439121410793
0.2408169189886837 0.2039473684210526
0.23684210526315788 0.2016676905095802
0.23362738322995802 0.19951156907476478
0.23022572513219486 0.19736842105263153
0.22697368421052633 0.19545773771733618
0.223533273845914 0.19308308059395202
0.2200026831301715 0.19078947368421048
0.21710526315789475 0.1890419467411734
0.21353177461846032 0.1865928520087457
0.21012232643323664 0.18421052631578944
0.20723684210526316 0.1824198752621143
0.2037557448240988 0.17995231046814464
0.20055709362397917 0.1776315789473684
0.19736842105263158 0.17559032719659728
0.19413167841592693 0.1732104600034171
0.1912774856348813 0.17105263157894735
0.1875 0.16855092688908666
0.1846523803880373 0.16637209728516808
0.1822522497883635 0.16447368421052627
0.17763157894736842 0.16129750871987178
0.17535508002257721 0.15941240279196603
0.17344859379315491 0.15789473684210523
0.16776315789473684 0.1538232221609417
0.16609688880157245 0.15242663553579375
0.1648324349639554 0.15131578947368418
0.15789473684210525 0.14611718457686396
0.15700417744812503 0.1453305483679166
0.15636869335432993 0.1447368421052631
0.14802631578947367 0.13816239039262868
0.1480235109380875 0.1381597646377662
0.14802164308318727 0.13815789473684206
0.14800011352147757 0.138140426558178
0.14359482785354966 0.134533272659037
0.14309210526315788 0.134154704719455
0.14005585800837736 0.13157894736842102
0.13919186760253804 0.1308896321246237
0.1381578947368421 0.13008771759457458
0.13610400280313487 0.1282894736842105
0.13481323448104893 0.12722977350386208
0.1332236842105263 0.12595770342451612
0.13216583047554875 0.12499999999999997
0.13045767026496252 0.12355453561283194
0.1282894736842105 0.1218754007796843
0.12612393740571778 0.11986474348390738
0.12468586686579403 0.11842105263157891
0.12181083751603675 0.11616119604194038
0.11842105263157894 0.1133492943924145
0.11751723579256111 0.11244464982250307
0.11697076709506286 0.11184210526315785
0.11324209354196556 0.1087157972878124
0.11183208765199945 0.10744946194343818
0.10943820229303582 0.10526315789473681
0.10900793196331143 0.10495962430516077
0.10855263157894737 0.1046244605375661
0.10480313925730479 0.10118387207407747
0.10232124648216546 0.09868421052631576
0.10061274319511561 0.0973985220804492
0.09868421052631579 0.0958605857222743
0.09643541805220636 0.09360445814063433
0.09511058269137808 0.0921052631578947
0.092269995504543 0.08980245913732218
0.08881578947368421 0.08677308972833485
0.08811554860583454 0.08599314303470676
0.0877577086125184 0.08552631578947364
0.08452163504905091 0.08266354617305145
0.08397755635621947 0.0821728571660291
0.0807891098123587 0.0789473684210526
0.07989500246161466 0.07831561239401125
0.07894736842105263 0.07752041087314568
0.07713514668176856 0.07565789473684208
0.07581763229771613 0.07445491180152256
0.07401315789473684 0.07284289500056275
0.07358173820986315 0.07236842105263155
0.0717440281889418 0.07059170050561772
0.06907894736842105 0.06834264225607661
0.06702182148762173 0.0657894736842105
0.06360494962496006 0.06285985814476343
0.06328910989057054 0.06249999999999997
0.06132543965860106 0.0606204685443305
0.059941903263588794 0.05921052631578944
0.05921052631578947 0.05873024553770961
0.05557690258325674 0.055053994769056876
0.05367466021206929 0.05263157894736839
0.05157757909135462 0.05114126306190391
0.049342105263157895 0.04938591687007364
0.04756950898001691 0.04723436243437466
0.0469002273411628 0.04605263157894734
0.04355321153176194 0.043332946698123584
0.03989632700428735 0.03975544607303364
0.03962420842429512 0.039473684210526286
0.03954919479474855 0.039423343821044794
0.039473684210526314 0.03939330633321002
0.033979396760959714 0.032894736842105234
0.03169147318167109 0.03150393015958766
0.029605263157894735 0.030140002487826154
0.02738514142550718 0.02631578947368418
0.02372329860620901 0.023658151806386946
0.019736842105263157 0.019788689692996103
0.019720409775364225 0.01973684210526313
0.019689162269172895 0.01970505554786962
0.015958562740468904 0.015676747646704913
0.01577995813400175 0.013157894736842077
0.0121204670870412 0.01165653071390233
0.009868421052631578 0.011370813128464564
0.008096333031390504 0.007760339382581741
0.007886379187897485 0.0065789473684210245
0.004934210526315789 0.005686654405367525
0.002526455577655384 0.004894643649984102
0.004934210526315789 0.0032894736842104984
0.004934210526315789 0
0.004934210526315789 -0.003289473684210554
0.0025264555844498196 -0.004894643645454533
0.007970195063533305 -0.00657894736842108
0.008096333031390526 -0.007760339382581782
0.009868421052631578 -0.01137081312846458
0.012120467087041226 -0.011656530713902368
0.015779958134001796 -0.013157894736842132
0.01595856274046894 -0.015676747646704944
0.01968916226917298 -0.01970505554786973
0.019720409775364253 -0.019736842105263185
0.019736842105263157 -0.019788689692996072
0.023723298606209045 -0.023658151806386977
0.027385141425507218 -0.026315789473684237
0.029605263157894735 -0.030140002487826157
0.03169147318167113 -0.03150393015958769
0.03315775926951039 -0.03289473684210529
0.03453947368421052 -0.03461169267081477
0.03562963495837956 -0.035457436343536465
0.039473684210526314 -0.03939330633321003
0.039540751489615555 -0.03942897269113351
0.03962420842429519 -0.03947368421052634
0.039896327004287545 -0.03975544607303383
0.04355321153176196 -0.043332946698123626
0.046900227341162844 -0.046052631578947394
0.04761285530997894 -0.0472054648810667
0.049342105263157895 -0.04938591687007364
0.05367466021206935 -0.052631578947368446
0.055576902583256774 -0.05505399476905691
0.05921052631578947 -0.058730245537709634
0.05994190326358885 -0.0592105263157895
0.06132543965860121 -0.06062046854433066
0.0636049496249601 -0.06285985814476347
0.06702182148762177 -0.06578947368421055
0.0676732133224818 -0.06672662971483671
0.06907894736842105 -0.06834264225607661
0.07174402818894184 -0.07059170050561774
0.07404814391364442 -0.07236842105263161
0.07581763229771614 -0.0744549118015226
0.07894736842105263 -0.07760472950580517
0.0798950024616147 -0.07831561239401127
0.08078910981235878 -0.07894736842105265
0.0851930929455389 -0.08311118477071015
0.08812967857250058 -0.08598372305692946
0.09565339245351884 -0.09210526315789476
0.09648846344798132 -0.09356909454345108
0.09868421052631579 -0.09586058572227431
0.10232124648216555 -0.09868421052631582
0.10489946701950564 -0.10111965356594363
0.10855263157894737 -0.1046244605375661
0.1094382022930359 -0.10526315789473686
0.11183208765199978 -0.10744946194343846
0.11324209354196561 -0.10871579728781243
0.11697076709506288 -0.11184210526315791
0.11751723579256113 -0.11244464982250313
0.11842105263157894 -0.11334929439241453
0.12181083751603679 -0.1161611960419404
0.12468586686579408 -0.11842105263157897
0.12612393740571784 -0.11986474348390742
0.1282894736842105 -0.12187540077968428
0.13045767026496258 -0.12355453561283197
0.13240459509461788 -0.12500000000000003
0.13481323448104898 -0.1272297735038621
0.1381578947368421 -0.13013566326728543
0.1391918676025381 -0.13088963212462373
0.14005585800837744 -0.13157894736842107
0.14309210526315788 -0.134154704719455
0.1435948278535497 -0.13453327265903703
0.14800011352147788 -0.13814042655817824
0.14802164308318733 -0.13815789473684212
0.14802351093808752 -0.13815976463776622
0.14802631578947367 -0.13816239039262868
0.15636869335432999 -0.14473684210526316
0.1570041774481251 -0.14533054836791662
0.15789473684210525 -0.14611718457686396
0.1648324349639554 -0.15131578947368424
0.16609688880157247 -0.1524266355357938
0.16776315789473684 -0.15382322216094177
0.173448593793155 -0.15789473684210528
0.17535508002257727 -0.15941240279196606
0.17763157894736842 -0.16129750871987178
0.18225224978836355 -0.16447368421052633
0.18465238038803733 -0.1663720972851681
0.1875 -0.1685509268890866
0.19127748563488142 -0.1710526315789474
0.19413167841592696 -0.17321046000341714
0.19736842105263158 -0.17559032719659723
0.2005570936239794 -0.17763157894736845
0.2037557448240988 -0.1799523104681447
0.20723684210526316 -0.18241987526211428
0.21012232643323672 -0.1842105263157895
0.21360059506092965 -0.18654697171376622
0.21710526315789475 -0.18904194674117342
0.22000268313017157 -0.19078947368421054
0.22346640424905614 -0.19312766032519066
0.22697368421052633 -0.19545773771733618
0.230225725132195 -0.19736842105263158
0.23356567214623325 -0.199552709797248
0.23684210526315788 -0.20166769050958014
0.24081691898868382 -0.20394736842105265
0.2438349921262065 -0.20586439121410796
0.24671052631578944 -0.20767179633923719
0.25179950419070846 -0.2105263157894737
0.2543212054933923 -0.21203147703949282
0.256578947368421 -0.21346981366310844
0.26319438504857934 -0.21710526315789475
0.26490222594513047 -0.21813535814184282
0.2664473684210526 -0.21906142729107791
0.27502004617667114 -0.22368421052631582
0.2757077274450984 -0.22408958521203967
0.2763157894736842 -0.22444636492066658
0.281889337320651 -0.2273999090909604
0.2867289564843004 -0.2298999939227471
0.29605263157894735 -0.2347458466483597
0.2979821875058961 -0.23555573464519208
0.30095299322747093 -0.2368421052631579
0.30943141876067803 -0.2410808085455129
0.3157894736842105 -0.2442903143898668
0.3210769714306656 -0.2464750015023633
0.3293449288305413 -0.25
0.3329185738797099 -0.25173849460650916
0.3355263157894737 -0.25302281830161427
0.34495538809904425 -0.25687184653046174
0.3473413589464706 -0.25787669543799796
0.35526315789473684 -0.261090457065666
0.35733245522405943 -0.2617783631839604
0.36089127431493456 -0.26315789473684215
0.3651315789473684 -0.2648530873555533
0.36994022745283406 -0.2665310764349528
0.375 -0.2684881536895519
0.3786818232334423 -0.26973684210526316
0.38274118817301955 -0.27115499735833787
0.39172654101668164 -0.27430892208129654
0.39473684210526316 -0.27529593899114124
0.39580865838941026 -0.27560124528425284
0.3980320804645354 -0.27631578947368424
0.40460526315789475 -0.2784806455643377
0.4092307880511328 -0.2798110535799466
0.4144736842105263 -0.2815669092096608
0.4228335273880741 -0.28390045542549447
0.4282799855742261 -0.2855199903828174
0.4342105263157895 -0.28716073780856133
0.4368992293695744 -0.287681215508003
0.44375956390600446 -0.2894736842105263
0.45394736842105265 -0.29223334641191545
0.4603759135870002 -0.29375938098782467
0.46557614886849935 -0.2948790586490706
0.4736842105263158 -0.29677933280532526
0.4804849320248011 -0.2980977646150449
0.4895057099962768 -0.3000213505238336
0.493421052631579 -0.30076428420020684
0.49569534532048765 -0.3011153838214293

==> capsing_re0p2.txt <==
0.35526315789473684 -0.23718625872210536
0.3549322591814937 -0.23706270440531999
0.35417129986433427 -0.2368421052631579
0.3355263157894737 -0.23178671927799852
0.32737725551110225 -0.22911691737856343
0.32100210479718466 -0.22715929793496523
0.3157894736842105 -0.22543524458444297
0.3141726263747641 -0.2247621087326134
0.31149348726823817 -0.22368421052631582
0.3013870154234438 -0.22012795462998483
0.29605263157894735 -0.2182486422028976
0.29332406423883867 -0.21710526315789475
0.28886993017512497 -0.21531478339202192
0.28618421052631576 -0.21436431668658776
0.2771238435830439 -0.2105263157894737
0.276621429096201 -0.21032255604112915
0.2763157894736842 -0.2102137943027012
0.2750021565938892 -0.20965056053627704
0.26480362257823425 -0.20504319898293155
0.256578947368421 -0.20143359344222436
0.25326492908475107 -0.19957776657507822
0.24864666497551927 -0.19736842105263158
0.24671052631578944 -0.1964942914974776
0.2419747813352599 -0.19394663700456358
0.23684210526315788 -0.19162451098447864
0.2309285138004797 -0.1881529206242416
0.22697368421052633 -0.18618249586643915
0.22369102080120434 -0.1842105263157895
0.22004950919949978 -0.18224769562138615
0.21710526315789475 -0.18066243139347044
0.21474118255577374 -0.17920763268211579
0.2122075353852381 -0.17763157894736845
0.20948876616513315 -0.17613029624078846
0.20723684210526316 -0.17488553256370126
0.20124009648803995 -0.1710526315789474
0.19914769924655723 -0.16986644611633028
0.19736842105263158 -0.16885421611463367
0.19075235495010487 -0.16447368421052633
0.18901783379200796 -0.16346179501585437
0.1875 -0.16257056563586614
0.18070495849713636 -0.15789473684210528
0.17908984028461833 -0.156922562617272
0.17763157894736842 -0.1560359861284027
0.17105577689358448 -0.15131578947368424
0.169353568455758 -0.1502555157663368
0.16776315789473684 -0.14925070583429573
0.16176016681131253 -0.14473684210526316
0.15979809965579636 -0.14346793356280244
0.15789473684210525 -0.1422130402008014
0.1527712819480914 -0.13815789473684212
0.15041182743351456 -0.13656755364081485
0.14802631578947367 -0.13491827289500474
0.14577835458374397 -0.13307758817224086
0.14404043779218662 -0.13157894736842107
0.14118258344345885 -0.12956248823067656
0.1381578947368421 -0.1273568973843473
0.13662293798478545 -0.12602330450137114
0.13551754700133103 -0.12500000000000003
0.13209783856306218 -0.12246109008076557
0.1282894736842105 -0.1195117458274885
0.12760571640695323 -0.11887689081641716
0.12715165280772017 -0.11842105263157897
0.12314503252992882 -0.11527173269934571
0.1214238285758546 -0.11384395589267503
0.11904057316875563 -0.11184210526315791
0.11873077594810398 -0.11163562305214123
0.11842105263157894 -0.11142273802438604
0.11435781215433155 -0.10797198487956847
0.11139179228037772 -0.10526315789473686
0.10855263157894737 -0.1032154790276087
0.10576596949117546 -0.10054198525149709
0.10379928299008379 -0.09868421052631582
0.09868421052631579 -0.094713107227231
0.09715939717198199 -0.09312180539411728
0.09657949094474064 -0.09210526315789476
0.08863869996266861 -0.0856443754634841
0.08788074886199825 -0.08490295538168306
0.0815816467114048 -0.07894736842105265
0.08030278769546062 -0.07804375557144733
0.07894736842105263 -0.07702696604376227
0.07616296091883733 -0.07422469272077514
0.07458871422917084 -0.07236842105263161
0.07203394700518129 -0.07039842129479144
0.06907894736842105 -0.06790470093206416
0.06791433685661573 -0.06656588069208076
0.06737467732402236 -0.06578947368421055
0.06380345677110498 -0.06272752004733355
0.062362238271565 -0.061311667619639854
0.060300447791008564 -0.0592105263157895
0.05921052631578947 -0.05849479643704608
0.05571718463135718 -0.05496047340365664
0.05388838147002089 -0.052631578947368446
0.049342105263157895 -0.0492258111148727
0.04769591536800096 -0.047150091509052014
0.047017516644256796 -0.046052631578947394
0.0436176405545312 -0.04328999401627747
0.04023642483052065 -0.03998217795718923
0.0397453342512439 -0.03947368421052634
0.03959472008003356 -0.03939299363085484
0.039473684210526314 -0.039328626793523024
0.035667894353236126 -0.03543193008029875
0.03453947368421052 -0.03455650488990733
0.0332021714501385 -0.03289473684210529
0.03171755431828411 -0.03148654273517904
0.029605263157894735 -0.030105563671883565
0.027405134653768586 -0.026315789473684237
0.023733719502599237 -0.02365120454212685
0.019736842105263157 -0.0197716273644527
0.01972581742929239 -0.019736842105263185
0.01970485304793121 -0.019715516067041885
0.01596227446587598 -0.01567427316310025
0.015783845317915636 -0.013157894736842132
0.012121947939989908 -0.011655543478603246
0.009868421052631578 -0.011369638017019758
0.00809676760135122 -0.007760049669274653
0.007970660566365886 -0.00657894736842108
0.0025266031432261836 -0.004894545272936958
0.004934210526315789 -0.003289473684210554
0.004934210526315789 0
0.004934210526315789 0.0032894736842104984
0.002526603136432164 0.004894545277466249
0.004934210526315789 0.005686507494630147
0.007886865244935806 0.0065789473684210245
0.008096767601351198 0.007760049669274611
0.009868421052631578 0.011369638017019741
0.012121947939989882 0.011655543478603208
0.01578384531791559 0.013157894736842077
0.01596227446587594 0.01567427316310022
0.019704853047931126 0.019715516067041777
0.01972581742929236 0.01973684210526313
0.019736842105263157 0.019771627364452735
0.023733719502599202 0.023651204542126818
0.02740513465376855 0.02631578947368418
0.029605263157894735 0.03010556367188356
0.031717554318284075 0.03148654273517901
0.03403408079313518 0.032894736842105234
0.039473684210526314 0.03932862679352301
0.03960995765627291 0.03938283524669522
0.039745334251243825 0.039473684210526286
0.04023642483052046 0.03998217795718905
0.04361764055453117 0.04328999401627743
0.047017516644256754 0.04605263157894734
0.047654651067114646 0.04717760104297617
0.049342105263157895 0.049225811114872696
0.05168785311772328 0.051067747044324804
0.053888381470020834 0.05263157894736839
0.05571718463135714 0.05496047340365661
0.05921052631578947 0.05849479643704606
0.06030044779100851 0.05921052631578944
0.06236223827156484 0.061311667619639694
0.06360376733135265 0.06249999999999997
0.06380345677110495 0.06272752004733351
0.06737467732402232 0.0657894736842105
0.06907894736842105 0.06790470093206416
0.07203394700518123 0.07039842129479143
0.07401315789473684 0.07231194661397314
0.07408507022430713 0.07236842105263155
0.0761629609188373 0.0742246927207751
0.07773261267031427 0.07565789473684208
0.07894736842105263 0.07690636347462004
0.08030278769546059 0.0780437555714473
0.08158164671140473 0.0789473684210526
0.08445527297549016 0.08185437941984863
0.08770744138305912 0.08478741706239025
0.088542692191604 0.08552631578947364
0.0886350529299757 0.08564680681861266
0.08881578947368421 0.08584811593402619
0.09286919770621464 0.08940299100287442
0.0962025424417269 0.0921052631578947
0.0971225603574592 0.09314636327046576
0.09868421052631579 0.09471310722723099
0.10139646975866927 0.09687603770474677
0.10379928299008372 0.09868421052631576
0.10569248993158889 0.10059097162455474
0.10855263157894737 0.1032154790276087
0.11001233540391311 0.10429002201142631
0.11139179228037766 0.10526315789473681
0.1143578121543315 0.10797198487956844
0.11842105263157894 0.111422738024386
0.11873077594810397 0.11163562305214117
0.1190405731687556 0.11184210526315785
0.12142382857585426 0.11384395589267474
0.12314503252992877 0.11527173269934568
0.12715165280772012 0.11842105263157891
0.1282894736842105 0.1195117458274885
0.13209783856306215 0.12246109008076554
0.13551754700133095 0.12499999999999997
0.1366229379847854 0.12602330450137111
0.1381578947368421 0.1273568973843473
0.14118258344345883 0.12956248823067654
0.14404043779218656 0.13157894736842102
0.14577835458374394 0.13307758817224083
0.14802631578947367 0.13491827289500474
0.15041182743351453 0.13656755364081483
0.1527712819480913 0.13815789473684206
0.15789473684210525 0.1422130402008014
0.1597980996557963 0.1434679335628024
0.16176016681131247 0.1447368421052631
0.16776315789473684 0.14925070583429567
0.169353568455758 0.15025551576633675
0.17105577689358445 0.15131578947368418
0.17763157894736842 0.15603598612840272
0.17908984028461827 0.15692256261727197
0.18070495849713625 0.15789473684210523
0.1840292187062259 0.16020859103795462
0.1875 0.16257056563586617
0.18901783379200787 0.16346179501585437
0.19075235495010473 0.16447368421052627
0.19736842105263158 0.1688542161146337
0.19914769924655717 0.16986644611633028
0.20124009648803987 0.17105263157894735
0.20723684210526316 0.1748855325637013
0.2094887661651331 0.17613029624078844
0.2122075353852379 0.1776315789473684
0.21474118255577368 0.17920763268211576
0.21710526315789475 0.18066243139347046
0.22004950919949975 0.1822476956213861
0.22369102080120426 0.18421052631578944
0.22697368421052633 0.18618249586643915
0.23083752645622338 0.18821357885374576
0.23572371011227872 0.19078947368421048
0.23684210526315788 0.1914432203828469
0.2411315589174301 0.1936491094537253
0.24186343958457265 0.19402086483835504
0.24671052631578944 0.19649429149747755
0.24864666497551924 0.19736842105263153
0.25326492908475107 0.19957776657507817
0.256578947368421 0.2014335934422243
0.26480362257823425 0.2050431989829315
0.27500215659388927 0.20965056053627704
0.2763157894736842 0.2102209243473343
0.27662142909620097 0.21032255604112912
0.27719628971895766 0.21052631578947364
0.288869930175125 0.21531478339202187
0.29332406423883883 0.2171052631578947
0.29605263157894735 0.2182486422028975
0.30138701542344365 0.22012795462998486
0.3114934872682379 0.22368421052631576
0.314172626374764 0.22476210873261343
0.3157894736842105 0.22543524458444303
0.3210021047971849 0.22715929793496534
0.3273772555111022 0.2291169173785634
0.3310514338686703 0.2302631578947368
0.3355263157894737 0.2317045675886784
0.3410137575559935 0.23318381075214462
0.35417129986433393 0.23684210526315785
0.35491731908089297 0.23707266447238712
0.35526315789473684 0.23718625872210541
0.3561438140247012 0.23742920934980075
0.375 0.24195086806486563
0.38475953739613783 0.24349364173590807
0.39473684210526316 0.24585767638028772
0.39985188087343954 0.24658997415454903
0.4125601957742137 0.2487243410424582
0.4144736842105263 0.24898367698445523
0.41588197623993783 0.24906113864705895
0.4342105263157895 0.2515876912891363
0.4500850089228854 0.25257490633211144
0.45933876634958487 0.2535942652856881
0.4736842105263158 0.2540886353475129
0.4874176132922038 0.25400229289291676
0.5000635760645089 0.2544283489552866
0.5131578947368421 0.2538828197564306
0.5288395179704363 0.2527034792477793
0.5365720112365613 0.2524515162629706
0.5526315789473685 0.25066678376433243
0.5577945011830269 0.24999999999999994
0.5700042562006824 0.24842389009870045
0.5768599006466084 0.24700568027068207
0.5921052631578948 0.2444125007730612
0.601088404846964 0.24283086638920398
0.624728386169021 0.23684210526315785
0.629675813360084 0.23557334925759976
0.6315789473684211 0.23492858614122225
0.6372757596147185 0.23304423043229294
0.6566301719237442 0.22722713215968904
0.6710526315789475 0.22157906585268045
0.6817968118869077 0.21768910266144711
0.6978566862433363 0.21052631578947364
0.705253362536796 0.2070110136210218
0.7105263157894738 0.2039752457592463
0.7271760150827111 0.19531032584461433
0.7453508242594122 0.18421052631578944
0.747657510550221 0.18264886668260333
0.7500000000000001 0.18080832903534136
0.7667274704298929 0.16904638379536704
0.7806823569978795 0.15789473684210523
0.784364477959288 0.1544885993412796
0.7894736842105264 0.14916724336622741
0.8005027682578618 0.13893167006664459
0.8070702406953238 0.13157894736842102
0.8092105263157896 0.12896608605706505
0.8150351068129582 0.12230410629635799
0.8259317058432758 0.10727359961325476
0.8274591819437583 0.10526315789473681
0.82787456412369 0.10454795502982828
0.8289473684210528 0.10255406788660537
0.8391382251129085 0.08574127288228976
0.8429833041646764 0.0789473684210526
0.8478864775797283 0.06632129564860224
0.8482346124509891 0.06548974163399263
0.85336105854422 0.05263157894736839
0.8552796339408277 0.04387063315353418
0.8574871856157923 0.0336050341508754
0.8592416372001079 0.02631578947368418
0.8595933135362671 0.02043063007680956
0.8606380071858504 0.00518869696381911
0.8610884968434934 0
0.8606380071858504 -0.0051886969638191656
0.8595933135362671 -0.020430630076809616
0.8592416372001079 -0.026315789473684237
0.8574871856157923 -0.03360503415087546
0.8552796339408277 -0.04387063315353423
0.85336105854422 -0.052631578947368446
0.8482346124509889 -0.06548974163399253
0.8478864775797279 -0.06632129564860256
0.842983304164676 -0.07894736842105265
0.8391382251129083 -0.08574127288228964
0.8289473684210528 -0.10255406788660547
0.82787456412369 -0.10454795502982836
0.8274591819437583 -0.10526315789473686
0.8259317058432759 -0.10727359961325475
0.8150351068129582 -0.12230410629635803
0.8092105263157896 -0.128966086057065
0.8070702406953236 -0.13157894736842107
0.8005027682578616 -0.1389316700666445
0.7946408136523603 -0.14473684210526316
0.7894736842105264 -0.14948330035301238
0.7843644779592882 -0.1544885993412798
0.7803967973068235 -0.15789473684210528
0.7697368421052633 -0.16646866655127307
0.7667274704298928 -0.16904638379536707
0.7640261794410412 -0.1710526315789474
0.7500000000000001 -0.18090119210045066
0.7476575105502212 -0.1826488666826036
0.7453508242594129 -0.1842105263157895
0.7271760150827113 -0.1953103258446145
0.7233974844629525 -0.19736842105263158
0.7105263157894738 -0.20410385089515015
0.7052533625367958 -0.20701101362102173
0.6975670943826942 -0.2105263157894737
0.6907894736842106 -0.21352647179259837
0.6817968118869078 -0.21768910266144725
0.6710526315789475 -0.2215790658526806
0.6566301719237441 -0.22722713215968904
0.6513157894736843 -0.22880689774507312
0.6432725960402563 -0.23147997630753933
0.6368357940763537 -0.23333754079120284
0.6315789473684211 -0.23492858614122242
0.6296224024168501 -0.2355377419621105
0.6247404238134765 -0.2368421052631579
0.611842105263158 -0.24011322439854205
0.6044087609232468 -0.241797668156432
0.6008403292276558 -0.24266548264299861
0.5921052631578948 -0.24443571497620525
0.5856990302452314 -0.24572917805822442
0.576578175399347 -0.24719349710218977
0.5723684210526316 -0.2479467056904247
0.5699297136155608 -0.2483741950419528
0.5625 -0.2494047534692526
0.5579500480745979 -0.25
0.5534903957109417 -0.2505725445090488
0.5526315789473685 -0.25066632733780453
0.5514819859953376 -0.2507663953013539
0.5364597945079751 -0.25237670511057986
0.5328947368421053 -0.252621904015869
0.5286011957509189 -0.2528623607274576
0.5185991497007569 -0.2536275033092766
0.5131578947368421 -0.2538437768855163
0.5072071830304501 -0.2539671411375948
0.49984753631090006 -0.25428432245288074
0.493421052631579 -0.2543129460767689
0.4870835796079096 -0.2542249820157796
0.4800912575685405 -0.2542713646948165
0.4736842105263158 -0.25408863534751286
0.4593387663495848 -0.2535942652856881
0.45394736842105265 -0.2531203943103427
0.45008500892288544 -0.2525749063321115
0.4342105263157895 -0.25141425035036746
0.4233250432306094 -0.25
0.41581053763970194 -0.2491087643805496
0.4144736842105263 -0.24898367698445528
0.4125601957742136 -0.2487243410424582
0.39985188087343976 -0.24658997415454892
0.39473684210526316 -0.24585767638028763
0.38599542208347043 -0.24417238665213817
0.3843049260903765 -0.243796715939749

==> capsing_rem0p1.txt <==
5. -2.695217045140774
4.958865743181364 -2.672713204187058
4.880889033239664 -2.6315789473684217
4.785862384869504 -2.5825586677620755
4.7368421052631575 -2.5582117447915684
4.611773320998105 -2.4934898368966327
4.585926328194774 -2.480663170300039
4.473684210526314 -2.4220618116343613
4.439242409956635 -2.402862853201259
4.374148696583115 -2.3684210526315796
4.26618145900103 -2.3127659094200217
4.210526315789472 -2.2853040296269764
4.091897237917323 -2.223892235766886
4.04081336119937 -2.198708098041478
3.9473684210526296 -2.149746443753332
3.9187963020029892 -2.133835276944378
3.864966395262706 -2.1052631578947376
3.7456140438472536 -2.0438596403632716
3.6842105263157876 -2.013862733408528
3.5710247547703826 -1.9552910347033006
3.4991729072492777 -1.9202255388282279
3.4210526315789456 -1.8794621583625393
3.3972346297209444 -1.8659232650158968
3.352506843521264 -1.8421052631578956
3.223825439209126 -1.776174560790873
3.1578947368421035 -1.7444744792665627
3.04875194649121 -1.688090158771947
2.9624333843160984 -1.6466439106318906
2.8947368421052615 -1.611373640016284
2.874123934991515 -1.5995602755348004
2.835544220914253 -1.5789473684210535
2.7003123343373363 -1.5102139814521367
2.6315789473684195 -1.478039682979064
2.5244564598873382 -1.4229119611652927
2.4326673384318815 -1.3800357594845158
2.3684210526315774 -1.346850664542752
2.348825272374429 -1.3353852539413602
2.3123019315902584 -1.3157894736842115
2.1743308628416593 -1.2467217687372876
2.1052631578947354 -1.2159276820220626
1.9972051743090642 -1.1606895625330407
1.9125352097407613 -1.1230615255302374
1.8421052631578934 -1.0871988138129183
1.8204892548490768 -1.074247587256186
1.774329084983031 -1.0526315789473695
1.7105263157894723 -1.0231266737518583
1.6536057869678176 -0.9957110501257146
1.6419205683383984 -0.9896583790300225
1.6360964692626156 -0.986842105263159
1.5789473684210513 -0.9594798366360564
1.5538368104459948 -0.946163189554005
1.5131578947368407 -0.9277568107219186
1.499900320941881 -0.9210526315789485
1.4649101581797286 -0.9035108944518502
1.4473684210526303 -0.8961856990319089
1.4002952307318286 -0.8739794412581466
1.375600490726224 -0.8612416145369337
1.3630791669939581 -0.8552631578947378
1.3157894736842093 -0.8331491778381006
1.286431290847412 -0.8188318670473245
1.2733953662414448 -0.8128690504519733
1.2499999999999987 -0.8016483244859174
1.2259258647031102 -0.7894736842105273
1.1975994485777168 -0.7760847619485987
1.1842105263157883 -0.7702012137720591
1.1483133863281405 -0.7535765442228795
1.1184210526315779 -0.7386672447173884
1.10892800561779 -0.7331772575401047
1.0890314447307319 -0.7236842105263168
1.0526315789473673 -0.707034886935532
1.0207468560158353 -0.6897794597736383
0.9868421052631567 -0.675258236541372
0.9534750594271489 -0.6578947368421062
0.9314259430536947 -0.6475214253673577
0.9210526315789462 -0.6431206015702011
0.891460652299491 -0.628302757562651
0.8871338932583848 -0.626024001478457
0.8552631578947357 -0.6107199834650832
0.8434373935029164 -0.6039310275497151
0.8210288025542763 -0.5921052631578957
0.7894736842105252 -0.5775750780630421
0.7588544798062564 -0.561486058753627
0.7559213066299868 -0.5598681670542236
0.7236842105263147 -0.543838213363913
0.6941332354775658 -0.5263157894736852
0.6705459085178574 -0.5136646177979319
0.6578947368421042 -0.5089566643739013
0.6204303015174047 -0.48885135414898573
0.5921052631578937 -0.47244020193705905
0.5853625029466958 -0.4672690760006725
0.5750183937320221 -0.46052631578947467
0.5263157894736832 -0.43488655591827147
0.5026048073075304 -0.41844782427141686
0.4649789009484401 -0.39473684210526416
0.4605263157894727 -0.39267755961480455
0.45461470227439066 -0.38882522859018215
0.4223629179785521 -0.3671107662319742
0.3947368421052621 -0.35081631887245507
0.37167610629520975 -0.32894736842105365
0.34634792278704113 -0.31154681405506407
0.32894736842105154 -0.30407041173799615
0.2865827064430696 -0.26315789473684315
0.2716403119850842 -0.2546754774886
0.26315789473684104 -0.2513623471849585
0.23590303253871078 -0.2246232832507629
0.2080836674332338 -0.19736842105263264
0.200867412647905 -0.19386942945735816
0.19736842105263053 -0.19212891470296672
0.16938592193462876 -0.16447368421052738
0.16644797352889049 -0.16249939489216217
0.16447368421052527 -0.1617214785854499
0.1340614473244906 -0.1315789473684221
0.13254350008098006 -0.13061439465586203
0.13157894736842 -0.13067570576303525
0 0
0.13157894736842 0.13067570576303428
0.13254350008097887 0.1306143946558611
0.1351315954109134 0.13157894736842
0.19736842105263053 0.1931271081312341
0.20086741264790384 0.19386942945735722
0.20808366743323045 0.19736842105263053
0.2359030325387096 0.22462328325076197
0.26315789473684104 0.25136234718495826
0.2716403119850829 0.25467547748859914
0.2865827064430665 0.26315789473684104
0.32894736842105154 0.30407041173799604
0.34634792278703996 0.3115468140550632
0.3716761062952072 0.32894736842105154
0.3947368421052621 0.3508163188724551
0.4223629179785508 0.3671107662319734
0.454614702274396 0.3888252285901855
0.4605263157894727 0.39254413155931833
0.4620039414981999 0.3932592163965349
0.4645259278124634 0.3947368421052621
0.4934210526315779 0.41365774858670645
0.5024196057444821 0.4186330258344632
0.5176206915991881 0.42763157894736736
0.5263157894736832 0.43351745469711067
0.5436911843852968 0.443150920877859
0.5592105263157885 0.4529998020901993
0.5733652612276682 0.4605263157894727
0.585200826795423 0.4674307521519434
0.5921052631578937 0.47244020193705893
0.6180553518159476 0.4864764044475267
0.6272242978831252 0.4911967547484517
0.6578947368421042 0.5089566643739004
0.6705459085178568 0.5136646177979306
0.6941332354775631 0.5263157894736832
0.7236842105263147 0.5438382133639128
0.7559213066299859 0.5598681670542225
0.7588544798062596 0.5614860587536281
0.7894736842105252 0.5775750780630416
0.7996845885443431 0.5818943588240759
0.821028802554273 0.5921052631578937
0.8434373935029149 0.6039310275497145
0.8552631578947357 0.6107199834650833
0.8871338932583835 0.6260240014784563
0.8914606522994951 0.6283027575626531
0.9210526315789462 0.643120601570201
0.9318283000822074 0.647119068338843
0.9566221789189027 0.6578947368421042
1.0526315789473673 0.7080717925565773
1.1089280056177875 0.733177257540105
1.148313386328147 0.7535765442228839
1.1842105263157883 0.7703872774345571
1.2288859446178477 0.7894736842105252
1.2872661710618958 0.8179969868328387
1.3157894736842093 0.8336036429352117
1.3756004907262223 0.8612416145369334
1.4002952307318333 0.873979441258149
1.4473684210526303 0.8962716896331501
1.4659554198200753 0.9024656328115013
1.5789473684210513 0.9599484224008812
1.6449688289489577 0.9866101184194609
1.7806167932660277 1.0526315789473673
1.8204892548490752 1.0742475872561854
1.8421052631578934 1.0874837938919577
1.9125352097407613 1.1230615255302352
1.997205174309064 1.1606895625330387
2.1052631578947354 1.2159276820220635
2.1743308628416615 1.2467217687372831
2.31230193159025 1.3157894736842093
2.348825272374426 1.3353852539413609
2.3684210526315774 1.3468902353825296
2.432667338431857 1.380035759484489
2.5244564598873573 1.422911961165271
2.6315789473684195 1.4780396829790479
2.7003123343373465 1.5102139814521247
2.835544220914265 1.5789473684210513
2.8741239349915157 1.5995602755347973
2.8947368421052615 1.6113736400162844
2.9624333843160873 1.6466439106318773
3.048751946491214 1.6880901587719406
3.1578947368421035 1.7444744792665683
3.2238254392091203 1.7761745607908765
3.3525068435213012 1.8421052631578934
3.3972346297209617 1.8659232650158775
3.4210526315789456 1.8793511171493182
3.499172907249217 1.9202255388281646
3.5710247547703946 1.9552910347032864
3.6842105263157876 2.0138627334085095
3.745614043847261 2.043859640363262
3.864966395262871 2.1052631578947354
3.9187963020030177 2.133835276944348
3.9473684210526296 2.1497464437532665
4.040813361199652 2.1987080980417586
4.0918972379171805 2.2238922357670265
4.210526315789472 2.2853040296269884
4.266181459000978 2.3127659094200714
4.374148696583045 2.3684210526315774
4.439242409956623 2.402862853201269
4.473684210526314 2.421856708100895
4.585926328194826 2.480663170300088
4.611773320998088 2.4934898368966465
4.7368421052631575 2.55821174479149
4.7858623848695405 2.582558667762037
4.880889033239921 2.6315789473684195
4.958865743181476 2.6727132041869437
5. 2.6952170451406237

==> capsing_rem0p2.txt <==
5. -4.305465277533016
4.959991329762934 -4.270833333333333
4.925415855513265 -4.241250811153401
4.895833333333333 -4.216576159597332
4.837965948775756 -4.166666666666666
4.8129711495493614 -4.145362183783971
4.791666666666666 -4.127675551087182
4.71581043005331 -4.0625
4.70049896310377 -4.04950103689623
4.5936927542636425 -3.958333333333333
4.583333333333333 -3.9498897509537154
4.525877320599589 -3.900877320599589
4.4755464695434295 -3.8577868637899027
4.375 -3.7724062861190464
4.363177084865767 -3.7618229151342324
4.349888396438921 -3.7499999999999996
4.250784354912476 -3.66588231175419
4.166666666666666 -3.595133822233838
4.138366190699568 -3.5699671426337645
4.106322291183027 -3.541666666666666
4.025920247927059 -3.474079752072941
3.958333333333333 -3.417845147199402
3.9134438868413026 -3.378222779825363
3.862190381622237 -3.333333333333333
3.8009341242719903 -3.2823992090613423
3.7499999999999996 -3.2405365406427213
3.6883875759958356 -3.186612424004164
3.617363740258045 -3.125
3.5758003870700765 -3.0908662795965895
3.541666666666666 -3.062670217580709
3.4933333064412038 -3.020833333333333
3.4631681470758893 -2.9951651862574433
3.4374999999999996 -2.974116034302377
3.3707628422840687 -2.9166666666666665
3.3504857863017756 -2.899514213698224
3.333333333333333 -2.885837129228117
3.237747447631285 -2.8039192190353814
3.1256695919747086 -2.7090029253080417
3.125 -2.7084329911861387
3.124948030423955 -2.708385302909378
3.1248909885798284 -2.708333333333333
3.0123666102624784 -2.612633389737521
2.9166666666666665 -2.53233791778506
2.8997389510269134 -2.516927715639753
2.880985046140957 -2.5
2.7870597448604326 -2.421273588472901
2.708333333333333 -2.3563448834690432
2.6743228605183855 -2.3256771394816145
2.636213570662358 -2.291666666666667
2.5615211808638723 -2.2301454858027947
2.5 -2.1804577497667275
2.448646400838709 -2.1346869324946245
2.3902886949413307 -2.0833333333333335
2.3356887741673122 -2.039311225832688
2.291666666666667 -2.004670943441778
2.222636792722707 -1.9440298739439594
2.1427775795731394 -1.875
2.1094767760944584 -1.848856557238875
2.0833333333333335 -1.8289580258427671
1.9961923391437744 -1.7538076608562259
1.892996512117517 -1.6666666666666667
1.8827636897976066 -1.6589029768690604
1.8750000000000002 -1.6532477653294906
1.7902250615997533 -1.5818917282664198
1.7692532776936227 -1.5640800556397108
1.666666666666667 -1.4792731266672101
1.6560111920722138 -1.4689888079277866
1.644892346895622 -1.4583333333333335
1.5426567862141503 -1.3740098804525167
1.4583333333333335 -1.3070509680059208
1.4291841525771918 -1.2791491807561417
1.3984266546236843 -1.25
1.3155925404515798 -1.1844074595484204
1.2500000000000002 -1.1353329845122615
1.2018915564376895 -1.089775110228977
1.1503610662110515 -1.0416666666666665
1.0881105260909438 -0.9952228072423895
1.041666666666667 -0.9593408744080208
1.0182079151327017 -0.9374999999999999
0.9735320239107743 -0.9014679760892258
0.9375000000000002 -0.873420247253959
0.9167155892186815 -0.8541177441146519
0.8940953833119892 -0.8333333333333333
0.859958906349176 -0.8067077603174907
0.8333333333333335 -0.7869114086662852
0.8032975211539014 -0.7592024788460986
0.770338888289528 -0.7291666666666665
0.7467786117140796 -0.7115547216192537
0.7291666666666667 -0.6976884361174248
0.706626507041906 -0.6770833333333333
0.6904637190711428 -0.663702947595524
0.6770833333333335 -0.653384867080044
0.6459936502715865 -0.6249999999999999
0.6344312115126234 -0.6155687884873766
0.6250000000000001 -0.6084678456707915
0.5860796586163648 -0.5729166666666665
0.5787773688708733 -0.56705596446246
0.5729166666666667 -0.5627655409200961
0.5510642056002454 -0.5426857943997546
0.5468750000000001 -0.5392432359397433
0.5268113718398714 -0.5208333333333333
0.5235702099451515 -0.5180964567215153
0.5208333333333335 -0.515860953238168
0.497937463922605 -0.4947916666666666
0.496228502594443 -0.49335483073889036
0.4947916666666668 -0.4921887348233581
0.46941508847536606 -0.4687499999999999
0.4690530472093306 -0.4684469527906694
0.4687500000000001 -0.46820272178802486
0.46116498518459725 -0.46116498518459703
0.4420614855335045 -0.44335518113316225
0.44145623042219484 -0.44270833333333326
0.4166666666666668 -0.41957563801001
0.4152611090788417 -0.4180722242544917
0.4139665531055453 -0.4166666666666666
0.3906250000000001 -0.39475291400572526
0.3886501104840788 -0.3925998895159212
0.38687164561726495 -0.3906249999999999
0.3645833333333335 -0.369560000650037
0.3622172371238562 -0.36694942954281057
0.36053463586231366 -0.36458333333333326
0.33597345244416627 -0.3411098808891671
0.3125000000000001 -0.3187084150477171
0.3098961736360217 -0.3151038263639783
0.3082625492806263 -0.3124999999999999
0.2604166666666668 -0.2661586248431861
0.25802079869025674 -0.26281253464307663
0.256949897374453 -0.2604166666666666
0.20833333333333345 -0.21277152011309672
0.20670534086380546 -0.20996132580286123
0.20606617174908826 -0.20833333333333323
0.18101664675447104 -0.18356668657886233
0.1562500000000001 -0.15912651464411215
0.15530613589279368 -0.15719386410720632
0.15510840510136006 -0.1562499999999999
0.10416666666666678 -0.10574635891984277
0.10373651627014105 -0.1045968170631923
0.10376458780973186 -0.10416666666666656
0.05208333333333345 -0.052973813904474185
0.05127659968558448 -0.052890066981082194
0.051869035788968336 -0.052083333333333225
1.11022*10^-16 -0.052083333333333225
-0.052083333333333225 -0.052083333333333225
-0.052083333333333225  1.11022*10^-16
-0.026041666666666557 0.02604166666666678
1.11022*10^-16 0.05208333333333345
0.0518690357756361 0.05208333333333345
0.05191406158831263 0.05225260507835426
0.05208333333333345 0.052973813904473456
0.103764587809732 0.10416666666666678
0.10373651627014119 0.10459681706319238
0.10416666666666678 0.10574635891984246
0.12955082934273804 0.13086583732392887
0.15510840510136026 0.1562500000000001
0.15530613589279382 0.1571938641072064
0.1562500000000001 0.15912651464411193
0.18101664675447118 0.1835666865788624
0.2060661717490884 0.20833333333333345
0.20670534086380554 0.20996132580286136
0.20833333333333345 0.21277152011309666
0.25694989737445323 0.2604166666666668
0.2580207986902569 0.2628125346430767
0.2604166666666668 0.266158624843186
0.3082625492806265 0.3125000000000001
0.30989617363602184 0.31510382636397843
0.3125000000000001 0.3187084150477169
0.33597345244416643 0.34110988088916716
0.3605346358623139 0.3645833333333335
0.36221723712385634 0.3669494295428106
0.3645833333333335 0.3699798795729246
0.3886426917657826 0.39260730823421763
0.41415831678352644 0.4166666666666668
0.4152572618261147 0.41807607150721887
0.4166666666666668 0.41977261779954456
0.4420614855335045 0.44335518113316247
0.46116498518459553 0.46116498518459553
0.4687500000000001 0.46823214150748566
0.4690530472093307 0.4684469527906695
0.46945804168692795 0.4687500000000001
0.5208333333333335 0.5160853092307407
0.5235702099451512 0.5180964567215157
0.5271406560790786 0.5208333333333335
0.5729166666666667 0.5627655409200968
0.5786957173836681 0.5671376159496654
0.586079658616364 0.5729166666666667
0.6064499108189622 0.5914667558477048
0.6250000000000001 0.6084678456707912
0.634431211512624 0.6155687884873762
0.6477620722365306 0.6250000000000001
0.6904637190711428 0.6637029475955241
0.706626507041906 0.6770833333333335
0.7291666666666667 0.6976884361174249
0.7467786117140797 0.7115547216192538
0.7677659468159083 0.7291666666666667
0.7812500000000001 0.7415234137589606
0.8032975211539013 0.7592024788460989
0.8292458478981397 0.7812500000000001
0.8333333333333335 0.7850078420230077
0.859958906349176 0.8067077603174909
0.8940953833119912 0.8333333333333335
0.9167155892186831 0.8541177441146506
0.9375000000000002 0.8721659019322251
0.9543725440810975 0.8854166666666669
0.9735320239107764 0.901467976089224
1.0182079151327033 0.9375000000000002
1.0303817949692013 0.9487848716974658
1.041666666666667 0.95934087440802
1.0881105260909438 0.9952228072423901
1.1503610662110488 1.041666666666667
1.201891556437689 1.089775110228978
1.2500000000000002 1.1353329845122628
1.3155925404515776 1.1844074595484229
1.3984266546236888 1.2500000000000002
1.4291841525771942 1.2791491807561395
1.4583333333333335 1.307050968005917
1.5426567862141505 1.3740098804525167
1.644892346895622 1.4583333333333335
1.6560111920722131 1.4689888079277873
1.666666666666667 1.47927312666721
1.7692532776936214 1.5640800556397123
1.7902250615997684 1.5818917282664349
1.8750000000000002 1.6532477653294915
1.8827636897976068 1.6589029768690604
1.892996512117516 1.666666666666667
1.9961923391437748 1.7538076608562256
2.0833333333333335 1.8289580258427718
2.1094767760944557 1.848856557238878
2.142777579573134 1.8750000000000002
2.2226367927226836 1.9440298739439834
2.291666666666667 2.004670943441777
2.3356887741673122 2.039311225832688
2.3902886949413307 2.0833333333333335
2.448646400838709 2.1346869324946245
2.5 2.1804577497667275
2.5615211808638723 2.2301454858027947
2.636213570662358 2.291666666666667
2.6743228605183855 2.3256771394816145
2.708333333333333 2.3563448834690432
2.7870597448604326 2.421273588472901
2.880985046140957 2.5
2.8997389510269134 2.516927715639753
2.9166666666666665 2.53233791778506
3.0123666102624784 2.612633389737521
3.1248909885798284 2.708333333333333
3.124948030423955 2.708385302909378
3.125 2.7084329911861387
3.1256695919747086 2.7090029253080417
3.237747447631285 2.8039192190353814
3.247956209336348 2.8125
3.333333333333333 2.885558633678923
3.3504857863017756 2.899514213698224
3.3716709406678915 2.9166666666666665
3.4631681470758893 2.9951651862574433
3.4933333064412038 3.020833333333333
3.541666666666666 3.062670217580709
3.5758003870700765 3.0908662795965895
3.617363740258045 3.125
3.6883875759958356 3.186612424004164
3.7499999999999996 3.2405365406427213
3.8009341242719903 3.2823992090613423
3.862190381622237 3.333333333333333
3.9134438868413026 3.378222779825363
3.958333333333333 3.417845147199402
4.025920247927059 3.474079752072941
4.106322291183027 3.541666666666666
4.138366190699568 3.5699671426337645
4.166666666666666 3.595133822233838
4.250784354912476 3.66588231175419
4.349888396438921 3.7499999999999996
4.363177084865767 3.7618229151342324
4.375 3.7724062861190464
4.4755464695434295 3.8577868637899027
4.525877320599589 3.900877320599589
4.583333333333333 3.9498897509537154
4.587996888703614 3.9536697779630523
4.5936927542636425 3.958333333333333
4.70049896310377 4.04950103689623
4.71581043005331 4.0625
4.791666666666666 4.127675551087182
4.8129711495493614 4.145362183783971
4.837965948775756 4.166666666666666
4.895833333333333 4.216576159597332
4.925415855513265 4.241250811153401
4.959991329762934 4.270833333333333
5. 4.305465277533016

==> capsing_rem0p3.txt <==
3.9984724828418927 5
3.9802059021130836 4.9781274312202495
3.958333333333333 4.951704631109594
3.887589286386017 4.862410713613983
3.8321948950432803 4.791666666666666
3.7949683757640686 4.746698290902597
3.7499999999999996 4.6918458707232205
3.7023435817347625 4.63098975159857
3.665504633368347 4.583333333333333
3.6097154369722126 4.5152845630277865
3.541666666666666 4.431379610226619
3.5170846223827033 4.399582044283963
3.4983527774602377 4.375
3.4244520004810295 4.283881332852303
3.333333333333333 4.170168925065458
3.3318186567455714 4.168181343254428
3.3306828351398106 4.166666666666666
3.3199943248792665 4.1533276582126
3.239203949381642 4.0524627172850245
3.1648259917218065 3.958333333333333
3.1465858643927076 3.9367474689406254
3.125 3.9109297939021785
3.053961498815058 3.8210385011849417
2.99867788387856 3.7499999999999996
2.9613313672066655 3.7053352994600006
2.9166666666666665 3.6512707401168614
2.868696207004848 3.5896371263284848
2.8320086565292506 3.541666666666666
2.7760570448443014 3.473942955155698
2.708333333333333 3.3908294011699054
2.6834152834322587 3.3582513832344074
2.664736928757116 3.333333333333333
2.5907728160784633 3.2425605172548697
2.5 3.1293594581283752
2.4981321787435826 3.1268678212564174
2.49676451282633 3.125
2.4836765162239756 3.108676516223975
2.4055123346949157 3.011154331971751
2.3311944930458126 2.9166666666666665
2.3128876345350577 2.8954456987982757
2.291666666666667 2.870523354574663
2.220254544985065 2.779745455014935
2.1653230193361503 2.708333333333333
2.1276143965244985 2.664052270142168
2.0833333333333335 2.6112306357907062
2.034969286487792 2.5483640468455415
1.998759510091088 2.5
1.9423224117418818 2.4326775882581186
1.8750000000000002 2.3508086218812076
1.8496785554962918 2.3169881111703754
1.831347224342017 2.291666666666667
1.7570448092758526 2.201288524057481
1.666666666666667 2.0886562915083218
1.6644316602225906 2.0855683397774096
1.6628816908460204 2.0833333333333335
1.6475651325214342 2.064231799188101
1.5718455541073606 1.9698211125593066
1.4981624171291092 1.8750000000000002
1.4792587526448735 1.8540745806884602
1.4583333333333335 1.8305492960104786
1.3866751114605684 1.738324888539432
1.3333303637710712 1.666666666666667
1.294105470358418 1.6225611963082491
1.2500000000000002 1.5718679871630434
1.2015678741373408 1.506765459195993
1.1676841485681821 1.4583333333333335
1.1090925342970126 1.3909074657029878
1.0812857365966093 1.354166666666667
1.041666666666667 1.3074104675189895
1.0168573874716074 1.2748092791950598
0.9986233979132015 1.2500000000000002
0.9707419229741396 1.2167580770258608
0.9375000000000002 1.1761332830706286
0.9246790203515105 1.1586543129818232
0.9156937623137631 1.1458333333333335
0.8333333333333335 1.042999243963347
0.8327853083968895 1.042214691603111
0.83242550695721 1.041666666666667
0.829107572684465 1.0374409060177985
0.7869205633833474 0.9839127699499863
0.7812500000000001 0.9770625569865565
0.7511181257280184 0.9375000000000002
0.7411743577852421 0.9254923088814249
0.7291666666666667 0.9106916394138201
0.7105001157371595 0.8854166666666669
0.6955588710258426 0.8669411289741578
0.6770833333333335 0.8435029378105603
0.6698520167938841 0.8333333333333335
0.6501275641155818 0.8082057692177517
0.6443417665368147 0.8005917665368147
0.6295942757205273 0.7812500000000001
0.6250000000000001 0.7758758561316802
0.6046610926460757 0.7495055740205911
0.5901441886536171 0.7291666666666667
0.5729166666666667 0.7083618452955215
0.5597666492292309 0.6902333507707693
0.5500047962938426 0.6770833333333335
0.5468750000000001 0.6731983886736539
0.5373347241808899 0.660581942485777
0.5304678836831431 0.6510416666666667
0.5208333333333335 0.6387956495488416
0.5149830929608337 0.6308502403724999
0.5109202899954495 0.6250000000000001
0.4947916666666668 0.6039281632788494
0.4927212141172156 0.6010287858827847
0.4814573364840216 0.5856240031506883
0.4720936077916353 0.5729166666666667
0.47050600835607825 0.5711606583105886
0.4687500000000001 0.5691586462575532
0.4483019043076241 0.5412814290257094
0.43440997228695727 0.5208333333333335
0.4261557180096706 0.5113442819903297
0.4166666666666668 0.4999418848254801
0.3963967792483936 0.4687500000000001
0.38200399723498024 0.45132933609835335
0.3645833333333335 0.42882081859588017
0.3575676792714097 0.4166666666666668
0.33793582530314126 0.39123084136352565
0.3351111272850533 0.38719446061838664
0.3190316833713444 0.3645833333333335
0.31569188760870565 0.36139144572462795
0.3125000000000001 0.3583453253720193
0.29327234431793886 0.33172765568206136
0.2812090335481 0.3125000000000001
0.2604166666666668 0.29236144634795636
0.24708750746713595 0.2737458258661976
0.24112966076361136 0.2604166666666668
0.20833333333333345 0.2282756493476964
0.201018197241188 0.2156484694254789
0.19814618821929858 0.20833333333333345
0.17707914157299118 0.18750419176034241
0.1562500000000001 0.16694962067351332
0.15273915817789296 0.15976084182210726
0.15200366932225876 0.1562500000000001
0.12800374593913638 0.13241292072753053
0.10416666666666678 0.10882439406851493
0.10289836691727866 0.1054349664160549
0.10298113593694136 0.10416666666666678
0.05208333333333345 0.0537498619469673
0.051766542360347056 0.05240012430631984
0.051682276843939993 0.05208333333333345
0 0
0.0516822768688914 -0.052083333333333225
0.050573536543681984 -0.05359313012298469
0.05208333333333345 -0.053749861946968014
0.10298113593694122 -0.10416666666666656
0.10289836691727852 -0.10543496641605482
0.10416666666666678 -0.10882439406851518
0.1520036693222586 -0.1562499999999999
0.15273915817789283 -0.15976084182210717
0.1562500000000001 -0.1669496206735135
0.17707914157299107 -0.1875041917603423
0.19814618821929847 -0.20833333333333323
0.2010181972411879 -0.21564846942547877
0.20833333333333345 -0.22827564934769645
0.24112966076361114 -0.2604166666666666
0.24708750746713581 -0.27374582586619756
0.2604166666666668 -0.29236144634795647
0.28120903354809973 -0.3124999999999999
0.29327234431793875 -0.3317276556820613
0.3125000000000001 -0.35834532537201935
0.31569188760870553 -0.36139144572462784
0.31903168337134413 -0.36458333333333326
0.33511112728505255 -0.38719446061838564
0.3379358253031411 -0.3912308413635256
0.3575676792714097 -0.4166666666666666
0.3645833333333335 -0.42882081859588
0.3817507655417654 -0.45158256779156797
0.4166666666666668 -0.502767534397119
0.4260704274117324 -0.5114295725882676
0.4344099722869572 -0.5208333333333333
0.4687500000000001 -0.5691586462575533
0.4704970786925672 -0.5711695879740994
0.48269631549937136 -0.5868629821660377
0.5112640700497768 -0.6249999999999999
0.5148815258717508 -0.6309518074615825
0.5208333333333335 -0.6394089663861527
0.5507301498461922 -0.6770833333333333
0.5596038970378979 -0.6903961029621021
0.5920778579073405 -0.7291666666666665
0.6250000000000001 -0.7788750314450137
0.6499734581037244 -0.808359875229609
0.6719946381199782 -0.8333333333333333
0.7291666666666667 -0.912031827925241
0.7411422104756201 -0.9255244561910465
0.7520319668134466 -0.9374999999999999
0.8294852430992148 -1.0378185764325478
0.8324813315033297 -1.0416666666666665
0.8327780895477005 -1.0422219104522994
0.8333333333333335 -1.043101484681539
0.9245721597907913 -1.1587611735425423
1.0009050313104213 -1.25
1.0167308060718108 -1.2749358605948562
1.041666666666667 -1.3106498829138313
1.1090925342970146 -1.3909074657029856
1.1676841485681821 -1.4583333333333335
1.2015678741373381 -1.5067654591959956
1.2500000000000002 -1.5718679871630596
1.294105470358414 -1.622561196308253
1.3333303637710532 -1.6666666666666667
1.3866751114605675 -1.738324888539433
1.4583333333333335 -1.8305492960104848
1.4792587526448713 -1.8540745806884622
1.4981624171291041 -1.875
1.571845554107381 -1.969821112559286
1.6475651325214722 -2.0642317991881387
1.6628816908460204 -2.0833333333333335
1.6644316602225906 -2.0855683397774096
1.666666666666667 -2.0886562915083218
1.7570448092758526 -2.201288524057481
1.7708333333333335 -2.2191073035777396
1.830125097183946 -2.291666666666667
1.8496785554962918 -2.3169881111703754
1.8750000000000002 -2.3508086218812076
1.9423224117418818 -2.4326775882581186
1.998759510091088 -2.5
2.034969286487792 -2.5483640468455415
2.0833333333333335 -2.6112306357907062
2.1276143965244985 -2.664052270142168
2.1653230193361503 -2.708333333333333
2.220254544985065 -2.779745455014935
2.291666666666667 -2.870523354574663
2.3128876345350577 -2.8954456987982757
2.3311944930458126 -2.9166666666666665
2.4055123346949157 -3.011154331971751
2.4836765162239756 -3.108676516223975
2.49676451282633 -3.125
2.4981321787435826 -3.1268678212564174
2.5 -3.1293594581283752
2.5907728160784633 -3.2425605172548697
2.664736928757116 -3.333333333333333
2.6834152834322587 -3.3582513832344074
2.708333333333333 -3.3908294011699054
2.7760570448443014 -3.473942955155698
2.8320086565292506 -3.541666666666666
2.868696207004848 -3.5896371263284848
2.9166666666666665 -3.6512707401168614
2.9613313672066655 -3.7053352994600006
2.99867788387856 -3.7499999999999996
3.053961498815058 -3.8210385011849417
3.125 -3.9109297939021785
3.1465858643927076 -3.9367474689406254
3.1648259917218065 -3.958333333333333
3.239203949381642 -4.0524627172850245
3.3199943248792665 -4.1533276582126
3.3306828351398106 -4.166666666666666
3.3318186567455714 -4.168181343254428
3.333333333333333 -4.170168925065458
3.4244520004810295 -4.283881332852303
3.4374999999999996 -4.300479780127175
3.497739372702436 -4.375
3.5170846223827033 -4.399582044283963
3.541666666666666 -4.431379610226619
3.6097154369722126 -4.5152845630277865
3.665504633368347 -4.583333333333333
3.7023435817347625 -4.63098975159857
3.7499999999999996 -4.6918458707232205
3.7949683757640686 -4.746698290902597
3.8321948950432803 -4.791666666666666
3.887589286386017 -4.862410713613983
3.958333333333333 -4.951704631109594
3.9802059021130836 -4.9781274312202495
3.9984724828418927 -5

==> capsing_rem0p4.txt <==
2.731184580235297 5.
2.7228228107629264 4.985510522570406
2.708333333333333 4.959618228823725
2.6494662061628507 4.850533793837148
2.618791950166173 4.791666666666666
2.576263174658582 4.715403492008084
2.511082997199263 4.594416330532596
2.504999946451832 4.583333333333333
2.503187810901686 4.580145522431647
2.5 4.574340438045374
2.4487661315583207 4.479166666666666
2.4298025486560966 4.445197451343903
2.3958333333333335 4.382041623748833
2.392120533164402 4.375
2.3565784005250907 4.310088266141576
2.291666666666667 4.19037415578257
2.2835500173400107 4.174783315993322
2.2795033889810425 4.166666666666666
2.2652544106692294 4.140254410669229
2.2102888565052927 4.039711143494707
2.1676263855931333 3.958333333333333
2.137046359819895 3.9046203068467715
2.0833333333333335 3.806319157696466
2.06401454133658 3.7693187919967532
2.0544025375713444 3.7499999999999996
2.019982613547341 3.686649280214007
1.9909740184408555 3.6340259815591445
1.942375830884305 3.541666666666666
1.9177192194497483 3.498947447216918
1.8750000000000002 3.4214944834749694
1.844693174160414 3.363640159172919
1.8296594362697054 3.333333333333333
1.774689857809378 3.233023191142711
1.771931151820183 3.228068848179817
1.7174695586847524 3.125
1.6986762428461153 3.0929904238205514
1.666666666666667 3.0356268439880885
1.6256728348633904 2.9576604984699433
1.6054319164779276 2.9166666666666665
1.5530029002251553 2.821997099774845
1.532392848677138 2.7823928486771377
1.4930734500545688 2.708333333333333
1.4800441319618027 2.686622534704864
1.4583333333333335 2.6482926024909768
1.4070950357977972 2.5512382975355363
1.3819858437512382 2.5
1.33453836670709 2.4154616332929106
1.2917731673799828 2.3334398340466493
1.2694790728939835 2.291666666666667
1.2620388284463708 2.2796278382202964
1.2500000000000002 2.258795452730177
1.1892063208178143 2.1441270125155194
1.1598046126741937 2.0833333333333335
1.116858569645151 2.0081414303548497
1.053704508876715 1.8870378422100482
1.0472465553850225 1.8750000000000002
1.0450598713442794 1.8716067953223878
1.041666666666667 1.8659014556746414
0.9724748412274843 1.7358584921058495
0.9398587267303952 1.666666666666667
0.900538144541355 1.5994618554586455
0.8333333333333335 1.4698885463368914
0.829679407151975 1.4619872595146919
0.8282698601377239 1.4583333333333335
0.8232384735930126 1.4482384735930127
0.7748619148929697 1.354166666666667
0.7578873826782477 1.325445950655086
0.7291666666666667 1.268338759315843
0.7206350843128176 1.2500000000000002
0.7118766612708346 1.232709994604168
0.6879026857313334 1.187097314268667
0.6683357002688433 1.1458333333333335
0.6250000000000001 1.0637977780135037
0.6179771850090126 1.0486894816576546
0.6149414873027326 1.041666666666667
0.6055770013031214 1.0222436679697882
0.583242606844372 0.9792573931556283
0.5729166666666667 0.958329432109511
0.5632137898696057 0.9375000000000002
0.5485989134812264 0.9097344198521073
0.5208333333333335 0.8534586140728604
0.5147107926694277 0.8394558739972393
0.512576306368595 0.8333333333333335
0.5053322879592979 0.8178322879592979
0.4874722393476911 0.7812500000000001
0.48094429989079573 0.7690557001092045
0.4687500000000001 0.7439228204613605
0.46238770837163223 0.7291666666666667
0.4566902705216228 0.7171069371882894
0.4474232341767401 0.6984100991565935
0.4381024069824093 0.6770833333333335
0.4306258050799409 0.6631241949200594
0.4166666666666668 0.6336184691634098
0.41408356587045425 0.6275831007962126
0.4131591989420379 0.6250000000000001
0.4107892124425994 0.6191225457759327
0.3893162964586652 0.5729166666666667
0.3805824395361044 0.5569175604638958
0.3645833333333335 0.5226972949602691
0.3638709416863007 0.5208333333333335
0.34604153401781224 0.48729179931552136
0.3398595398674006 0.4687500000000001
0.31276310471511787 0.41692977138178455
0.3126112346649426 0.4166666666666668
0.3125627799245685 0.4166038867420984
0.3125000000000001 0.41651417673519275
0.29443039221295964 0.38265294112037396
0.28690461147064933 0.3645833333333335
0.27594795369762826 0.349052046302372
0.2604166666666668 0.32342396065908197
0.25607452874454933 0.3125000000000001
0.236154216244015 0.2846791170893186
0.2253094241527695 0.2604166666666668
0.20833333333333345 0.24377977858229616
0.19533105361857045 0.22133561304809646
0.1902262046895088 0.20833333333333345
0.17314163639151117 0.1914416969418224
0.1562500000000001 0.17477272670291472
0.15017218046299213 0.16232781953700812
0.14889893354315728 0.1562500000000001
0.12645666253553473 0.13396000413113218
0.10416666666666678 0.11190242921718738
0.10206021756441613 0.10627311576891743
0.10219768406415072 0.10416666666666678
0.05208333333333345 0.05452590998946114
0.05161902313238148 0.05254764353428541
0.0514955179122439 0.05208333333333345
0 0
0.05149551794881446 -0.052083333333333225
0.04987047340177948 -0.05429619326488719
0.05208333333333345 -0.05452590998946185
0.1021976840641506 -0.10416666666666656
0.10206021756441601 -0.10627311576891733
0.10416666666666678 -0.11190242921718763
0.1488989335431571 -0.1562499999999999
0.150172180462992 -0.162327819537008
0.1562500000000001 -0.1747727267029148
0.17314163639151106 -0.19144169694182228
0.19022620468950868 -0.20833333333333323
0.19533105361857034 -0.22133561304809635
0.20833333333333345 -0.24377977858229619
0.22530942415276928 -0.2604166666666666
0.2361542162440149 -0.2846791170893185
0.25607452874454917 -0.3124999999999999
0.2604166666666668 -0.3234239606590822
0.2759479536976281 -0.34905204630237197
0.2869046114706491 -0.36458333333333326
0.3125000000000001 -0.41651417673519264
0.31256277992456843 -0.41660388674209825
0.31261123466494256 -0.4166666666666666
0.31276310471511765 -0.4169297713817841
0.3398595398674004 -0.4687499999999999
0.346041534017812 -0.48729179931552136
0.3638709416863008 -0.5208333333333333
0.3645833333333335 -0.5226972949602685
0.3805824395361041 -0.5569175604638958
0.38931629645866506 -0.5729166666666665
0.3973349083101409 -0.5922484250231924
0.4101845304211398 -0.6185178637544729
0.4131591989420385 -0.6249999999999999
0.4140835658704547 -0.627583100796212
0.4166666666666668 -0.6336184691634084
0.4381024069824088 -0.6770833333333333
0.4474232341767395 -0.6984100991565939
0.4566902705216211 -0.7171069371882874
0.46238770837163146 -0.7291666666666665
0.4687500000000001 -0.7439228204613625
0.4806661946498672 -0.7693338053501327
0.5053322879592967 -0.8178322879592965
0.512576306368595 -0.8333333333333333
0.5147107926694275 -0.8394558739972392
0.5208333333333335 -0.8534586140728601
0.5476851691487037 -0.9106481641846297
0.5644322661495416 -0.9374999999999999
0.6073293187331669 -1.0239959853998333
0.615153137565341 -1.0416666666666665
0.6177220265631496 -1.0489446401035172
0.6250000000000001 -1.06589240145596
0.6868319889344191 -1.188168011065581
0.7243596487628279 -1.25
0.7578873826782506 -1.3254459506550829
0.8232384735930135 -1.4482384735930136
0.8282698601377239 -1.4583333333333335
0.8296794071519755 -1.4619872595146914
0.8333333333333335 -1.4698885463368925
0.9005381445413507 -1.5994618554586495
0.9398587267303743 -1.6666666666666667
0.9724748412274777 -1.735858492105856
1.041666666666667 -1.8659014556746427
1.0450598713442796 -1.8716067953223874
1.0472465553850223 -1.875
1.0537045088767314 -1.8870378422100644
1.1168585696451812 -2.008141430354819
1.1598046126741937 -2.0833333333333335
1.1892063208178143 -2.1441270125155194
1.2500000000000002 -2.258795452730177
1.2620388284463708 -2.2796278382202964
1.269076337624356 -2.291666666666667
1.2917731673799828 -2.3334398340466493
1.33453836670709 -2.4154616332929106
1.3819858437512382 -2.5
1.4070950357977972 -2.5512382975355363
1.4583333333333335 -2.6482926024909768
1.4800441319618027 -2.686622534704864
1.4930734500545688 -2.708333333333333
1.532392848677138 -2.7823928486771377
1.5530029002251553 -2.821997099774845
1.6054319164779276 -2.9166666666666665
1.6256728348633904 -2.9576604984699433
1.666666666666667 -3.0356268439880885
1.6986762428461153 -3.0929904238205514
1.7167388948527782 -3.125
1.7708333333333335 -3.226076556868071
1.771931151820183 -3.228068848179817
1.774689857809378 -3.233023191142711
1.8296594362697054 -3.333333333333333
1.844693174160414 -3.363640159172919
1.8750000000000002 -3.4214944834749694
1.9177192194497483 -3.498947447216918
1.942375830884305 -3.541666666666666
1.9909740184408555 -3.6340259815591445
2.019982613547341 -3.686649280214007
2.0544025375713444 -3.7499999999999996
2.06401454133658 -3.7693187919967532
2.0833333333333335 -3.806319157696466
2.137046359819895 -3.9046203068467715
2.166698238531131 -3.958333333333333
2.1875 -3.9976197190795144
2.2102888565052927 -4.039711143494707
2.2652544106692294 -4.140254410669229
2.2795033889810425 -4.166666666666666
2.2835500173400107 -4.174783315993322
2.291666666666667 -4.19037415578257
2.3565784005250907 -4.310088266141576
2.393120116180804 -4.375
2.4298025486560966 -4.445197451343903
2.5 -4.574503952920654
2.503187810901686 -4.580145522431647
2.504999946451832 -4.583333333333333
2.511082997199263 -4.594416330532596
2.576263174658582 -4.715403492008084
2.618791950166173 -4.791666666666666
2.6494662061628507 -4.850533793837148
2.708333333333333 -4.959618228823725
2.7228228107629264 -4.985510522570406
2.731184580235297 -5

==> capsing_rem0p5.txt <==
1.6854717554488627 -5.
1.680571589192757 -4.98609507747391
1.666666666666667 -4.943590949063835
1.6511552517679422 -4.895833333333333
1.6287502276888357 -4.829583105644497
1.6169156574824848 -4.791666666666666
1.5929182487948317 -4.717918248794831
1.577365341717118 -4.672634658282882
1.5486944410474721 -4.583333333333333
1.52561214694696 -4.516054519719707
1.4910011095661915 -4.4076677762328575
1.480042780741873 -4.375
1.474294358855378 -4.359038974477955
1.4583333333333335 -4.3114273756488535
1.4226271923469247 -4.2023728076530755
1.4118174624833306 -4.166666666666666
1.3894184999981778 -4.097751833331511
1.3713893944519135 -4.045277272214753
1.3437810129751109 -3.958333333333333
1.319832404104663 -3.88850092922867
1.2882488688770388 -3.788248868877038
1.2753396535980064 -3.7499999999999996
1.2686912869417075 -3.7313087130582923
1.2500000000000002 -3.6752550317450514
1.2172778634811832 -3.5743888031854834
1.2076169127548317 -3.541666666666666
1.1875963379493868 -3.479263004616053
1.1662554563802061 -3.417077876953127
1.140122808035883 -3.333333333333333
1.1150330183229602 -3.25996698167704
1.0876015587636165 -3.1709348920969496
1.0723958502518782 -3.125
1.064159036588742 -3.102507630077925
1.041666666666667 -3.0343210924144306
1.0131971161241684 -2.945136217209165
1.005126225011949 -2.9166666666666665
0.9884580793991999 -2.8634580793991997
0.9625126295043406 -2.7874873704956595
0.9385518759930577 -2.708333333333333
0.9119172715295221 -2.6297493951371447
0.8904371554482848 -2.5571038221149514
0.8715600372558054 -2.5
0.8614805725913912 -2.4718527607419425
0.8333333333333335 -2.3844319827416682
0.8114217013688894 -2.313578298631111
0.8056580508128914 -2.291666666666667
0.7939247378956901 -2.2522580712290234
0.7613178115655569 -2.15534885510111
0.740814250362759 -2.0833333333333335
0.7120857645252087 -1.996247568808125
0.6994721382352805 -1.9494721382352804
0.6763201132295791 -1.875
0.6624414214992382 -1.837558578500762
0.6250000000000001 -1.7134396976830633
0.614577428602774 -1.6770892380638929
0.6122720338313978 -1.6666666666666667
0.6078423529222235 -1.6495090195888902
0.5655801556677854 -1.5177531776655482
0.5511665996536231 -1.4583333333333335
0.5202280572595821 -1.3547719427404181
0.5199279137126556 -1.3532612470459888
0.49080296295213716 -1.25
0.47211162994055605 -1.1945550367261106
0.46215040498426946 -1.1458333333333333
0.44276067254032603 -1.0677606725403257
0.4341389462879503 -1.0416666666666665
0.42970068222666646 -1.0286326511066668
0.4166666666666668 -0.9787732113039431
0.4084364624623649 -0.9457302042043018
0.406974157242199 -0.9374999999999999
0.4039133309385525 -0.9247466642718856
0.3982124864735524 -0.9038708468597809
0.39398982275569966 -0.8854166666666665
0.38796926338235266 -0.8620307366176473
0.3865756834524937 -0.8553256834524935
0.3812269521012024 -0.8333333333333333
0.3775909998737391 -0.8203256667929276
0.3700344390515871 -0.7867011057182535
0.36860927965422063 -0.7812499999999999
0.3676614135033627 -0.7781719198299707
0.3645833333333335 -0.7657320966745358
0.3563271822154513 -0.7291666666666665
0.3467021298130998 -0.6949645368535668
0.3398325865036311 -0.6523325865036309
0.33294472988061485 -0.6249999999999999
0.3268250627055965 -0.6106749372944035
0.3125000000000001 -0.5539221103003531
0.30664872528385684 -0.5266846080494766
0.30630756790682356 -0.5208333333333333
0.3053345065239995 -0.5136678398573327
0.2925566212287099 -0.4687499999999999
0.28264123592325885 -0.44652543074340784
0.2766785426965275 -0.4166666666666666
0.27132495753175206 -0.4057583758015813
0.2604166666666668 -0.37606048090015687
0.25778724803645275 -0.3672127519635473
0.2573815361453115 -0.36458333333333326
0.25559973366533006 -0.3597664003319965
0.24255528234460433 -0.33036138432206236
0.2373127807997942 -0.3124999999999999
0.22522092502089397 -0.2956124083124394
0.2094891875419274 -0.2604166666666666
0.20833333333333345 -0.2592839078168959
0.18964390999595282 -0.22702275667071387
0.1823062211597189 -0.20833333333333323
0.16920413121003108 -0.1953792021233023
0.1562500000000001 -0.1825958327323161
0.14760520274809114 -0.16489479725190886
0.14579419776405564 -0.1562499999999999
0.10416666666666678 -0.11498046436586004
0.1012220682115535 -0.10711126512177985
0.10141423219135998 -0.10416666666666656
0.05208333333333345 -0.05530195803195567
0.04916741025987698 -0.05499925640678969
0.05130875902873753 -0.052083333333333225
0 0
0.0513087589805478 0.05208333333333345
0.051471503904415905 0.05269516276225099
0.05208333333333345 0.055301958031954986
0.10141423219136009 0.10416666666666678
0.1012220682115536 0.10711126512177996
0.10416666666666678 0.11498046436585985
0.12490957913193307 0.13550708753473384
0.14579419776405578 0.1562500000000001
0.14760520274809127 0.16489479725190898
0.1562500000000001 0.18259583273231608
0.16920413121003117 0.1953792021233024
0.18230622115971898 0.20833333333333345
0.18964390999595288 0.22702275667071403
0.20833333333333345 0.2592839078168959
0.20948918754192766 0.2604166666666668
0.22522092502089408 0.2956124083124395
0.23731278079979437 0.3125000000000001
0.24255528234460444 0.33036138432206247
0.25559973366533034 0.359766400331997
0.2573815361453117 0.3645833333333335
0.2577872480364529 0.36721275196354736
0.2604166666666668 0.3760604809001564
0.2713249575317521 0.4057583758015815
0.27667854269652764 0.4166666666666668
0.28321294576189004 0.43946294576189004
0.28437779492400644 0.4447888717426605
0.2864583333333335 0.45176396541198066
0.2918725316461526 0.4687500000000001
0.29589627192305185 0.48535372807694843
0.3043899738806771 0.5127233072140105
0.3063075679068239 0.5208333333333335
0.3070889185745333 0.5262444147588002
0.3125000000000001 0.5459491566054162
0.3127658688171249 0.5468750000000001
0.31764513713796505 0.5677715295287018
0.31934609987238605 0.5729166666666667
0.32198802411770777 0.5824046907843744
0.32768733375569853 0.6098126662443017
0.3318469628462176 0.6250000000000001
0.33778834616985415 0.6502883461698541
0.33800599954358695 0.6515773337897466
0.3385416666666668 0.6538728827312225
0.34407305241412217 0.6770833333333335
0.3476128657499972 0.6940538009166697
0.3540973567858214 0.7186806901191546
0.35632718221545134 0.7291666666666667
0.35757025904096695 0.7361797409590333
0.3645833333333335 0.7657320966745358
0.36753691095470464 0.778296422378629
0.36860927965422063 0.7812500000000001
0.37035312686405986 0.7870197935307265
0.38122695210120294 0.8333333333333335
0.38709810288939106 0.8629018971106093
0.40451548161501966 0.9253488149483531
0.4070085368618779 0.9375000000000002
0.4166666666666668 0.9787732113039447
0.4290192692759866 1.0293140640573473
0.43413894628794963 1.041666666666667
0.44276067254032403 1.0677606725403241
0.46215040498426957 1.1458333333333335
0.47211162994055345 1.1945550367261135
0.49080296295214315 1.2500000000000002
0.5199279137126563 1.3532612470459897
0.5202280572595827 1.3547719427404177
0.5511665996536231 1.4583333333333335
0.5655801556677834 1.5177531776655502
0.6078423529222396 1.6495090195889064
0.6122720338314118 1.666666666666667
0.6145774286027853 1.6770892380638818
0.6250000000000001 1.713439697683053
0.6624414214992164 1.837558578500784
0.6763201132295545 1.8750000000000002
0.6994721382352186 1.9494721382352187
0.71208576452518 1.9962475688081536
0.740814250362759 2.0833333333333335
0.7613178115655569 2.15534885510111
0.7939247378956901 2.2522580712290234
0.8055241725302468 2.291666666666667
0.8114217013688894 2.313578298631111
0.8333333333333335 2.3806649015738834
0.8383554556585381 2.3958333333333335
0.8614805725913912 2.4718527607419425
0.8715600372558054 2.5
0.8904371554482848 2.5571038221149514
0.9119172715295221 2.6297493951371447
0.9385518759930577 2.708333333333333
0.9625126295043406 2.7874873704956595
0.9884580793991999 2.8634580793991997
1.005126225011949 2.9166666666666665
1.0131971161241684 2.945136217209165
1.041666666666667 3.0343210924144306
1.064159036588742 3.102507630077925
1.0723958502518782 3.125
1.0876015587636165 3.1709348920969496
1.1150330183229602 3.25996698167704
1.140122808035883 3.333333333333333
1.1662554563802061 3.417077876953127
1.1875963379493868 3.479263004616053
1.2074448738031456 3.541666666666666
1.2172778634811832 3.5743888031854834
1.2413007412316004 3.645833333333333
1.2500000000000002 3.6731572996842514
1.2686912869417075 3.7313087130582923
1.2753396535980064 3.7499999999999996
1.2882488688770388 3.788248868877038
1.319832404104663 3.88850092922867
1.3437810129751109 3.958333333333333
1.3713893944519135 4.045277272214753
1.3894184999981778 4.097751833331511
1.4118174624833306 4.166666666666666
1.4226271923469247 4.2023728076530755
1.4583333333333335 4.3114273756488535
1.474294358855378 4.359038974477955
1.480042780741873 4.375
1.4910011095661915 4.4076677762328575
1.52561214694696 4.516054519719707
1.5486944410474721 4.583333333333333
1.577365341717118 4.672634658282882
1.5929182487948317 4.717918248794831
1.6169156574824848 4.791666666666666
1.6287502276888357 4.829583105644497
1.6511552517679422 4.895833333333333
1.666666666666667 4.943590949063835
1.680571589192757 4.98609507747391
1.6854717554488627 5

==> capsing_rem0p6.txt <==
0.7065782337724915 5.
0.6968580496528072 4.928141950347193
0.6883587881964324 4.855025454863099
0.6794599058730388 4.791666666666666
0.672726707260365 4.743939959406301
0.6571886896459893 4.615522022979322
0.6524875777403462 4.583333333333333
0.6489560305555431 4.55937730277779
0.6257945536877048 4.3757945536877045
0.6256736901217953 4.375
0.6255836017534524 4.374416398246548
0.6250000000000001 4.369988648398237
0.6013120389633508 4.190354627703315
0.5986810359839677 4.166666666666666
0.5955088781677305 4.137175544834396
0.5774039852876696 4.0059293480456635
0.5718907640790426 3.958333333333333
0.5651358234848965 3.8984691568182295
0.5539408374191169 3.8210591625808825
0.5456888743899264 3.7499999999999996
0.5346150196951603 3.65961501969516
0.5309785529760501 3.6356881136906165
0.5190658390210147 3.541666666666666
0.5076756567771283 3.4506576765562045
0.5048265570623085 3.421493223728975
0.4934328235118063 3.333333333333333
0.4841683649776377 3.265831635022362
0.4757785267595073 3.1841118600928406
0.46751316986932395 3.125
0.4612450756509177 3.080421591015749
0.4467885618803378 2.9467885618803376
0.4424461073483188 2.9166666666666665
0.43899812214725886 2.8943352111860743
0.417869467112847 2.709536133779513
0.4176818149633585 2.708333333333333
0.4175412805312379 2.707458719468762
0.4166666666666668 2.700245426125688
0.3949504914750667 2.5217161751916
0.39305186262363845 2.5
0.39114286355426264 2.4744761968875957
0.37313247969335234 2.3352008536399813
0.36915759652375174 2.291666666666667
0.36511886246750663 2.2401188624675066
0.35235292973934207 2.1476470702606583
0.3462229231257415 2.0833333333333335
0.3399279753660892 2.006594642032756
0.33285043919898405 1.958816227467683
0.3245228989643563 1.8750000000000002
0.3158815204617055 1.7742148537950388
0.3149487222024963 1.7683846111308372
0.3044476187101043 1.666666666666667
0.29656622394664645 1.5784337760533538
0.2959024858982199 1.54590248589822
0.286565321680161 1.4583333333333335
0.2799332967739301 1.3867333698927369
0.27947358923523247 1.3211402559018992
0.27252806051166867 1.2500000000000002
0.27089275865381335 1.2083927586538135
0.26894335056343 1.1893899827699037
0.2665451196267046 1.1458333333333335
0.26767178543597436 1.1010051187693077
0.26182229062857526 1.041666666666667
0.2607051653161487 0.9898718319828155
0.26065002372100143 0.9893499762789989
0.25856380970874887 0.9375000000000002
0.25810375086349224 0.8877295824698413
0.25841160738416513 0.8834116073841651
0.25762772307064574 0.8333333333333335
0.25706418931754194 0.784602477349125
0.2573715388032294 0.7812500000000001
0.25770520841686156 0.7785385417501949
0.25738033151464057 0.7291666666666667
0.2575955981212515 0.7263455981212514
0.2572999797459458 0.6802000202540545
0.2574665578854336 0.6770833333333335
0.25769176373722136 0.6743584304038881
0.2571241530256796 0.6282925136409874
0.2573146942231529 0.6250000000000001
0.2575409845252512 0.6221243178585846
0.2562395737189607 0.5770937596143728
0.25648036663234114 0.5729166666666667
0.25667712523452085 0.5691771252345208
0.25411110622623456 0.5271388937737657
0.2543376007083471 0.5208333333333335
0.25439354531302827 0.514810211979695
0.25031362076724595 0.478853045899421
0.25030385935351673 0.4687500000000001
0.24952152664567914 0.4578548599790125
0.24467490538951858 0.432408427943815
0.24317135161749823 0.4166666666666668
0.239670549640633 0.395920549640633
0.23724412499091369 0.38775587500908654
0.23366866705592013 0.3645833333333335
0.22682757445782054 0.34608909220884637
0.22279596534807367 0.32696263201474035
0.2185510328550394 0.3125000000000001
0.21428763379777313 0.30654569953556043
0.20833333333333345 0.2932244741395788
0.19878757608411185 0.2604166666666668
0.18854273416686787 0.24062606750020119
0.18395676637333533 0.23270990029333158
0.1743862376299292 0.20833333333333345
0.16526662602855116 0.1993167073047824
0.1562500000000001 0.19041893876171748
0.14503822503319042 0.1674617749668098
0.1426894619849543 0.1562500000000001
0.12336249572833141 0.1370541709383355
0.10416666666666678 0.11805849951453229
0.10038391885869108 0.10794941447464249
0.10063078031856948 0.10416666666666678
0.05208333333333345 0.05607800607444883
0.05132398467645032 0.05284268199021657
0.051122000048851694 0.05208333333333345
0 0
0.05112200010866059 -0.052083333333333225
0.04846434711797448 -0.05570231954869219
0.05208333333333345 -0.05607800607444951
0.10063078031856934 -0.10416666666666656
0.10038391885869097 -0.10794941447464237
0.10416666666666678 -0.11805849951453247
0.14268946198495416 -0.1562499999999999
0.1450382250331903 -0.1674617749668097
0.1562500000000001 -0.19041893876171745
0.1652666260285511 -0.19931670730478226
0.1743862376299291 -0.20833333333333323
0.18395676637333527 -0.2327099002933314
0.18854273416686762 -0.2406260675002007
0.19878757608411174 -0.2604166666666666
0.20833333333333345 -0.29322447413957897
0.21428763379777305 -0.3065456995355603
0.21855103285503927 -0.3124999999999999
0.22279596534807347 -0.32696263201473996
0.22682757445782042 -0.34608909220884626
0.23366866705592 -0.36458333333333326
0.23724412499091363 -0.38775587500908637
0.2396705496406329 -0.39592054964063267
0.243171351617498 -0.4166666666666666
0.2446749053895185 -0.4324084279438149
0.24952152664567911 -0.4578548599790122
0.2503038593535168 -0.4687499999999999
0.250313620767246 -0.4788530458994207
0.25439354531302844 -0.5148102119796949
0.25433760070834727 -0.5208333333333333
0.2541111062262347 -0.5271388937737653
0.2566771252345211 -0.5691771252345208
0.2564641586325318 -0.5729166666666665
0.25579117330691287 -0.5775421600264204
0.25731469422315323 -0.6249999999999999
0.25712415302567987 -0.6282925136409868
0.2576917637372224 -0.6743584304038889
0.2574665578854349 -0.6770833333333333
0.25729997974594715 -0.6802000202540529
0.2575955981212502 -0.72634559812125
0.25738033151463907 -0.7291666666666665
0.2577052084168608 -0.7785385417501939
0.2573715388032285 -0.7812499999999999
0.25706418931754094 -0.7846024773491258
0.2576277230706445 -0.8333333333333333
0.25841160738416147 -0.8834116073841612
0.258103750863488 -0.8877295824698453
0.25856380970874693 -0.9374999999999999
0.2606500237210051 -0.9893499762789949
0.26070516531615323 -0.9898718319828197
0.26182229062857637 -1.0416666666666665
0.2641739877502791 -1.0899926789163876
0.26504395446593004 -1.0983772877992632
0.26654511962669625 -1.1458333333333333
0.26894335056342894 -1.1893899827699044
0.2708927586538139 -1.2083927586538137
0.2725280605116661 -1.25
0.27947358923523197 -1.3211402559018985
0.27993329677393175 -1.386733369892735
0.28751733359348036 -1.4583333333333335
0.2959024858982058 -1.5459024858982056
0.2965662239466317 -1.5784337760533684
0.30444761871010273 -1.6666666666666667
0.3149487222024964 -1.7683846111308372
0.3158815204617045 -1.7742148537950377
0.32452289896437075 -1.875
0.33285043919905455 -1.9588162274676124
0.3399279753661823 -2.006594642032849
0.3462229231257415 -2.0833333333333335
0.35235292973934207 -2.1476470702606583
0.36511886246750663 -2.2401188624675066
0.36915759652375174 -2.291666666666667
0.37313247969335234 -2.3352008536399813
0.39114286355426264 -2.4744761968875957
0.39305186262363845 -2.5
0.3949504914750667 -2.5217161751916
0.4166666666666668 -2.700245426125688
0.4175412805312379 -2.707458719468762
0.41768539364248963 -2.708333333333333
0.417869467112847 -2.709536133779513
0.43899812214725886 -2.8943352111860743
0.4424461073483188 -2.9166666666666665
0.4467885618803378 -2.9467885618803376
0.4612450756509177 -3.080421591015749
0.46751316986932395 -3.125
0.4757785267595073 -3.1841118600928406
0.4841683649776377 -3.265831635022362
0.4934328235118063 -3.333333333333333
0.5048265570623085 -3.421493223728975
0.5076756567771283 -3.4506576765562045
0.5190658390210147 -3.541666666666666
0.5309785529760501 -3.6356881136906165
0.5346150196951603 -3.65961501969516
0.5456888743899264 -3.7499999999999996
0.5539408374191169 -3.8210591625808825
0.5651358234848965 -3.8984691568182295
0.5718907640790426 -3.958333333333333
0.5774039852876696 -4.0059293480456635
0.5955088781677305 -4.137175544834396
0.5986810359839677 -4.166666666666666
0.6013120389633508 -4.190354627703315
0.6250000000000001 -4.369988648398237
0.6255836017534524 -4.374416398246548
0.6256736901217953 -4.375
0.6257945536877048 -4.3757945536877045
0.6489560305555431 -4.55937730277779
0.6524875777403462 -4.583333333333333
0.6571886896459893 -4.615522022979322
0.672726707260365 -4.743939959406301
0.6794599058730388 -4.791666666666666
0.6883587881964324 -4.855025454863099
0.6968580496528072 -4.928141950347193
0.706807182862409 -5

==> capsing_rem0p7.txt <==
-0.33248800430773384 -5.
-0.3244741447525528 -4.907807478085886
-0.32234379794415796 -4.885989535389175
-0.31599373604455033 -4.791666666666666
-0.30696454658881767 -4.6930354534111824
-0.30626081736261423 -4.681260817362614
-0.2983426979449605 -4.583333333333333
-0.29130212434390423 -4.500364542322762
-0.2884347497749215 -4.455101416441588
-0.28244651525767306 -4.375
-0.27556314393556114 -4.307770189397772
-0.2702268357283663 -4.2285601690617
-0.26463548174546825 -4.166666666666666
-0.2597375581593676 -4.115262441840632
-0.25156136326033046 -4.001561363260331
-0.24793047149916372 -3.958333333333333
-0.2438133798922235 -3.922853286774443
-0.2323411271084255 -3.774007793775092
-0.229886025369211 -3.7499999999999996
-0.22777614023216156 -3.730557193101171
-0.21243921297443882 -3.545772546307772
-0.21204604413744524 -3.541666666666666
-0.21160812883144947 -3.53839187116855
-0.20833333333333323 -3.5019467305686645
-0.1948772274693701 -3.346789439197296
-0.1942867287815817 -3.333333333333333
-0.19312747651117051 -3.31812747651117
-0.1778209474047277 -3.1555123859286054
-0.17634501878967504 -3.125
-0.17341101813120988 -3.0900776847978766
-0.16050029437542246 -2.9644997056245774
-0.1579307526312033 -2.9166666666666665
-0.15274052322039855 -2.861073856553732
-0.14286805905256286 -2.7737986076141037
-0.13892876265430876 -2.708333333333333
-0.13080668311937627 -2.6308066831193764
-0.12486457433319485 -2.583468759000138
-0.11918173091725642 -2.5
-0.10714797803304944 -2.3988146446997165
-0.10641253176311379 -2.3935874682368863
-0.09846796611483898 -2.291666666666667
-0.08661153285794239 -2.2050551338087243
-0.08407234590253787 -2.167405679235871
-0.07646260526061155 -2.0833333333333335
-0.0659010943690508 -2.0174322389642825
-0.05897119604393913 -1.9339711960439392
-0.05266489944465835 -1.875
-0.04419576147517108 -1.8308042385248289
-0.030140638365679484 -1.6968073050323464
-0.026248873565146352 -1.6666666666666667
-0.021247328253074904 -1.6454193384135918
0 -1.4904409848475635
0.003546321067589801 -1.4618796544009232
0.003639365943754701 -1.4583333333333335
0.004092364358407559 -1.454240968974926
0.032327723074139114 -1.282327723074139
0.03536093301091081 -1.25
0.04062169122970034 -1.2093783087702998
0.05349888176615227 -1.1458333333333333
0.06416208441638695 -1.1058287510830533
0.07394541432158448 -1.0416666666666665
0.08082471437450783 -1.0183247143745076
0.09583677772163526 -0.9458298889450314
0.0977602953289116 -0.9374999999999999
0.09953468106013512 -0.9328680143934682
0.10416666666666678 -0.9165050847380747
0.12257713338093168 -0.8333333333333333
0.1292510126573555 -0.8082489873426445
0.13729733919291354 -0.7812499999999999
0.14215175959280174 -0.7671517595928016
0.15074742066491548 -0.7346692460017512
0.15235464252200057 -0.7291666666666665
0.1562500000000001 -0.7176961925262093
0.16567972697668074 -0.6865130603100139
0.16695339581775756 -0.6770833333333333
0.16924787729653312 -0.6640854560368002
0.18105008650062332 -0.6249999999999999
0.18898946963481145 -0.6056561363014779
0.19403983349211154 -0.5729166666666665
0.20235824765369423 -0.5268084190129725
0.20448028404370047 -0.5208333333333333
0.20569763590208218 -0.518197635902082
0.20833333333333345 -0.49366747137846295
0.2110336446833393 -0.4687499999999999
0.21085273722677636 -0.466230596106557
0.21346243837089982 -0.42179577170423294
0.2130016138294112 -0.4166666666666666
0.21236212381320005 -0.4126378761868
0.2102518141556586 -0.3665018141556584
0.2099557979665285 -0.36458333333333326
0.20833333333333345 -0.3577801988445183
0.2006185983606278 -0.3202147349727056
0.2017688967290151 -0.3124999999999999
0.20171910465554949 -0.30588577132221595
0.18848941730933802 -0.2604166666666666
0.1756220840659784 -0.24104458260068828
0.16646625410013932 -0.20833333333333323
0.1613291208470711 -0.20325421248626224
0.1562500000000001 -0.19824204479111876
0.14247124731828947 -0.17002875268171055
0.1395847262058527 -0.1562499999999999
0.10416666666666678 -0.1211365346632049
0.09954576950582844 -0.1087875638275049
0.09984732844577872 -0.10416666666666656
0.05208333333333345 -0.05685405411694333
0.04776128397607199 -0.05640538269059468
0.05093524118858366 -0.052083333333333225
0 0
0.0509352411171556 0.05208333333333345
0.05117646544848475 0.05299020121818214
0.05208333333333345 0.05685405411694267
0.09984732844577884 0.10416666666666678
0.09954576950582855 0.10878756382750501
0.10416666666666678 0.12113653466320476
0.12181541232472975 0.13860125434193715
0.13958472620585283 0.1562500000000001
0.14247124731828956 0.17002875268171067
0.1562500000000001 0.19824204479111884
0.16132912084707116 0.2032542124862624
0.16646625410013938 0.20833333333333345
0.17562208406597846 0.24104458260068845
0.1884894173093381 0.2604166666666668
0.2017191046555496 0.3058857713222163
0.20176889672901518 0.3125000000000001
0.2006185983606279 0.3202147349727057
0.20833333333333345 0.3577801988445182
0.20995579796652855 0.3645833333333335
0.2102518141556587 0.3665018141556587
0.21236212381320022 0.41263787618680003
0.21300161382941143 0.4166666666666668
0.21346243837089998 0.4217957717042333
0.21085273722677617 0.46623059610655737
0.21103364468333907 0.4687500000000001
0.20833333333333345 0.4936674713784621
0.20569763590208218 0.5181976359020822
0.20448028404370044 0.5208333333333335
0.20325396534295365 0.5259127013237133
0.19754530176330012 0.5621286350966335
0.19403983349211165 0.5729166666666667
0.18959264467803766 0.5916573553219626
0.1874899095970601 0.6041565762637268
0.1822916666666668 0.6231119441108519
0.18174488220738105 0.6250000000000001
0.1766167478434635 0.6453667478434635
0.17103280167002147 0.662300531663312
0.16723424532017303 0.6770833333333335
0.16523588683013507 0.6860692201634684
0.1562500000000001 0.7176961925262103
0.15235464252200048 0.7291666666666667
0.1507474206649148 0.7346692460017521
0.14215175959280157 0.7671517595928016
0.13729733919291504 0.7812500000000001
0.1292510126573576 0.8082489873426426
0.1225771333809329 0.8333333333333335
0.10416666666666678 0.9165050847380699
0.09953468106013365 0.9328680143934671
0.0980504356890062 0.9375000000000002
0.0958367777216334 0.9458298889450336
0.08082471437450894 1.018324714374509
0.07394541432158462 1.041666666666667
0.06416208441638978 1.1058287510830564
0.05349888176615532 1.1458333333333335
0.04062169122969944 1.209378308770301
0.035360933010908674 1.2500000000000002
0.03232772307413197 1.2823277230741321
0.004092364358406805 1.4542409689749267
0.003760960992708863 1.4583333333333335
0.003546321067590025 1.4618796544009234
0 1.4904409848475704
-0.02124732825306941 1.6454193384135973
-0.026248873565139275 1.666666666666667
-0.03014063836567396 1.696807305032341
-0.04419576147516655 1.8308042385248335
-0.052664899444643365 1.8750000000000002
-0.058971196043944685 1.933971196043945
-0.06590109436906036 2.017432238964273
-0.07646260526061155 2.0833333333333335
-0.08407234590253787 2.167405679235871
-0.08661153285794239 2.2050551338087243
-0.09846796611483898 2.291666666666667
-0.10641253176311379 2.3935874682368863
-0.10714797803304944 2.3988146446997165
-0.11918173091725642 2.5
-0.12486457433319485 2.583468759000138
-0.13080668311937627 2.6308066831193764
-0.13892876265430876 2.708333333333333
-0.14286805905256286 2.7737986076141037
-0.15274052322039855 2.861073856553732
-0.1579307526312033 2.9166666666666665
-0.16050029437542246 2.9644997056245774
-0.17341101813120988 3.0900776847978766
-0.17634501878967504 3.125
-0.1778209474047277 3.1555123859286054
-0.19312747651117051 3.31812747651117
-0.1942867287815817 3.333333333333333
-0.1948772274693701 3.346789439197296
-0.20833333333333323 3.5019467305686645
-0.21160812883144947 3.53839187116855
-0.21204604413744524 3.541666666666666
-0.21243921297443882 3.545772546307772
-0.22777614023216156 3.730557193101171
-0.229886025369211 3.7499999999999996
-0.2323411271084255 3.774007793775092
-0.2438133798922235 3.922853286774443
-0.24793047149916372 3.958333333333333
-0.25156136326033046 4.001561363260331
-0.2597375581593676 4.115262441840632
-0.26463548174546825 4.166666666666666
-0.2702268357283663 4.2285601690617
-0.27556314393556114 4.307770189397772
-0.28244651525767306 4.375
-0.2884347497749215 4.455101416441588
-0.29130212434390423 4.500364542322762
-0.2983426979449605 4.583333333333333
-0.30626081736261423 4.681260817362614
-0.30696454658881767 4.6930354534111824
-0.31599373604455033 4.791666666666666
-0.32234379794415796 4.885989535389175
-0.3244741447525528 4.907807478085886
-0.3316606006282049 5

==> capsing_rem0p8.txt <==
-1.6325306288195185 -5.
-1.6143228960162572 -4.94765622934959
-1.5875926091544064 -4.870740724178926
-1.5623574431406113 -4.791666666666666
-1.5345947820126322 -4.715405217987367
-1.5064973498994108 -4.63149734989941
-1.490412742880561 -4.583333333333333
-1.4815492609545287 -4.560117405712138
-1.4583333333333335 -4.494128173081777
-1.4284226383240022 -4.404910695009331
-1.419333623955889 -4.375
-1.3981144399874363 -4.314781106654102
-1.3752333712093865 -4.2497666287906135
-1.3486809922870902 -4.166666666666666
-1.3219489830921383 -4.094717683574528
-1.2890308835365094 -3.9973642168698427
-1.2753528968920669 -3.958333333333333
-1.2685813518967273 -3.939751981436606
-1.25 -3.8864300697894225
-1.2392206998351587 -3.854166666666666
-1.2151009972728575 -3.7848990027271423
-1.2035604613471218 -3.7499999999999996
-1.1790475674283445 -3.679047567428344
-1.161508296688908 -3.6301583699777584
-1.1330983132629353 -3.541666666666666
-1.1077806378959367 -3.475552695437396
-1.067878316695567 -3.3595449833622335
-1.058909049488488 -3.333333333333333
-1.053898269638314 -3.3211017303616854
-1.0416666666666665 -3.287998311534782
-0.9998528238144342 -3.1668138428522323
-0.987228773117373 -3.125
-0.9550943095803441 -3.0384276429136774
-0.9455887477690849 -3.0127445855642483
-0.9143469984194468 -2.9166666666666665
-0.8911263819646653 -2.8588736180353345
-0.8400180254820302 -2.71501802548203
-0.8375308702744545 -2.708333333333333
-0.8363446000685102 -2.705322066598156
-0.8333333333333333 -2.6972521223006334
-0.8007502869744461 -2.6041666666666665
-0.7813220383101415 -2.552011295023192
-0.763204113638422 -2.5
-0.7291666666666665 -2.408722644230077
-0.7258293323094996 -2.3991706676905005
-0.7224178901456914 -2.3890845568123584
-0.6896900521230528 -2.291666666666667
-0.6700158978606818 -2.246650768805985
-0.6249999999999999 -2.1282869927992074
-0.6135251000688912 -2.094808233264442
-0.6103242512143114 -2.0833333333333335
-0.6011219881950234 -2.059455321528357
-0.5565329971379349 -1.943467002862065
-0.5348215614891596 -1.875
-0.49856463918561705 -1.7931020274810496
-0.4720056346406805 -1.7220056346406807
-0.4516641248540324 -1.6666666666666667
-0.4397272569273649 -1.6436060764059683
-0.4166666666666666 -1.5924130253058741
-0.37947568029018464 -1.4955243197098154
-0.3683995208396854 -1.4583333333333335
-0.32590987109357267 -1.3675765377602396
-0.3174463491156019 -1.3492203175510646
-0.2803531733703728 -1.25
-0.2535064167344643 -1.204826916598869
-0.20833333333333323 -1.1187657674406413
-0.18597669423698124 -1.0640233057630186
-0.17662837910325246 -1.0416666666666665
-0.1405794838104499 -0.9739128171437832
-0.11444991998765058 -0.9272167466790159
-0.10416666666666656 -0.9126536581537144
-0.07615778416705063 -0.8613422158329491
-0.059161684686492154 -0.8333333333333333
-0.052083333333333225 -0.8233737236619811
-0.03597928257504744 -0.7973540507582857
-0.026041666666666557 -0.7824917980104081
-0.025282860788175994 -0.7812499999999999
-0.023684816400879365 -0.7788931497342126
-0.015089184043846831 -0.7661608159561529
-0.007803431618461264 -0.7552083333333333
0 -0.744776075462333
0.006301774091128345 -0.7354684407577947
0.009972070361580373 -0.7291666666666665
0.028346969704525257 -0.7054303030378584
0.04221962666871273 -0.6869470399979539
0.04975061173293828 -0.6770833333333333
0.05083899933169449 -0.6758389993316943
0.05208333333333345 -0.6744410353640768
0.06954128204090103 -0.6510416666666665
0.07355476615620912 -0.6464714328228756
0.08788803780041371 -0.6249999999999999
0.09601191791613091 -0.616845251249464
0.10416666666666678 -0.6054219570511856
0.10811024963015516 -0.5989583333333333
0.11743230375757537 -0.5861823037575752
0.12495099718629966 -0.5729166666666665
0.13020833333333345 -0.5650593397225883
0.13697980552882166 -0.5536464721954881
0.14860015053311695 -0.5284831828002164
0.15275644777636824 -0.5208333333333333
0.1540144705917837 -0.5185978039251169
0.1562500000000001 -0.5135400134268905
0.1634905366517585 -0.4947916666666666
0.1691946870630731 -0.4816946870630729
0.17207490036075945 -0.4687499999999999
0.17748679951852336 -0.4475132004814767
0.18006108619241112 -0.4404777528590776
0.18427722826034182 -0.4166666666666666
0.18750435771730314 -0.39583769105063626
0.18709809913821243 -0.3858185675284543
0.18931073926678194 -0.36458333333333326
0.18940273068763716 -0.34565273068763697
0.18733945221794535 -0.333493881115388
0.18735414872298828 -0.3124999999999999
0.1871950189812707 -0.29136168564793713
0.17819125853456427 -0.2604166666666666
0.1694341062996456 -0.2472325603670211
0.1585462705703495 -0.20833333333333323
0.15739161566559112 -0.20719171766774222
0.1562500000000001 -0.2060651508205201
0.13990426960338861 -0.1725957303966114
0.13647999042675119 -0.1562499999999999
0.10416666666666678 -0.12421456981187733
0.09870762015296591 -0.10962571318036743
0.0990638765729881 -0.10416666666666656
0.05208333333333345 -0.05763010215943716
0.047058220834169495 -0.057108445832497176
0.05074848226850672 -0.052083333333333225
0 0
0.0507484821854595 0.05208333333333345
0.051028946220519164 0.05313772044614773
0.05208333333333345 0.057630102159436515
0.09906387657298821 0.10416666666666678
0.09870762015296604 0.10962571318036753
0.10416666666666678 0.1242145698118772
0.1202683289211281 0.1401483377455388
0.13647999042675132 0.1562500000000001
0.1399042696033887 0.17259573039661152
0.1562500000000001 0.20606515082052024
0.15739161566559115 0.20719171766774241
0.1585462705703496 0.20833333333333345
0.16003056523274886 0.2121138985660822
0.17070727571155503 0.24595939095511188
0.17637512914705045 0.2604166666666668
0.1819820344924414 0.2861487011591081
0.1819858917441945 0.2867641082558058
0.1873541487229883 0.3125000000000001
0.18733945221794537 0.33349388111538825
0.18940273068763716 0.3456527306876372
0.1893107392667819 0.3645833333333335
0.1870980991382125 0.38581856752845445
0.18750435771730323 0.39583769105063654
0.184277228260342 0.4166666666666668
0.18006108619241112 0.4404777528590778
0.17748679951852328 0.44751320048147697
0.1720749003607593 0.4687500000000001
0.16919468706307325 0.4816946870630732
0.16349053665175875 0.4947916666666668
0.1562500000000001 0.51354001342689
0.15401447059178336 0.5185978039251167
0.1527564477763677 0.5208333333333335
0.14860015053311604 0.5284831828002176
0.1369798055288217 0.5536464721954883
0.12370335114385456 0.5729166666666667
0.10416666666666678 0.6071686803939541
0.09601191791613119 0.6168452512494645
0.08788803780041395 0.6250000000000001
0.05208333333333345 0.6746559193636781
0.050838999331694334 0.6758389993316943
0.04957129579626887 0.6770833333333335
0.04221962666871236 0.6869470399979546
0.028346969704525486 0.7054303030378588
0.009972070361580012 0.7291666666666667
0.0063017740911279155 0.7354684407577946
0 0.7455851149966939
-0.01514856122276744 0.7661014387772326
-0.026420732403577184 0.7812500000000001
-0.03597928257504817 0.7973540507582851
-0.052083333333333225 0.8233737236619818
-0.059161684686491564 0.8333333333333335
-0.0694160518045255 0.8506660518045258
-0.07593229865562426 0.8615677013443759
-0.09065508790315441 0.8854166666666669
-0.10416666666666656 0.9109432971605131
-0.11416476296674977 0.927501903699917
-0.1210611998671777 0.9375000000000002
-0.13846612700016958 0.9717994603335033
-0.15059002563294627 0.9952433077003873
-0.1562499999999999 1.0068193842473876
-0.17501846111638547 1.041666666666667
-0.1858869072030987 1.0641130927969014
-0.20833333333333323 1.1123300780239025
-0.21999201524558334 1.1341746514210833
-0.22664525236933392 1.1458333333333335
-0.253506416734466 1.2048269165988674
-0.27531345485333364 1.2500000000000002
-0.3124999999999999 1.3390348527310891
-0.3174463491155946 1.3492203175510722
-0.3259098710935557 1.3675765377602227
-0.36537125882697147 1.4583333333333335
-0.37947568029019096 1.4955243197098091
-0.4166666666666666 1.5924130253058963
-0.439727256927364 1.6436060764059695
-0.45166412485402885 1.666666666666667
-0.47200563464066864 1.722005634640669
-0.498564639185623 1.7931020274810439
-0.5348215614891775 1.8750000000000002
-0.5565329971378568 1.9434670028621435
-0.6011219881949619 2.0594553215282954
-0.6103242512143114 2.0833333333333335
-0.6135251000688912 2.094808233264442
-0.6249999999999999 2.1282869927992074
-0.6700158978606818 2.246650768805985
-0.6896900521230528 2.291666666666667
-0.7224178901456914 2.3890845568123584
-0.7258293323094996 2.3991706676905005
-0.7291666666666665 2.408722644230077
-0.763204113638422 2.5
-0.7813220383101415 2.552011295023192
-0.8333333333333333 2.69759678518806
-0.8363446000685102 2.705322066598156
-0.8376622874890753 2.708333333333333
-0.8400180254820302 2.71501802548203
-0.8911263819646653 2.8588736180353345
-0.9143469984194468 2.9166666666666665
-0.9455887477690849 3.0127445855642483
-0.9550943095803441 3.0384276429136774
-0.987228773117373 3.125
-0.9998528238144342 3.1668138428522323
-1.0416666666666665 3.287998311534782
-1.053898269638314 3.3211017303616854
-1.058909049488488 3.333333333333333
-1.067878316695567 3.3595449833622335
-1.1077806378959367 3.475552695437396
-1.1330983132629353 3.541666666666666
-1.161508296688908 3.6301583699777584
-1.1790475674283445 3.679047567428344
-1.2035604613471218 3.7499999999999996
-1.2151009972728575 3.7848990027271423
-1.25 3.8879167011519944
-1.2685813518967273 3.939751981436606
-1.2758810889348529 3.958333333333333
-1.2890308835365094 3.9973642168698427
-1.3219489830921383 4.094717683574528
-1.3486809922870902 4.166666666666666
-1.3752333712093865 4.2497666287906135
-1.3981144399874363 4.314781106654102
-1.419333623955889 4.375
-1.4284226383240022 4.404910695009331
-1.4583333333333335 4.494128173081777
-1.4815492609545287 4.560117405712138
-1.490412742880561 4.583333333333333
-1.5064973498994108 4.63149734989941
-1.5345947820126322 4.715405217987367
-1.5623574431406113 4.791666666666666
-1.5875926091544064 4.870740724178926
-1.6143228960162572 4.94765622934959
-1.6319805753711116 5

==> capsing_rem0p9.txt <==
-3.8567775986767217 -5.
-3.854166666666666 -4.996751054149811
-3.810148759702625 -4.939851240297374
-3.7753805083066148 -4.895833333333333
-3.7499999999999996 -4.864096670255539
-3.7185089648224405 -4.823157701844225
-3.693772748483441 -4.791666666666666
-3.645833333333333 -4.731415751380739
-3.626803769235262 -4.706529564098071
-3.541666666666666 -4.598807173100219
-3.5350294065026935 -4.589970593497306
-3.5301224324285987 -4.583333333333333
-3.486309439883388 -4.527976106550055
-3.443350977790737 -4.473315688875929
-3.367113167874158 -4.375
-3.3517996015788656 -4.3565337317544675
-3.333333333333333 -4.334032233491383
-3.2601765921560815 -4.239823407843918
-3.20420738986448 -4.166666666666666
-3.168477091790843 -4.123189574875823
-3.125 -4.06967117846782
-3.076695793960108 -4.006637539373226
-3.038203668507871 -3.958333333333333
-3.020833333333333 -3.93686511566988
-2.9848268899461803 -3.8901731100538193
-2.9563161539904406 -3.854166666666666
-2.9166666666666665 -3.8048850859733054
-2.8928640075432988 -3.7738026591233673
-2.874142591801169 -3.7499999999999996
-2.8125 -3.672923965118847
-2.8008001403256633 -3.6575331930076698
-2.710982910891765 -3.544316244225098
-2.708899187074452 -3.541666666666666
-2.708638787386336 -3.5413612126136633
-2.708333333333333 -3.540999149808986
-2.6168127398995504 -3.4248539267671156
-2.5459055987730306 -3.333333333333333
-2.524876886812447 -3.308456446520886
-2.5 -3.2786804906077265
-2.4328212726235763 -3.1921787273764237
-2.3816438142194993 -3.125
-2.3406346803082303 -3.076031986358436
-2.291666666666667 -3.0167823453349767
-2.2483044194328796 -2.960028913900454
-2.2158972968647803 -2.9166666666666665
-2.155816068453734 -2.844183931546266
-2.0833333333333335 -2.755416984406009
-2.063153158654789 -2.7285135080118774
-2.0483982108280263 -2.708333333333333
-1.9702967829676286 -2.6130365503657047
-1.8967758549365712 -2.521775854936571
-1.879435858580598 -2.5
-1.877348057225417 -2.497651942774583
-1.875 -2.494987541663705
-1.7846618010663697 -2.3820048656002974
-1.713923464636549 -2.291666666666667
-1.6917365485068052 -2.2665967848265285
-1.6666666666666667 -2.2379939732275966
-1.5985390282284646 -2.1514609717715354
-1.5461882004287786 -2.0833333333333335
-1.5050293250496574 -2.0366373416170096
-1.4583333333333335 -1.9831144287585754
-1.4111590850809441 -1.9221742482523894
-1.3756597902131344 -1.875
-1.3168690900927222 -1.8081309099072778
-1.25 -1.7312934195299732
-1.2220859215850388 -1.694580745081628
-1.2015485836141824 -1.6666666666666667
-1.1267172830683125 -1.5816160502650207
-1.0416666666666665 -1.4841099147517494
-1.030645297951373 -1.469354702048627
-1.022716588433197 -1.4583333333333335
-0.9337166738503225 -1.357949992816344
-0.8762309608778327 -1.2928976275444994
-0.838857011918781 -1.25
-0.8360297832086091 -1.247303550124724
-0.8333333333333333 -1.2448173369737292
-0.7374243172452665 -1.1375756827547332
-0.6504538530931696 -1.0416666666666665
-0.6370295075168619 -1.0296371591498046
-0.6249999999999999 -1.0192103887651163
-0.547277626576503 -0.9374999999999999
-0.5341691561594836 -0.9241641771738496
-0.5208333333333333 -0.91356772318263
-0.4392285221439453 -0.8333333333333333
-0.4270564328182193 -0.8229435671817805
-0.4166666666666666 -0.8146690408645479
-0.37197002629751164 -0.7738633070358215
-0.3186459459169362 -0.7291666666666665
-0.3151380159041005 -0.7265286507625659
-0.3124999999999999 -0.7247611296557805
-0.29403726466468394 -0.7107039313313506
-0.2565817577656989 -0.6809182422343009
-0.2511579291899116 -0.6770833333333333
-0.22620075991252245 -0.659215906754144
-0.21376153842106896 -0.6510416666666665
-0.20833333333333323 -0.6474908675849825
-0.19510365963864124 -0.6382296736946919
-0.17385762818706252 -0.6249999999999999
-0.16285493328705689 -0.6183950667129429
-0.1562499999999999 -0.6149200847986284
-0.13429238376681454 -0.6030423837668146
-0.12914955855577892 -0.6000171081108876
-0.10416666666666656 -0.5880443860976318
-0.09416192526646198 -0.5829214080668711
-0.06633356932991624 -0.5729166666666665
-0.056399524011483015 -0.5686004759885167
-0.04937379914892558 -0.5702071324822588
0 -0.5644993429914485
0.007987700810883586 -0.564928965855783
0.03617422866382276 -0.5570075619971558
0.05208333333333345 -0.5493141131199014
0.05530927539484005 -0.5468749999999999
0.06947544807041836 -0.5382254480704182
0.07812500000000011 -0.5317438117993599
0.08913518188771552 -0.5208333333333333
0.09739605493940674 -0.5140627216060732
0.10416666666666678 -0.5065938706463516
0.11309670090131416 -0.4947916666666666
0.12118536668236017 -0.4857687000156933
0.13020833333333345 -0.4709188175061664
0.1313901250405869 -0.4687499999999999
0.1409758228587862 -0.453475822858786
0.15515457806851884 -0.41776208859814784
0.1557075224956176 -0.4166666666666666
0.15590432379856095 -0.4163209904652274
0.1562500000000001 -0.4151567409933819
0.16339738271809545 -0.3906249999999999
0.1676981427002923 -0.3760314760336254
0.1688910007447812 -0.36458333333333326
0.16895272841704248 -0.3518806049162909
0.17292772568278106 -0.3291777256827808
0.17293940071696146 -0.3124999999999999
0.1726709333069919 -0.27683759997365837
0.16789309975979055 -0.2604166666666666
0.16324612853331275 -0.2534205381333539
0.1562500000000001 -0.2284253050181143
0.15271180956931205 -0.2118715237640213
0.1528262422662178 -0.20833333333333323
0.1509474465181745 -0.2030307798515076
0.13733729188848776 -0.17516270811151224
0.1333752546476497 -0.1562499999999999
0.10416666666666678 -0.12729260496054975
0.0978694708001034 -0.11046386253322994
0.09828042470019746 -0.10416666666666656
0.05208333333333345 -0.058406150201931
0.046355157692266995 -0.05781150897439968
0.05056172334842978 -0.052083333333333225
0 0
0.0505617232537634 0.05208333333333345
0.050881426992553595 0.0532852396741133
0.05208333333333345 0.05840615020193036
0.09828042470019757 0.10416666666666678
0.09786947080010351 0.11046386253323005
0.10416666666666678 0.12729260496054967
0.11872124551752643 0.14169542114914047
0.13337525464764985 0.1562500000000001
0.13733729188848787 0.17516270811151238
0.15094744651817454 0.20303077985150791
0.1524774180855503 0.20833333333333345
0.15300818832444135 0.21157514500889224
0.1562500000000001 0.22279672660183356
0.16076902720103337 0.2343750000000001
0.1639217341942471 0.2527449324724198
0.16692937310745654 0.2604166666666668
0.16990466999743442 0.2740713366641011
0.17005898136619818 0.2986910186338021
0.17293940071696146 0.3125000000000001
0.17292772568278103 0.32917772568278103
0.16895272841704242 0.3518806049162912
0.16889100074478114 0.3645833333333335
0.16769814270029224 0.3760314760336256
0.16339738271809545 0.3906250000000001
0.1562500000000001 0.4151567409933826
0.15588060787193334 0.41629727453860005
0.1557075224956178 0.4166666666666668
0.15515457806851923 0.4177620885981477
0.14097582285878607 0.45347582285878607
0.1300374489865745 0.4687500000000001
0.12118536668236032 0.48576870001569367
0.10416666666666678 0.5077981847679066
0.09739605493940638 0.5140627216060731
0.08704856027494778 0.5208333333333335
0.06947544807041878 0.5382254480704188
0.05208333333333345 0.5518271789523198
0.036174228663821625 0.557007561997155
0.007987700810528273 0.5649289658561386
0 0.5644993421750681
-0.049373798851613235 0.5702071321849468
-0.052083333333333225 0.5677383953351104
-0.05639952401148808 0.5686004759885119
-0.06633356932992704 0.5729166666666667
-0.10416666666666656 0.5880443860976339
-0.130883285481741 0.5982833811849256
-0.1562499999999999 0.6149200847986257
-0.1738576281870631 0.6250000000000001
-0.19510365963864057 0.6382296736946927
-0.20833333333333323 0.6475422490688567
-0.25115792918991703 0.6770833333333335
-0.2565817577657011 0.680918242234299
-0.29403726466466307 0.7107039313313299
-0.3124999999999999 0.724761129655776
-0.31513801590410334 0.7265286507625633
-0.3186459459169432 0.7291666666666667
-0.4166666666666666 0.8146690408645456
-0.42705643281822026 0.8229435671817797
-0.4392285221439472 0.8333333333333335
-0.5208333333333333 0.9135677231826246
-0.5341691561594872 0.9241641771738462
-0.5472776265765094 0.9375000000000002
-0.6249999999999999 1.0192103887651105
-0.6370295075168654 1.0296371591498015
-0.6484063470898707 1.041666666666667
-0.7291666666666665 1.129997019835185
-0.7374243172452799 1.13757568275472
-0.8333333333333333 1.2448173369737376
-0.8360297832086048 1.2473035501247287
-0.8388570119187724 1.2500000000000002
-0.8762309608777665 1.2928976275444335
-0.9337166738503189 1.3579499928163479
-1.022716588433197 1.4583333333333335
-1.030645297951377 1.469354702048623
-1.0416666666666665 1.4841099147517514
-1.1267172830683123 1.5816160502650212
-1.2015485836141315 1.666666666666667
-1.2220859215850128 1.6945807450816541
-1.25 1.7312934195300462
-1.3168690900927138 1.8081309099072864
-1.3756597902130492 1.8750000000000002
-1.411159085080879 1.9221742482524546
-1.4583333333333335 1.9831144287586457
-1.5050293250496438 2.0366373416170234
-1.5461882004287786 2.0833333333333335
-1.5985390282284646 2.1514609717715354
-1.6666666666666667 2.2379939732275966
-1.6917365485068052 2.2665967848265285
-1.713923464636549 2.291666666666667
-1.7846618010663697 2.3820048656002974
-1.875 2.494987541663705
-1.877348057225417 2.497651942774583
-1.879435858580598 2.5
-1.8967758549365712 2.521775854936571
-1.9702967829676286 2.6130365503657047
-2.0483982108280263 2.708333333333333
-2.063153158654789 2.7285135080118774
-2.0833333333333335 2.755416984406009
-2.155816068453734 2.844183931546266
-2.2158972968647803 2.9166666666666665
-2.2483044194328796 2.960028913900454
-2.291666666666667 3.0167823453349767
-2.3406346803082303 3.076031986358436
-2.3816438142194993 3.125
-2.4328212726235763 3.1921787273764237
-2.5 3.2786804906077265
-2.524876886812447 3.308456446520886
-2.5459055987730306 3.333333333333333
-2.6168127398995504 3.4248539267671156
-2.708333333333333 3.540999149808986
-2.708638787386336 3.5413612126136633
-2.708899187074452 3.541666666666666
-2.710982910891765 3.544316244225098
-2.8008001403256633 3.6575331930076698
-2.8125 3.672923965118847
-2.874142591801169 3.7499999999999996
-2.8928640075432988 3.7738026591233673
-2.9166666666666665 3.8053226429016695
-2.9848268899461803 3.8901731100538193
-3.0402892146714358 3.958333333333333
-3.076695793960108 4.006637539373226
-3.125 4.06967117846782
-3.168477091790843 4.123189574875823
-3.20420738986448 4.166666666666666
-3.2601765921560815 4.239823407843918
-3.333333333333333 4.334032233491383
-3.3517996015788656 4.3565337317544675
-3.367113167874158 4.375
-3.443350977790737 4.473315688875929
-3.486309439883388 4.527976106550055
-3.5301224324285987 4.583333333333333
-3.5350294065026935 4.589970593497306
-3.541666666666666 4.598807173100219
-3.626803769235262 4.706529564098071
-3.645833333333333 4.731415751380739
-3.693772748483441 4.791666666666666
-3.7185089648224405 4.823157701844225
-3.7499999999999996 4.8645457590167736
-3.810148759702625 4.939851240297374
-3.854166666666666 4.996751054149811
-3.8567775986767217 5

==> unsteady_t_10_eps_0p15_m1000.txt <==
-24.9000000000000	0.101657718030695
-24.8000000000000	0.102646281126106
-24.7000000000000	0.103633760655975
-24.6000000000000	0.104620420018742
-24.5000000000000	0.105606820005572
-24.4000000000000	0.106592620382207
-24.3000000000000	0.107577474564580
-24.2000000000000	0.108561670010277
-24.1000000000000	0.109545282491658
-24	0.110528129865312
-23.9000000000000	0.111510319402153
-23.8000000000000	0.112491692941391
-23.7000000000000	0.113472167710016
-23.6000000000000	0.114452008145582
-23.5000000000000	0.115431281973971
-23.4000000000000	0.116409488341268
-23.3000000000000	0.117386603718433
-23.2000000000000	0.118363235516006
-23.1000000000000	0.119339239678551
-23	0.120313980035563
-22.9000000000000	0.121287615211629
-22.8000000000000	0.122260705192029
-22.7000000000000	0.123233028849645
-22.6000000000000	0.124204041275083
-22.5000000000000	0.125173960956848
-22.4000000000000	0.126143188209776
-22.3000000000000	0.127111448076728
-22.2000000000000	0.128078392188730
-22.1000000000000	0.129044316736965
-22	0.130009310991913
-21.9000000000000	0.130973089767172
-21.8000000000000	0.131935693610169
-21.7000000000000	0.132897200238180
-21.6000000000000	0.133857480727057
-21.5000000000000	0.134816518549297
-21.4000000000000	0.135774341962769
-21.3000000000000	0.136730906328875
-21.2000000000000	0.137686138036747
-21.1000000000000	0.138640027290582
-21	0.139592542244382
-20.9000000000000	0.140543708987029
-20.8000000000000	0.141493455630526
-20.7000000000000	0.142441665064025
-20.6000000000000	0.143388366973585
-20.5000000000000	0.144333626079990
-20.4000000000000	0.145277321663362
-20.3000000000000	0.146219339374781
-20.2000000000000	0.147159701306354
-20.1000000000000	0.148098414537334
-20	0.149035454423740
-19.9000000000000	0.149970721904036
-19.8000000000000	0.150904059957269
-19.7000000000000	0.151835593944188
-19.6000000000000	0.152765394074550
-19.5000000000000	0.153693126309140
-19.4000000000000	0.154618728751083
-19.3000000000000	0.155542483352783
-19.2000000000000	0.156464215039287
-19.1000000000000	0.157383583220649
-19	0.158300753510088
-18.9000000000000	0.159215905393584
-18.8000000000000	0.160128679491056
-18.7000000000000	0.161038859526758
-18.6000000000000	0.161946743228530
-18.5000000000000	0.162852326037105
-18.4000000000000	0.163755162391283
-18.3000000000000	0.164655265489783
-18.2000000000000	0.165552892015391
-18.1000000000000	0.166447773533002
-18	0.167339656706705
-17.9000000000000	0.168228691535821
-17.8000000000000	0.169114821492899
-17.7000000000000	0.169997818056461
-17.6000000000000	0.170877661584773
-17.5000000000000	0.171754324162693
-17.4000000000000	0.172627635741524
-17.3000000000000	0.173497536914063
-17.2000000000000	0.174363953275108
-17.1000000000000	0.175226788741212
-17	0.176085912086815
-16.9000000000000	0.176941211086468
-16.8000000000000	0.177792641426922
-16.7000000000000	0.178640087855980
-16.6000000000000	0.179483369581734
-16.5000000000000	0.180322385393339
-16.4000000000000	0.181157057808662
-16.3000000000000	0.181987329954253
-16.2000000000000	0.182812916777741
-16.1000000000000	0.183633665683802
-16	0.184449654287044
-15.9000000000000	0.185260702364465
-15.8000000000000	0.186066359107895
-15.7000000000000	0.186866679561526
-15.6000000000000	0.187661763969504
-15.5000000000000	0.188451124999378
-15.4000000000000	0.189234377572817
-15.3000000000000	0.190011919143529
-15.2000000000000	0.190783461406108
-15.1000000000000	0.191548184692164
-15	0.192306447337004
-14.9000000000000	0.193058436114807
-14.8000000000000	0.193803063026354
-14.7000000000000	0.194540107735647
-14.6000000000000	0.195270449146023
-14.5000000000000	0.195993326636390
-14.4000000000000	0.196707304181587
-14.3000000000000	0.197413350508796
-14.2000000000000	0.198112269727435
-14.1000000000000	0.198801774608931
-14	0.199480867762003
-13.9000000000000	0.200152216385252
-13.8000000000000	0.200815547825223
-13.7000000000000	0.201466579957621
-13.6000000000000	0.202105970921601
-13.5000000000000	0.202738415683579
-13.4000000000000	0.203361274628333
-13.3000000000000	0.203967912327879
-13.2000000000000	0.204561817551047
-13.1000000000000	0.205150333402820
-13	0.205727465727973
-12.9000000000000	0.206283025188353
-12.8000000000000	0.206823755612484
-12.7000000000000	0.207361938135753
-12.6000000000000	0.207888697894815
-12.5000000000000	0.208386322923221
-12.4000000000000	0.208862812833666
-12.3000000000000	0.209341163612320
-12.2000000000000	0.209814194242541
-12.1000000000000	0.210249524636302
-12	0.210647424132876
-11.9000000000000	0.211048206126024
-11.8000000000000	0.211462078837932
-11.7000000000000	0.211839745536208
-11.6000000000000	0.212149466423228
-11.5000000000000	0.212440075201603
-11.4000000000000	0.212770472373752
-11.3000000000000	0.213103473277770
-11.2000000000000	0.213345579730240
-11.1000000000000	0.213495726664042
-11	0.213669756531920
-10.9000000000000	0.213930987899708
-10.8000000000000	0.214168507989054
-10.7000000000000	0.214234209604675
-10.6000000000000	0.214172038934923
-10.5000000000000	0.214194508318860
-10.4000000000000	0.214389709202595
-10.3000000000000	0.214551870163837
-10.2000000000000	0.214418215977563
-10.1000000000000	0.214044930884255
-10	0.213801137814995
-9.90000000000000	0.213911639614733
-9.80000000000000	0.214101523904553
-9.70000000000000	0.213854572882144
-9.60000000000000	0.213057123684690
-9.50000000000000	0.212244447882537
-9.40000000000000	0.212048152410937
-9.30000000000000	0.212400135572111
-9.20000000000000	0.212451076401221
-9.10000000000000	0.211441415568059
-9	0.209647917432859
-8.90000000000000	0.208289915455434
-8.80000000000000	0.208308284850550
-8.70000000000000	0.209210273021843
-8.60000000000000	0.209295622185468
-8.50000000000000	0.207268393409732
-8.40000000000000	0.203739680330245
-8.30000000000000	0.201001989850708
-8.20000000000000	0.200997295111915
-8.10000000000000	0.203233066539854
-8	0.204728931705256
-7.90000000000000	0.202409153672173
-7.80000000000000	0.196066065196676
-7.70000000000000	0.189190485468727
-7.60000000000000	0.186523358399804
-7.50000000000000	0.189981584206189
-7.40000000000000	0.196307203464585
-7.30000000000000	0.198794620008935
-7.20000000000000	0.192321770050130
-7.10000000000000	0.178029263459001
-7	0.163733264992832
-6.90000000000000	0.159005973668830
-6.80000000000000	0.167904673930963
-6.70000000000000	0.184590980604749
-6.60000000000000	0.195665610929513
-6.50000000000000	0.188618023014231
-6.40000000000000	0.161247794815633
-6.30000000000000	0.125463205724152
-6.20000000000000	0.101833179437016
-6.10000000000000	0.107093280382220
-6	0.141879258375638
-5.90000000000000	0.186874595151848
-5.80000000000000	0.211291943425201
-5.70000000000000	0.190322085816624
-5.60000000000000	0.122086919138731
-5.50000000000000	0.0335637955687085
-5.40000000000000	-0.0299260312881938
-5.30000000000000	-0.0281154500561404
-5.20000000000000	0.0494830779545485
-5.10000000000000	0.171492920062521
-5	0.274074826625087
-4.90000000000000	0.290032387554956
-4.80000000000000	0.184877833148106
-4.70000000000000	-0.0183733861888746
-4.60000000000000	-0.240475202330628
-4.50000000000000	-0.376585080182915
-4.40000000000000	-0.345020475356742
-4.30000000000000	-0.132324183100038
-4.20000000000000	0.188153296125121
-4.10000000000000	0.476902695572656
-4	0.583594782402441
-3.90000000000000	0.415581043796104
-3.80000000000000	-0.0106274553717117
-3.70000000000000	-0.560625571684473
-3.60000000000000	-1.02516398665611
-3.50000000000000	-1.20166426619105
-3.40000000000000	-0.982448371167941
-3.30000000000000	-0.411970230486794
-3.20000000000000	0.314562514259570
-3.10000000000000	0.915885387730214
-3	1.13076400367584
-2.90000000000000	0.824426538548528
-2.80000000000000	0.0513767867905968
-2.70000000000000	-0.953905117296233
-2.60000000000000	-1.85855864863289
-2.50000000000000	-2.35557656348220
-2.40000000000000	-2.28214442738625
-2.30000000000000	-1.68407114161175
-2.20000000000000	-0.798814344246376
-2.10000000000000	0.0376922692698345
-2	0.523575494182915
-1.90000000000000	0.508875148762300
-1.80000000000000	0.0496307791141570
-1.70000000000000	-0.625027834997835
-1.60000000000000	-1.21944465937179
-1.50000000000000	-1.50613479819305
-1.40000000000000	-1.42920994629327
-1.30000000000000	-1.12829030861927
-1.20000000000000	-0.867334277592030
-1.10000000000000	-0.894185780267093
-1	-1.28953108253178
-0.899999999999999	-1.87380782023223
-0.799999999999997	-2.22169365371222
-0.700000000000003	-1.79211836774205
-0.600000000000001	-0.133248504584571
-0.500000000000000	2.91338579088771
-0.399999999999999	7.09139061149877
-0.299999999999997	11.7439427830739
-0.200000000000003	15.9642435337038
-0.100000000000001	18.8264669671836
0	19.6101588861556

==> unsteady_t_20_eps_0p15_m1000.txt <==
-24.9000000000000	0.0994839075657839
-24.8000000000000	0.100438889724885
-24.7000000000000	0.101398848010831
-24.6000000000000	0.102349337151780
-24.5000000000000	0.103290463293354
-24.4000000000000	0.104238443959792
-24.3000000000000	0.105196356487258
-24.2000000000000	0.106146343991725
-24.1000000000000	0.107081000054798
-24	0.108018995092551
-23.9000000000000	0.108973210282221
-23.8000000000000	0.109925628626550
-23.7000000000000	0.110856489637212
-23.6000000000000	0.111780669811601
-23.5000000000000	0.112725651088580
-23.4000000000000	0.113682807613785
-23.3000000000000	0.114617043368043
-23.2000000000000	0.115526620791090
-23.1000000000000	0.116452413800899
-23	0.117410260301487
-22.9000000000000	0.118357625656956
-22.8000000000000	0.119261705338269
-22.7000000000000	0.120159802922848
-22.6000000000000	0.121101483881142
-22.5000000000000	0.122063583551435
-22.4000000000000	0.122983942843713
-22.3000000000000	0.123862344508507
-22.2000000000000	0.124763592467936
-22.1000000000000	0.125717263884551
-22	0.126670735655698
-21.9000000000000	0.127566033571475
-21.8000000000000	0.128426058669667
-21.7000000000000	0.129325379857353
-21.6000000000000	0.130284712955009
-21.5000000000000	0.131235524523127
-21.4000000000000	0.132110694566950
-21.3000000000000	0.132943095205923
-21.2000000000000	0.133830395702750
-21.1000000000000	0.134800416879521
-21	0.135760474233138
-20.9000000000000	0.136615889111263
-20.8000000000000	0.137407289710012
-20.7000000000000	0.138270078270886
-20.6000000000000	0.139253338937689
-20.5000000000000	0.140238974786072
-20.4000000000000	0.141085768752908
-20.3000000000000	0.141823451745626
-20.2000000000000	0.142633920952956
-20.1000000000000	0.143620272682471
-20	0.144655506103264
-19.9000000000000	0.145526604817259
-19.8000000000000	0.146210380408518
-19.7000000000000	0.146924570666229
-19.6000000000000	0.147868538755980
-19.5000000000000	0.148965381627647
-19.4000000000000	0.149931155976279
-19.3000000000000	0.150608976566491
-19.2000000000000	0.151179287568470
-19.1000000000000	0.151976204483040
-19	0.153092109095337
-18.9000000000000	0.154234112027196
-18.8000000000000	0.155037736540520
-18.7000000000000	0.155499433132422
-18.6000000000000	0.156016773817991
-18.5000000000000	0.156962274122791
-18.4000000000000	0.158251977050244
-18.3000000000000	0.159393306430139
-18.2000000000000	0.159995539818575
-18.1000000000000	0.160223455787673
-18	0.160683612633716
-17.9000000000000	0.161798410400621
-17.8000000000000	0.163308347572250
-17.7000000000000	0.164478929021994
-17.6000000000000	0.164854969256945
-17.5000000000000	0.164781460009061
-17.4000000000000	0.165113492404112
-17.3000000000000	0.166369729643262
-17.2000000000000	0.168166479619369
-17.1000000000000	0.169518441731104
-17	0.169767266173265
-16.9000000000000	0.169278500839642
-16.8000000000000	0.169200911781547
-16.7000000000000	0.170418353978019
-16.6000000000000	0.172636437993950
-16.5000000000000	0.174532274802242
-16.4000000000000	0.174933203190841
-16.3000000000000	0.173960706970011
-16.2000000000000	0.173041217802483
-16.1000000000000	0.173705590244183
-16	0.176196402637274
-15.9000000000000	0.179111513408103
-15.8000000000000	0.180484549793192
-15.7000000000000	0.179485221380282
-15.6000000000000	0.177294887695689
-15.5000000000000	0.176291202614892
-15.4000000000000	0.178093259662476
-15.3000000000000	0.182083592727617
-15.2000000000000	0.185651773645656
-15.1000000000000	0.186281171517255
-15	0.183573860943892
-14.9000000000000	0.179869759325130
-14.8000000000000	0.178561780552838
-14.7000000000000	0.181557031319501
-14.6000000000000	0.187476412666060
-14.5000000000000	0.192442043361662
-14.4000000000000	0.192843832254180
-14.3000000000000	0.188194388406726
-14.2000000000000	0.181856751752529
-14.1000000000000	0.178891291987976
-14	0.182403305078960
-13.9000000000000	0.191004382812943
-13.8000000000000	0.199351850859536
-13.7000000000000	0.201622942126278
-13.6000000000000	0.195681915119844
-13.5000000000000	0.185039799263514
-13.4000000000000	0.177002054226910
-13.3000000000000	0.177934880942060
-13.2000000000000	0.188700112235457
-13.1000000000000	0.203444922304619
-13	0.212855026618081
-12.9000000000000	0.210057192522317
-12.8000000000000	0.195494142107316
-12.7000000000000	0.177480171419331
-12.6000000000000	0.167654462943506
-12.5000000000000	0.173783169546443
-12.4000000000000	0.194297334235705
-12.3000000000000	0.218215030776153
-12.2000000000000	0.230989248436536
-12.1000000000000	0.223184951029465
-12	0.196911859225962
-11.9000000000000	0.165886867772580
-11.8000000000000	0.148479258623629
-11.7000000000000	0.157213373019938
-11.6000000000000	0.190604901232766
-11.5000000000000	0.232369665409793
-11.4000000000000	0.259194197507973
-11.3000000000000	0.253402220637050
-11.2000000000000	0.213748776678208
-11.1000000000000	0.158079594273164
-11	0.115580904047174
-10.9000000000000	0.111865131670025
-10.8000000000000	0.154375172176341
-10.7000000000000	0.226130751518311
-10.6000000000000	0.292042193201031
-10.5000000000000	0.315626851720374
-10.4000000000000	0.278266192957205
-10.3000000000000	0.191146179372520
-10.2000000000000	0.0929432639339423
-10.1000000000000	0.0330118893831222
-10	0.0472412105050890
-9.90000000000000	0.138171378655072
-9.80000000000000	0.269851994932152
-9.70000000000000	0.381428396322187
-9.60000000000000	0.414499334191798
-9.50000000000000	0.342138515931650
-9.40000000000000	0.185601191311474
-9.30000000000000	0.00943479616560827
-9.20000000000000	-0.104861012468566
-9.10000000000000	-0.0956369168070848
-9	0.0475013174573158
-8.90000000000000	0.273553341489124
-8.80000000000000	0.487303710406117
-8.70000000000000	0.588839948103631
-8.60000000000000	0.518570017159853
-8.50000000000000	0.288286077901906
-8.40000000000000	-0.0173736351777587
-8.30000000000000	-0.271928412157368
-8.20000000000000	-0.359228983891291
-8.10000000000000	-0.225341511911642
-8	0.0926765486213288
-7.90000000000000	0.475371876322128
-7.80000000000000	0.765720601745373
-7.70000000000000	0.833190003527301
-7.60000000000000	0.630763118696309
-7.50000000000000	0.220253893295386
-7.40000000000000	-0.246573437783892
-7.30000000000000	-0.585498963629971
-7.20000000000000	-0.653776095638992
-7.10000000000000	-0.410513654464068
-7	0.0623430072779485
-6.90000000000000	0.588094929441285
-6.80000000000000	0.962974593661570
-6.70000000000000	1.03662430087251
-6.60000000000000	0.772944114974278
-6.50000000000000	0.266156454053867
-6.40000000000000	-0.295092141046921
-6.30000000000000	-0.701587098916739
-6.20000000000000	-0.805684865154061
-6.10000000000000	-0.578471282670245
-6	-0.118848947124162
-5.90000000000000	0.388728099519065
-5.80000000000000	0.749995372246209
-5.70000000000000	0.838538626958402
-5.60000000000000	0.643324803644763
-5.50000000000000	0.267004205740912
-5.40000000000000	-0.123132232462270
-5.30000000000000	-0.369612768431116
-5.20000000000000	-0.392172825618042
-5.10000000000000	-0.218985676309486
-5	0.0313908468735080
-4.90000000000000	0.208783597720252
-4.80000000000000	0.204301379160027
-4.70000000000000	0.00431377618070883
-4.60000000000000	-0.299498320361136
-4.50000000000000	-0.549781193706800
-4.40000000000000	-0.596353514496661
-4.30000000000000	-0.370281358070851
-4.20000000000000	0.0745450348664523
-4.10000000000000	0.572947927769713
-4	0.911066976752889
-3.90000000000000	0.915359929132414
-3.80000000000000	0.530587692001705
-3.70000000000000	-0.147578375296831
-3.60000000000000	-0.901616758922585
-3.50000000000000	-1.47339664896345
-3.40000000000000	-1.66551272490667
-3.30000000000000	-1.42099550030061
-3.20000000000000	-0.847512814328294
-3.10000000000000	-0.174675897182924
-3	0.338919609432609
-2.90000000000000	0.510602685599798
-2.80000000000000	0.306328061134148
-2.70000000000000	-0.150073672352535
-2.60000000000000	-0.635736088618444
-2.50000000000000	-0.931041681899836
-2.40000000000000	-0.921219107091420
-2.30000000000000	-0.652172247862043
-2.20000000000000	-0.314129044297867
-2.10000000000000	-0.157579586896633
-2	-0.376107274231263
-1.90000000000000	-1.00701486559149
-1.80000000000000	-1.89546840881047
-1.70000000000000	-2.74244515604466
-1.60000000000000	-3.22103530214682
-1.50000000000000	-3.11452236157361
-1.40000000000000	-2.41687019501963
-1.30000000000000	-1.34836030811034
-1.20000000000000	-0.272462445704919
-1.10000000000000	0.458291644803877
-1	0.666781026129687
-0.899999999999999	0.455880894287664
-0.799999999999997	0.202282939894105
-0.700000000000003	0.430902287980789
-0.600000000000001	1.61029302907081
-0.500000000000000	3.94527724667546
-0.399999999999999	7.24927807454867
-0.299999999999997	10.9505972672015
-0.200000000000003	14.2337743117310
-0.100000000000001	16.2615418356799
0	16.3911961967154

==> unsteady_t_30_eps_0p15_m1000.txt <==
-24.9000000000000	0.0987522040007960
-24.8000000000000	0.0986303606337335
-24.7000000000000	0.0987760904392343
-24.6000000000000	0.0999508140526739
-24.5000000000000	0.102015844720749
-24.4000000000000	0.103995274305407
-24.3000000000000	0.104913867876894
-24.2000000000000	0.104687543563631
-24.1000000000000	0.104262791961934
-24	0.104838626241166
-23.9000000000000	0.106812773115056
-23.8000000000000	0.109369570423928
-23.7000000000000	0.111111763322180
-23.6000000000000	0.111244821261264
-23.5000000000000	0.110312796354317
-23.4000000000000	0.109823622412158
-23.3000000000000	0.111023137272126
-23.2000000000000	0.113813119591466
-23.1000000000000	0.116736729028788
-23	0.118106519164579
-22.9000000000000	0.117399284335712
-22.8000000000000	0.115775086693998
-22.7000000000000	0.115242474314159
-22.6000000000000	0.117074919510629
-22.5000000000000	0.120720792748996
-22.4000000000000	0.124115626461141
-22.3000000000000	0.125228786748477
-22.2000000000000	0.123684859119483
-22.1000000000000	0.121181762781669
-22	0.120307768379929
-21.9000000000000	0.122586429621457
-21.8000000000000	0.127217111516920
-21.7000000000000	0.131519442779032
-21.6000000000000	0.132843905569835
-21.5000000000000	0.130586857750081
-21.4000000000000	0.126797754868596
-21.3000000000000	0.124840908148183
-21.2000000000000	0.126990808336336
-21.1000000000000	0.132671144083579
-21	0.138664523704618
-20.9000000000000	0.141257350740692
-20.8000000000000	0.138888016887884
-20.7000000000000	0.133431847800847
-20.6000000000000	0.129123928414021
-20.5000000000000	0.129736762299576
-20.4000000000000	0.135890837616726
-20.3000000000000	0.144381804843247
-20.2000000000000	0.150110556387223
-20.1000000000000	0.149449571724414
-20	0.142838683920288
-19.9000000000000	0.134801274748464
-19.8000000000000	0.131208279702838
-19.7000000000000	0.135448915735220
-19.6000000000000	0.145982065937883
-19.5000000000000	0.156968206260516
-19.4000000000000	0.161763077213606
-19.3000000000000	0.157184133427107
-19.2000000000000	0.145845167217051
-19.1000000000000	0.134937928906592
-19	0.132006433785192
-18.9000000000000	0.140191898952508
-18.8000000000000	0.155900133164744
-18.7000000000000	0.170504260505411
-18.6000000000000	0.175294248942470
-18.5000000000000	0.166843692915808
-18.4000000000000	0.149542284102189
-18.3000000000000	0.133567134849993
-18.2000000000000	0.129208830550703
-18.1000000000000	0.140701696024925
-18	0.163192860147876
-17.9000000000000	0.184856527285254
-17.8000000000000	0.193268734118929
-17.7000000000000	0.182621061625976
-17.6000000000000	0.157653885351189
-17.5000000000000	0.131818596786598
-17.4000000000000	0.120312153560537
-17.3000000000000	0.131571629705368
-17.2000000000000	0.161916916242288
-17.1000000000000	0.196573265667355
-17	0.216962947267307
-16.9000000000000	0.210683919322829
-16.8000000000000	0.178887642203196
-16.7000000000000	0.136836134842444
-16.6000000000000	0.106830046229023
-16.5000000000000	0.106759218499064
-16.4000000000000	0.140093402784008
-16.3000000000000	0.192752993092182
-16.2000000000000	0.239030641469101
-16.1000000000000	0.254129514599855
-16	0.227256136940107
-15.9000000000000	0.168495419038406
-15.8000000000000	0.105441346562957
-15.7000000000000	0.0705395645211049
-15.6000000000000	0.0849022307118363
-15.5000000000000	0.146547548790510
-15.4000000000000	0.229345832329780
-15.3000000000000	0.294021824202406
-15.2000000000000	0.306636537036470
-15.1000000000000	0.255938965165320
-15	0.160934128727475
-14.9000000000000	0.0642050100262137
-14.8000000000000	0.0131641388006198
-14.7000000000000	0.0374274789914364
-14.6000000000000	0.132952289166460
-14.5000000000000	0.261070148548814
-14.4000000000000	0.363991401491792
-14.3000000000000	0.390639070548926
-14.2000000000000	0.321360317623032
-14.1000000000000	0.179803576248139
-14	0.0254652943421918
-13.9000000000000	-0.0710179636636832
-13.8000000000000	-0.0596226176195758
-13.7000000000000	0.0643963167761830
-13.6000000000000	0.254736436627240
-13.5000000000000	0.431116369339374
-13.4000000000000	0.512986146369354
-13.3000000000000	0.455764206654330
-13.2000000000000	0.273478283111639
-13.1000000000000	0.0368007893502553
-13	-0.154211375075153
-12.9000000000000	-0.212165253586943
-12.8000000000000	-0.101519506417735
-12.7000000000000	0.142463002288484
-12.6000000000000	0.424446221078012
-12.5000000000000	0.626428356323344
-12.4000000000000	0.657072097376116
-12.3000000000000	0.492314325519633
-12.2000000000000	0.189379866084832
-12.1000000000000	-0.133079688324961
-12	-0.341835738609048
-11.9000000000000	-0.344249357132398
-11.8000000000000	-0.128808291119997
-11.7000000000000	0.226595159519505
-11.6000000000000	0.583306261474570
-11.5000000000000	0.796777455846331
-11.4000000000000	0.775665275522308
-11.3000000000000	0.520766989485416
-11.2000000000000	0.127170952214789
-11.1000000000000	-0.252116244248229
-11	-0.466880304741624
-10.9000000000000	-0.430255093303550
-10.8000000000000	-0.154334395693789
-10.7000000000000	0.253971083484961
-10.6000000000000	0.635424280697017
-10.5000000000000	0.842122442822502
-10.4000000000000	0.796396245562742
-10.3000000000000	0.520966116702104
-10.2000000000000	0.128256171206653
-10.1000000000000	-0.226367822250662
-10	-0.407848361576646
-9.90000000000000	-0.354982995322384
-9.80000000000000	-0.102432180162232
-9.70000000000000	0.237208208863193
-9.60000000000000	0.522866756495322
-9.50000000000000	0.644521940020820
-9.40000000000000	0.567490065929599
-9.30000000000000	0.343094313837750
-9.20000000000000	0.0822400027024328
-9.10000000000000	-0.0962604498409292
-9	-0.118684206881853
-8.90000000000000	0.0117777543184039
-8.80000000000000	0.218886967971121
-8.70000000000000	0.390185815210747
-8.60000000000000	0.430951510345917
-8.50000000000000	0.310019497477609
-8.40000000000000	0.0769510046193522
-8.30000000000000	-0.157915663952984
-8.20000000000000	-0.272970028400293
-8.10000000000000	-0.192033991363000
-8	0.0762578441838024
-7.90000000000000	0.435599819943205
-7.80000000000000	0.737947136465772
-7.70000000000000	0.845074416509661
-7.60000000000000	0.689118225278618
-7.50000000000000	0.306511490354516
-7.40000000000000	-0.171122976973304
-7.30000000000000	-0.566051674140311
-7.20000000000000	-0.725040166267038
-7.10000000000000	-0.581852447675307
-7	-0.185910586662202
-6.90000000000000	0.315796510151678
-6.80000000000000	0.736697206722037
-6.70000000000000	0.924723549372397
-6.60000000000000	0.821941849357938
-6.50000000000000	0.485230639113571
-6.40000000000000	0.0596232209302827
-6.30000000000000	-0.284318924582888
-6.20000000000000	-0.422364732400482
-6.10000000000000	-0.326941868450920
-6	-0.0745952625616497
-5.90000000000000	0.191897829835336
-5.80000000000000	0.330461011682937
-5.70000000000000	0.265501658906459
-5.60000000000000	0.0241674035115214
-5.50000000000000	-0.274361693403752
-5.40000000000000	-0.471971961727435
-5.30000000000000	-0.444882719041390
-5.20000000000000	-0.164518497133115
-5.10000000000000	0.281640657656096
-5	0.719950764017457
-4.90000000000000	0.960246965248712
-4.80000000000000	0.876692999681156
-4.70000000000000	0.465293036197079
-4.60000000000000	-0.147720021226760
-4.50000000000000	-0.751922844550723
-4.40000000000000	-1.13517972343635
-4.30000000000000	-1.16873012222715
-4.20000000000000	-0.859327857139408
-4.10000000000000	-0.345947032171751
-4	0.158447436092918
-3.90000000000000	0.456004711147373
-3.80000000000000	0.446179918812656
-3.70000000000000	0.165785089308756
-3.60000000000000	-0.230349103488681
-3.50000000000000	-0.540797950812355
-3.40000000000000	-0.610010504582814
-3.30000000000000	-0.401809063455216
-3.20000000000000	-0.0208400736691761
-3.10000000000000	0.329317546082703
-3	0.435036368480524
-2.90000000000000	0.170763098281596
-2.80000000000000	-0.436665916623474
-2.70000000000000	-1.20732599116755
-2.60000000000000	-1.87456234113068
-2.50000000000000	-2.19296228882102
-2.40000000000000	-2.04311908688798
-2.30000000000000	-1.48763714144856
-2.20000000000000	-0.752097177344091
-2.10000000000000	-0.136127127445068
-2	0.110101629060860
-1.90000000000000	-0.107634054950817
-1.80000000000000	-0.684743313117686
-1.70000000000000	-1.36008248834221
-1.60000000000000	-1.82796897795615
-1.50000000000000	-1.87432114783007
-1.40000000000000	-1.47728401831651
-1.30000000000000	-0.824965101658803
-1.20000000000000	-0.236221747207166
-1.10000000000000	-0.0117400912965082
-1	-0.275236418434605
-0.899999999999999	-0.874384054256217
-0.799999999999997	-1.39197964568372
-0.700000000000003	-1.27550521043196
-0.600000000000001	-0.0441272072507215
-0.500000000000000	2.50321400662390
-0.399999999999999	6.16088688221991
-0.299999999999997	10.3249282092878
-0.200000000000003	14.1377420497167
-0.100000000000001	16.7142788696633
0	17.3626890187449

==> unsteady_t_40_eps_0p15_m1000.txt <==
-24.9000000000000	0.101877626884433
-24.8000000000000	0.0895261533838399
-24.7000000000000	0.0815683324674743
-24.6000000000000	0.0837003783580592
-24.5000000000000	0.0959552867945968
-24.4000000000000	0.112318322647242
-24.3000000000000	0.123910340296046
-24.2000000000000	0.124047730270915
-24.1000000000000	0.112309823220802
-24	0.0951936395035546
-23.9000000000000	0.0827920412912742
-23.8000000000000	0.0831908600860132
-23.7000000000000	0.0976787223775644
-23.6000000000000	0.119556647899560
-23.5000000000000	0.137423165867290
-23.4000000000000	0.141322669850952
-23.3000000000000	0.128458071411347
-23.2000000000000	0.105246163033396
-23.1000000000000	0.0843625437538520
-23	0.0781263205124061
-22.9000000000000	0.0916616320029984
-22.8000000000000	0.119579626035676
-22.7000000000000	0.148201839009182
-22.6000000000000	0.162438310953222
-22.5000000000000	0.153869948820246
-22.4000000000000	0.125758230177464
-22.3000000000000	0.0921188279821295
-22.2000000000000	0.0709929588268987
-22.1000000000000	0.0751366302261525
-22	0.104887058340025
-21.9000000000000	0.147099466957706
-21.8000000000000	0.181075543944087
-21.7000000000000	0.188822126237109
-21.6000000000000	0.164591581420959
-21.5000000000000	0.118740866650757
-21.4000000000000	0.0735714027342571
-21.3000000000000	0.0527703377387334
-21.2000000000000	0.0694267282635441
-21.1000000000000	0.118612468231555
-21	0.178560649664705
-20.9000000000000	0.220386273835305
-20.8000000000000	0.222029024040782
-20.7000000000000	0.179753702142071
-20.6000000000000	0.111353140485992
-20.5000000000000	0.0489321887578442
-20.4000000000000	0.0241511778029668
-20.3000000000000	0.0526791473746957
-20.2000000000000	0.125385665645766
-20.1000000000000	0.210965351724740
-20	0.269457162881070
-19.9000000000000	0.270858796346918
-19.8000000000000	0.210242887684703
-19.7000000000000	0.111925539295232
-19.6000000000000	0.0200045526774495
-19.5000000000000	-0.0211052630854913
-19.4000000000000	0.0124127004932917
-19.3000000000000	0.111131301558348
-19.2000000000000	0.234433080183921
-19.1000000000000	0.327234989344977
-19	0.344535073948382
-18.9000000000000	0.272900390327374
-18.8000000000000	0.138807385707873
-18.7000000000000	-0.000777900441895074
-18.6000000000000	-0.0823373111574766
-18.5000000000000	-0.0642038205393991
-18.4000000000000	0.0530035200776713
-18.3000000000000	0.224147534351182
-18.2000000000000	0.376740312222040
-18.1000000000000	0.441800683726623
-18	0.384676515598675
-17.9000000000000	0.222653370785642
-17.8000000000000	0.0204364592443218
-17.7000000000000	-0.135638431995239
-17.6000000000000	-0.174106935765250
-17.5000000000000	-0.0706085006419166
-17.4000000000000	0.139128491062152
-17.3000000000000	0.371290493946130
-17.2000000000000	0.527805407515292
-17.1000000000000	0.537676207771093
-17	0.389019520554174
-16.9000000000000	0.136758145449112
-16.8000000000000	-0.117503996268198
-16.7000000000000	-0.266651869277990
-16.6000000000000	-0.242867149132020
-16.5000000000000	-0.0480478763054404
-16.4000000000000	0.244413974114177
-16.3000000000000	0.517533625236988
-16.2000000000000	0.658229738308258
-16.1000000000000	0.604216556775783
-16	0.371480580283190
-15.9000000000000	0.0498417433704435
-15.8000000000000	-0.232143959658038
-15.7000000000000	-0.359072717374315
-15.6000000000000	-0.276210278299716
-15.5000000000000	-0.0129128383976329
-15.4000000000000	0.328089777422519
-15.3000000000000	0.611579131428758
-15.2000000000000	0.724399388095182
-15.1000000000000	0.621379092874297
-15	0.343742458703472
-14.9000000000000	0.00239108955188416
-14.8000000000000	-0.267106130644929
-14.7000000000000	-0.359319996367263
-14.6000000000000	-0.241074401101410
-14.5000000000000	0.0362850781733259
-14.4000000000000	0.359181872655684
-14.3000000000000	0.599055734164772
-14.2000000000000	0.664754210770308
-14.1000000000000	0.538389174237014
-14	0.280177246378188
-13.9000000000000	0.000946348053532109
-13.8000000000000	-0.185470250287201
-13.7000000000000	-0.209524163705621
-13.6000000000000	-0.0730380524785190
-13.5000000000000	0.154829627718484
-13.4000000000000	0.370176318781668
-13.3000000000000	0.480766840999958
-13.2000000000000	0.445859183867109
-13.1000000000000	0.292235536315189
-13	0.0998537226268581
-12.9000000000000	-0.0360524306987353
-12.8000000000000	-0.0492564538590590
-12.7000000000000	0.0667053222824787
-12.6000000000000	0.255181016002665
-12.5000000000000	0.422152126594799
-12.4000000000000	0.479777632823836
-12.3000000000000	0.388287720445635
-12.2000000000000	0.177154887690684
-12.1000000000000	-0.0646704551676980
-12	-0.226109536125424
-11.9000000000000	-0.223175559931954
-11.8000000000000	-0.0386184069813278
-11.7000000000000	0.265932685466208
-11.6000000000000	0.571802888754691
-11.5000000000000	0.750960633814718
-11.4000000000000	0.719971016684251
-11.3000000000000	0.477325373423182
-11.2000000000000	0.107718569950871
-11.1000000000000	-0.249526199209871
-11	-0.455580066622663
-10.9000000000000	-0.428290349321930
-10.8000000000000	-0.176087179791701
-10.7000000000000	0.204717516699038
-10.6000000000000	0.568417976298058
-10.5000000000000	0.778432190795014
-10.4000000000000	0.761688742189820
-10.3000000000000	0.536437314961502
-10.2000000000000	0.202199113097656
-10.1000000000000	-0.103506357747557
-10	-0.263087594765871
-9.90000000000000	-0.226859618003006
-9.80000000000000	-0.0309241093262858
-9.70000000000000	0.222163056796260
-9.60000000000000	0.411014860696141
-9.50000000000000	0.450253960363634
-9.40000000000000	0.328466953726736
-9.30000000000000	0.112583845656516
-9.20000000000000	-0.0833023900709828
-9.10000000000000	-0.150998461493024
-9	-0.0396613539689061
-8.90000000000000	0.217481481600723
-8.80000000000000	0.513740821486697
-8.70000000000000	0.713294832372702
-8.60000000000000	0.710699177603386
-8.50000000000000	0.479879298295516
-8.40000000000000	0.0907744196751437
-8.30000000000000	-0.314759722554014
-8.20000000000000	-0.578807075563459
-8.10000000000000	-0.592147774174823
-8	-0.340709293934482
-7.90000000000000	0.0862888110131632
-7.80000000000000	0.530640199362414
-7.70000000000000	0.828174771643431
-7.60000000000000	0.874473156561001
-7.50000000000000	0.665867667778708
-7.40000000000000	0.298582884218301
-7.30000000000000	-0.0735020300485223
-7.20000000000000	-0.304457779650991
-7.10000000000000	-0.317316290791930
-7	-0.134471406181225
-6.90000000000000	0.135438041236724
-6.80000000000000	0.348311558152931
-6.70000000000000	0.390820983628082
-6.60000000000000	0.233005307626682
-6.50000000000000	-0.0561793775116504
-6.40000000000000	-0.337838918274741
-6.30000000000000	-0.464717424649347
-6.20000000000000	-0.348885142949423
-6.10000000000000	-0.00576059306633958
-6	0.445702764950789
-5.90000000000000	0.828253559988224
-5.80000000000000	0.978904860241575
-5.70000000000000	0.818416926988197
-5.60000000000000	0.387829307212345
-5.50000000000000	-0.164429537378274
-5.40000000000000	-0.640570834269577
-5.30000000000000	-0.872984897222068
-5.20000000000000	-0.792066402410113
-5.10000000000000	-0.453557387159020
-5	-0.0134904670177349
-4.90000000000000	0.338971450048908
-4.80000000000000	0.462376858882341
-4.70000000000000	0.322891470537157
-4.60000000000000	0.00725210252167097
-4.50000000000000	-0.317282443688754
-4.40000000000000	-0.479107004660917
-4.30000000000000	-0.381667506693273
-4.20000000000000	-0.0511167109014943
-4.10000000000000	0.369654491841870
-4	0.679603042924304
-3.90000000000000	0.706697974436926
-3.80000000000000	0.386420942436766
-3.70000000000000	-0.203038254329130
-3.60000000000000	-0.865836626175759
-3.50000000000000	-1.36517190650901
-3.40000000000000	-1.52041410417270
-3.30000000000000	-1.28368801400020
-3.20000000000000	-0.762523143644667
-3.10000000000000	-0.177387928633199
-3	0.229407100778539
-2.90000000000000	0.295557884539360
-2.80000000000000	0.00779404186698751
-2.70000000000000	-0.492530154400261
-2.60000000000000	-0.971312849809530
-2.50000000000000	-1.20591770602821
-2.40000000000000	-1.08732994096597
-2.30000000000000	-0.675162201961732
-2.20000000000000	-0.179280767129281
-2.10000000000000	0.127145836423065
-2	0.0281189199601850
-1.90000000000000	-0.532605885452869
-1.80000000000000	-1.41299881142581
-1.70000000000000	-2.31891975258824
-1.60000000000000	-2.91971606254771
-1.50000000000000	-2.98674033833315
-1.40000000000000	-2.49532200362071
-1.30000000000000	-1.64269887875648
-1.20000000000000	-0.767666108668741
-1.10000000000000	-0.199355654137423
-1	-0.0954517037168312
-0.899999999999999	-0.339775356070660
-0.799999999999997	-0.549883592336820
-0.700000000000003	-0.203197788959386
-0.600000000000001	1.15876806919704
-0.500000000000000	3.72418557617157
-0.399999999999999	7.28503243937434
-0.299999999999997	11.2455955184211
-0.200000000000003	14.7662321987843
-0.100000000000001	16.9876284683445
0	17.2491618268376

==> unsteady_t_50_eps_0p15_m1000.txt <==
-24.9000000000000	0.101613847840243
-24.8000000000000	0.186391826292764
-24.7000000000000	0.237168742620836
-24.6000000000000	0.228137496025960
-24.5000000000000	0.159825056900792
-24.4000000000000	0.0604809949041885
-24.3000000000000	-0.0253604400814178
-24.2000000000000	-0.0565445557720035
-24.1000000000000	-0.0145387649543860
-24	0.0866471192408347
-23.9000000000000	0.204929289765843
-23.8000000000000	0.287736335406019
-23.7000000000000	0.295384197235543
-23.6000000000000	0.219899492513054
-23.5000000000000	0.0904983492701350
-23.4000000000000	-0.0374594152461050
-23.3000000000000	-0.105913898078402
-23.2000000000000	-0.0800368236795468
-23.1000000000000	0.0348571828407696
-23	0.193444207018140
-22.9000000000000	0.328360163326852
-22.8000000000000	0.378890581459956
-22.7000000000000	0.318181293149283
-22.6000000000000	0.166867151843803
-22.5000000000000	-0.0135327053400747
-22.4000000000000	-0.145488982781605
-22.3000000000000	-0.168533101569640
-22.2000000000000	-0.0664342581126187
-22.1000000000000	0.123623130507289
-22	0.324625224687791
-21.9000000000000	0.451144263265507
-21.8000000000000	0.445730198552818
-21.7000000000000	0.304784674861613
-21.6000000000000	0.0823819161883399
-21.5000000000000	-0.130433942713587
-21.4000000000000	-0.242913945124323
-21.3000000000000	-0.203113891685369
-21.2000000000000	-0.0212995311774655
-21.1000000000000	0.232183799774938
-21	0.454475527786047
-20.9000000000000	0.552311706858433
-20.8000000000000	0.481345564868063
-20.7000000000000	0.266065097423246
-20.6000000000000	-0.00854349069209781
-20.5000000000000	-0.230769071632664
-20.4000000000000	-0.307835072239415
-20.3000000000000	-0.204645294341443
-20.2000000000000	0.0406380802386863
-20.1000000000000	0.331046460864543
-20	0.549746318185052
-19.9000000000000	0.607666467844881
-19.8000000000000	0.480040381005936
-19.7000000000000	0.217832572793286
-19.6000000000000	-0.0741729054269669
-19.5000000000000	-0.278331922008324
-19.4000000000000	-0.312779580950690
-19.3000000000000	-0.164424641443145
-19.2000000000000	0.106090530128111
-19.1000000000000	0.389578305994953
-19	0.573116415411384
-18.9000000000000	0.585907892964865
-18.8000000000000	0.427319637509749
-18.7000000000000	0.165771509261087
-18.6000000000000	-0.0906499347622380
-18.5000000000000	-0.239254691105223
-18.4000000000000	-0.224560308235033
-18.3000000000000	-0.0595801878531810
-18.2000000000000	0.181820399767441
-18.1000000000000	0.397643273894993
-18	0.501227546304772
-17.9000000000000	0.456901601652959
-17.8000000000000	0.292944298426329
-17.7000000000000	0.0869352629316866
-17.6000000000000	-0.0695359114313843
-17.5000000000000	-0.111101585099610
-17.4000000000000	-0.0262441828010607
-17.3000000000000	0.139456145731770
-17.2000000000000	0.305422220207297
-17.1000000000000	0.393380926365677
-17	0.363115129999231
-16.9000000000000	0.230698815975511
-16.8000000000000	0.0610636417420485
-16.7000000000000	-0.0618333702496199
-16.6000000000000	-0.0739549636475101
-16.5000000000000	0.0382468135334269
-16.4000000000000	0.229621310233741
-16.3000000000000	0.414704883929279
-16.2000000000000	0.505153097847350
-16.1000000000000	0.450010029043019
-16	0.260922172099221
-15.9000000000000	0.0105591540075778
-15.8000000000000	-0.196047792980325
-15.7000000000000	-0.265685629110307
-15.6000000000000	-0.157980260900498
-15.5000000000000	0.0946057409311751
-15.4000000000000	0.397108746541280
-15.3000000000000	0.629285755790410
-15.2000000000000	0.694715673786706
-15.1000000000000	0.561376222547955
-15	0.276469133331986
-14.9000000000000	-0.0511947014830705
-14.8000000000000	-0.294418187421985
-14.7000000000000	-0.358816853896021
-14.6000000000000	-0.220867803180314
-14.5000000000000	0.0629587616273741
-14.4000000000000	0.379744280756461
-14.3000000000000	0.606482252902413
-14.2000000000000	0.659908403594645
-14.1000000000000	0.529112555861577
-14	0.277611788109172
-13.9000000000000	0.0145158969835080
-13.8000000000000	-0.152555791962827
-13.7000000000000	-0.162576577732471
-13.6000000000000	-0.0250967384098633
-13.5000000000000	0.186764137032475
-13.4000000000000	0.370755861155703
-13.3000000000000	0.441982242672889
-13.2000000000000	0.370920200847280
-13.1000000000000	0.196250383607210
-13	0.00684931702560343
-12.9000000000000	-0.0991380804599151
-12.8000000000000	-0.0600548010453172
-12.7000000000000	0.119104398301373
-12.6000000000000	0.365942692717697
-12.5000000000000	0.570392278850640
-12.4000000000000	0.632577577086430
-12.3000000000000	0.508209295065926
-12.2000000000000	0.231480154180092
-12.1000000000000	-0.0952753324164612
-12	-0.341757666194237
-11.9000000000000	-0.403366972377778
-11.8000000000000	-0.245840540040926
-11.7000000000000	0.0782841189802264
-11.6000000000000	0.448922796948081
-11.5000000000000	0.725960394949432
-11.4000000000000	0.805549991247156
-11.3000000000000	0.661818264093506
-11.2000000000000	0.356567995173196
-11.1000000000000	0.0129434966495423
-11	-0.235827458561821
-10.9000000000000	-0.301015455827391
-10.8000000000000	-0.173355568580058
-10.7000000000000	0.0761281721849139
-10.6000000000000	0.329364844719710
-10.5000000000000	0.473912569504992
-10.4000000000000	0.452151977443527
-10.3000000000000	0.285654552001052
-10.2000000000000	0.0641794875236579
-10.1000000000000	-0.0958511610795743
-10	-0.105180945040084
-9.90000000000000	0.0559132307136889
-9.80000000000000	0.325727748232141
-9.70000000000000	0.585624417805103
-9.60000000000000	0.710992944776112
-9.50000000000000	0.626732646820699
-9.40000000000000	0.343683359494529
-9.30000000000000	-0.0414592547078874
-9.20000000000000	-0.382770941204313
-9.10000000000000	-0.544163492395444
-9	-0.456260082405097
-8.90000000000000	-0.146323646416646
-8.80000000000000	0.270853716643482
-8.70000000000000	0.638846447273522
-8.60000000000000	0.822788410296982
-8.50000000000000	0.763464502402250
-8.40000000000000	0.500176409977682
-8.30000000000000	0.151769599136570
-8.20000000000000	-0.134995959797823
-8.10000000000000	-0.248273061648485
-8	-0.158023662768320
-7.90000000000000	0.0731032874803361
-7.80000000000000	0.319556534321391
-7.70000000000000	0.450385186726493
-7.60000000000000	0.389382373167407
-7.50000000000000	0.151406962591610
-7.40000000000000	-0.161503412942410
-7.30000000000000	-0.403287138726893
-7.20000000000000	-0.448157415949307
-7.10000000000000	-0.248327734525905
-7	0.140287537564177
-6.90000000000000	0.576517746755240
-6.80000000000000	0.889820870885322
-6.70000000000000	0.950606817057803
-6.60000000000000	0.725294140026339
-6.50000000000000	0.292341130586987
-6.40000000000000	-0.188263336957401
-6.30000000000000	-0.539836042604797
-6.20000000000000	-0.641147608223314
-6.10000000000000	-0.475416282515684
-6	-0.135230654308038
-5.90000000000000	0.218878954521273
-5.80000000000000	0.428656442293757
-5.70000000000000	0.407023099047749
-5.60000000000000	0.175835531083302
-5.50000000000000	-0.144193633460882
-5.40000000000000	-0.387560886422667
-5.30000000000000	-0.418974175572739
-5.20000000000000	-0.196713868216986
-5.10000000000000	0.203797545226342
-5	0.617640936084907
-4.90000000000000	0.858652000866489
-4.80000000000000	0.799744931562235
-4.70000000000000	0.430794869292123
-4.60000000000000	-0.131626322504574
-4.50000000000000	-0.688251543778690
-4.40000000000000	-1.03745146475243
-4.30000000000000	-1.05846099727069
-4.20000000000000	-0.762052451336259
-4.10000000000000	-0.286405676993534
-4	0.161013246069874
-3.90000000000000	0.391540302241311
-3.80000000000000	0.315976359299613
-3.70000000000000	-0.0171132945320784
-3.60000000000000	-0.442810519480141
-3.50000000000000	-0.752812169184741
-3.40000000000000	-0.789201937085288
-3.30000000000000	-0.518426594802696
-3.20000000000000	-0.0523730263510269
-3.10000000000000	0.394484291504904
-3	0.595362689207707
-2.90000000000000	0.411126422681207
-2.80000000000000	-0.143401043854935
-2.70000000000000	-0.897052512590452
-2.60000000000000	-1.58752940579809
-2.50000000000000	-1.96870656007264
-2.40000000000000	-1.91529530094786
-2.30000000000000	-1.47951541548919
-2.20000000000000	-0.873401488609871
-2.10000000000000	-0.381496753466909
-2	-0.239072100153948
-1.90000000000000	-0.527408664031226
-1.80000000000000	-1.13260935789311
-1.70000000000000	-1.78882600023778
-1.60000000000000	-2.19098118647992
-1.50000000000000	-2.13072491454563
-1.40000000000000	-1.59644497439221
-1.30000000000000	-0.789992601648776
-1.20000000000000	-0.0460004117327773
-1.10000000000000	0.318825374165110
-1	0.166175706300897
-0.899999999999999	-0.363396106639685
-0.799999999999997	-0.860454619191597
-0.700000000000003	-0.775399860323378
-0.600000000000001	0.374793216053160
-0.500000000000000	2.79811085260118
-0.399999999999999	6.29987015677927
-0.299999999999997	10.2900843524930
-0.200000000000003	13.9268220861368
-0.100000000000001	16.3407755998083
0	16.8546163143474

==> unsteady_t_60_eps_0p15_m1000.txt <==
-24.9000000000000	0.0661104604079699
-24.8000000000000	0.318562114967086
-24.7000000000000	0.491599588626879
-24.6000000000000	0.513730951991254
-24.5000000000000	0.374496919876038
-24.4000000000000	0.129399050625534
-24.3000000000000	-0.122402968281893
-24.2000000000000	-0.278474336653151
-24.1000000000000	-0.274998979396285
-24	-0.112964789695219
-23.9000000000000	0.142188734967852
-23.8000000000000	0.387440067892125
-23.7000000000000	0.524443734480101
-23.6000000000000	0.499612974564800
-23.5000000000000	0.325495188299524
-23.4000000000000	0.0749644035132335
-23.3000000000000	-0.149406823406223
-23.2000000000000	-0.257634150342218
-23.1000000000000	-0.208836885440072
-23	-0.0269759225847710
-22.9000000000000	0.210494327117949
-22.8000000000000	0.405849057265345
-22.7000000000000	0.481890982929306
-22.6000000000000	0.413150923108230
-22.5000000000000	0.234784152489287
-22.4000000000000	0.0259274393393794
-22.3000000000000	-0.124955456743431
-22.2000000000000	-0.157679940687772
-22.1000000000000	-0.0647664739877318
-22	0.107390275755570
-21.9000000000000	0.280451277989341
-21.8000000000000	0.379168266053276
-21.7000000000000	0.364161046873146
-21.6000000000000	0.248232623825090
-21.5000000000000	0.0891641029775458
-21.4000000000000	-0.0371810450361387
-21.3000000000000	-0.0716024520630576
-21.2000000000000	0.00160551175704127
-21.1000000000000	0.147630778523755
-21	0.297017515972858
-20.9000000000000	0.377369811096012
-20.8000000000000	0.346890081813295
-20.7000000000000	0.214624221373833
-20.6000000000000	0.0379864526904028
-20.5000000000000	-0.101845762832037
-20.4000000000000	-0.136051996666026
-20.3000000000000	-0.0400010790579941
-20.2000000000000	0.153439913436110
-20.1000000000000	0.365589525826576
-20	0.504532147678372
-19.9000000000000	0.504719521835700
-19.8000000000000	0.356831864883722
-19.7000000000000	0.114440771525587
-19.6000000000000	-0.126149615330945
-19.5000000000000	-0.264935188205445
-19.4000000000000	-0.240045195247174
-19.3000000000000	-0.0547962636185950
-19.2000000000000	0.221776933161666
-19.1000000000000	0.481803268926939
-19	0.622088292369122
-18.9000000000000	0.586266321725065
-18.8000000000000	0.388034891479816
-18.7000000000000	0.105912515069390
-18.6000000000000	-0.148709458177049
-18.5000000000000	-0.276742285963888
-18.4000000000000	-0.231290966514280
-18.3000000000000	-0.0357798554719013
-18.2000000000000	0.227094838946063
-18.1000000000000	0.450645604114369
-18	0.548573676497632
-17.9000000000000	0.489764206885651
-17.8000000000000	0.309172774334676
-17.7000000000000	0.0906797366622414
-17.6000000000000	-0.0703591046786745
-17.5000000000000	-0.108468069007994
-17.4000000000000	-0.0153778745862199
-17.3000000000000	0.158271953146549
-17.2000000000000	0.327115354077673
-17.1000000000000	0.410248568754573
-17	0.368103123439073
-16.9000000000000	0.220669348863944
-16.8000000000000	0.0387926520376836
-16.7000000000000	-0.0877520200586734
-16.6000000000000	-0.0913579683023691
-16.5000000000000	0.0413727539813891
-16.4000000000000	0.261013206662636
-16.3000000000000	0.474570520363482
-16.2000000000000	0.584945007488374
-16.1000000000000	0.533846200567512
-16	0.329370463862527
-15.9000000000000	0.0458131179572885
-15.8000000000000	-0.204957661794791
-15.7000000000000	-0.319050128382709
-15.6000000000000	-0.244271926999384
-15.5000000000000	-0.00317805545105299
-15.4000000000000	0.314408081015349
-15.3000000000000	0.586851771177205
-15.2000000000000	0.709811762830609
-15.1000000000000	0.638376585741868
-15	0.404816701995797
-14.9000000000000	0.104536621201579
-14.8000000000000	-0.143630787190374
-14.7000000000000	-0.246330616928275
-14.6000000000000	-0.173129666078825
-14.5000000000000	0.0330527986983353
-14.4000000000000	0.276644565825185
-14.3000000000000	0.451874412888603
-14.2000000000000	0.488505973961856
-14.1000000000000	0.381277421713233
-14	0.190419663940206
-13.9000000000000	0.0132778487238194
-13.8000000000000	-0.0604821585481752
-13.7000000000000	0.00985028014602318
-13.6000000000000	0.196527866404173
-13.5000000000000	0.414422924525204
-13.4000000000000	0.558235955708863
-13.3000000000000	0.549876154263551
-13.2000000000000	0.375310484655195
-13.1000000000000	0.0942904628737085
-13	-0.182050191934791
-12.9000000000000	-0.336733200077100
-12.8000000000000	-0.296785768802099
-12.7000000000000	-0.0657839711993569
-12.6000000000000	0.274804740289930
-12.5000000000000	0.597098637741822
-12.4000000000000	0.778060825303684
-12.3000000000000	0.749633966321051
-12.2000000000000	0.526243776452218
-12.1000000000000	0.198577974483388
-12	-0.104300222087628
-11.9000000000000	-0.268057006506534
-11.8000000000000	-0.239697884798967
-11.7000000000000	-0.0474443300002847
-11.6000000000000	0.213839869260019
-11.5000000000000	0.425359413761456
-11.4000000000000	0.496576702161966
-11.3000000000000	0.404335919768128
-11.2000000000000	0.201985678951855
-11.1000000000000	-0.00545802125290207
-11	-0.109283929575044
-10.9000000000000	-0.0471862716669713
-10.8000000000000	0.166612554652446
-10.7000000000000	0.444800558420777
-10.6000000000000	0.663219737243509
-10.5000000000000	0.714633275685078
-10.4000000000000	0.557068209506850
-10.3000000000000	0.235415908044906
-10.2000000000000	-0.133636338975895
-10.1000000000000	-0.407853726743873
-10	-0.477769172774811
-9.90000000000000	-0.312527179838734
-9.80000000000000	0.0262842831712518
-9.70000000000000	0.409127280105337
-9.60000000000000	0.691250737162946
-9.50000000000000	0.771763760189448
-9.40000000000000	0.634044447898385
-9.30000000000000	0.350551062016896
-9.20000000000000	0.0500134732064339
-9.10000000000000	-0.138824636673085
-9	-0.142731600763973
-8.90000000000000	0.0251204799966986
-8.80000000000000	0.272271165529359
-8.70000000000000	0.469115078838706
-8.60000000000000	0.507840511772051
-8.50000000000000	0.352393289731690
-8.40000000000000	0.0574323863724024
-8.30000000000000	-0.252707096894733
-8.20000000000000	-0.436610933242737
-8.10000000000000	-0.397693631996376
-8	-0.128715533628476
-7.90000000000000	0.280819121608100
-7.80000000000000	0.678516577485411
-7.70000000000000	0.910635758425787
-7.60000000000000	0.885579983182810
-7.50000000000000	0.612475887843522
-7.40000000000000	0.198027505190851
-7.30000000000000	-0.197342932921868
-7.20000000000000	-0.425961777831441
-7.10000000000000	-0.413809310854996
-7	-0.190025903007707
-6.90000000000000	0.127724371552146
-6.80000000000000	0.385864273534653
-6.70000000000000	0.462873682588960
-6.60000000000000	0.323310579140645
-6.50000000000000	0.0341332224021995
-6.40000000000000	-0.264109276786856
-6.30000000000000	-0.419420258919168
-6.20000000000000	-0.337092723030980
-6.10000000000000	-0.0251339814798801
-6	0.404121878346403
-5.90000000000000	0.778043335294770
-5.80000000000000	0.935449932274984
-5.70000000000000	0.795802856701749
-5.60000000000000	0.396032174938193
-5.50000000000000	-0.121549392450487
-5.40000000000000	-0.566173120348734
-5.30000000000000	-0.776858991459212
-5.20000000000000	-0.689061253741297
-5.10000000000000	-0.361087752445088
-5	0.0514671577672710
-4.90000000000000	0.362884670631836
-4.80000000000000	0.437657755415710
-4.70000000000000	0.249496251961717
-4.60000000000000	-0.106873740009339
-4.50000000000000	-0.457035594755267
-4.40000000000000	-0.624169968117760
-4.30000000000000	-0.509354490426467
-4.20000000000000	-0.139632400038503
-4.10000000000000	0.337949362640200
-4	0.715448035449956
-3.90000000000000	0.812068717450321
-3.80000000000000	0.553835865496399
-3.70000000000000	0.0100825069258847
-3.60000000000000	-0.630382098832399
-3.50000000000000	-1.13498715531885
-3.40000000000000	-1.32390103545135
-3.30000000000000	-1.14641291822762
-3.20000000000000	-0.703883776034031
-3.10000000000000	-0.207958049353307
-3	0.109465528256830
-2.90000000000000	0.0968253717927303
-2.80000000000000	-0.249361235381468
-2.70000000000000	-0.780089956675889
-2.60000000000000	-1.25670205998979
-2.50000000000000	-1.45567819886561
-2.40000000000000	-1.27092521081223
-2.30000000000000	-0.768508326893375
-2.20000000000000	-0.167554256872482
-2.10000000000000	0.247664869533010
-2	0.249456239692941
-1.90000000000000	-0.229459072025900
-1.80000000000000	-1.05620282841132
-1.70000000000000	-1.94293764005016
-1.60000000000000	-2.56179082885830
-1.50000000000000	-2.68305482174086
-1.40000000000000	-2.27728075424311
-1.30000000000000	-1.53367024716641
-1.20000000000000	-0.780590049100888
-1.10000000000000	-0.335365984802688
-1	-0.343698649950430
-0.899999999999999	-0.678400914714716
-0.799999999999997	-0.948090951083752
-0.700000000000003	-0.624176795749554
-0.600000000000001	0.754378844698145
-0.500000000000000	3.37463042941197
-0.399999999999999	7.02388613123450
-0.299999999999997	11.0986709846421
-0.200000000000003	14.7492545928609
-0.100000000000001	17.1048391084792
0	17.4929947832924
